Triangular flow in hydrodynamics and transport theory

In ultrarelativistic heavy-ion collisions, the Fourier decomposition of the relative azimuthal angle, \Delta \phi, distribution of particle pairs yields a large cos(3\Delta \phi) component, extending out to large rapidity separations \Delta \eta >1. This component captures a significant portion of the ridge and shoulder structures in the \Delta \phi distribution, which have been observed after contributions from elliptic flow are subtracted. An average finite triangularity due to event-by-event fluctuations in the initial matter distribution, followed by collective flow, naturally produces a cos(3\Delta \phi) correlation. Using ideal and viscous hydrodynamics, and transport theory, we study the physics of triangular (v_3) flow in comparison to elliptic (v_2), quadrangular (v_4) and pentagonal (v_5) flow. We make quantitative predictions for v_3 at RHIC and LHC as a function of centrality and transverse momentum. Our results for the centrality dependence of v_3 show a quantitative agreement with data extracted from previous correlation measurements by the STAR collaboration. This study supports previous results on the importance of triangular flow in the understanding of ridge and shoulder structures. Triangular flow is found to be a sensitive probe of initial geometry fluctuations and viscosity.

==> fig10/EccCorr24-RHIC-x0145.dat <==
0.025000 352.243003 2.212771 0.107314 0.096457 0.094364 0.091425 0.011516 0.000269 0.008905 -0.000147 -0.064135 0.000105 -0.000971
0.075000 298.556224 4.051143 0.158249 0.114729 0.111271 0.108983 0.025043 0.001135 0.012381 -0.000462 -0.068768 0.000313 -0.002480
0.125000 251.782824 5.259889 0.211011 0.134201 0.127548 0.122094 0.044526 0.003182 0.016268 -0.001447 -0.128590 0.000728 -0.005046
0.175000 212.495372 6.225734 0.259203 0.150805 0.147024 0.139058 0.067186 0.006761 0.021616 -0.003584 -0.217861 0.001468 -0.008825
0.225000 178.826271 7.050421 0.303036 0.170138 0.166287 0.154705 0.091831 0.012161 0.027651 -0.006912 -0.283852 0.002614 -0.013826
0.275000 149.487049 7.785909 0.340678 0.190445 0.188969 0.172840 0.116062 0.019006 0.035709 -0.011348 -0.331016 0.004356 -0.020133
0.325000 123.630880 8.468159 0.380447 0.209898 0.211982 0.190992 0.144740 0.029148 0.044936 -0.017810 -0.380172 0.006853 -0.028341
0.375000 101.052393 9.099095 0.411855 0.234150 0.237904 0.214702 0.169625 0.040147 0.056598 -0.025489 -0.415763 0.010359 -0.037841
0.425000 81.489678 9.698484 0.446053 0.259222 0.266997 0.238642 0.198963 0.054790 0.071288 -0.037064 -0.447135 0.015853 -0.051005
0.475000 64.121612 10.272595 0.484940 0.291158 0.298824 0.264135 0.235167 0.075851 0.089296 -0.053165 -0.504341 0.023998 -0.068571
0.525000 49.577046 10.821136 0.520967 0.318003 0.331502 0.295165 0.271407 0.099899 0.109894 -0.073269 -0.549525 0.035291 -0.089718
0.575000 37.037890 11.361653 0.559495 0.349473 0.369559 0.324414 0.313035 0.132440 0.136574 -0.101128 -0.593610 0.052342 -0.118072
0.625000 26.297443 11.913330 0.606571 0.380914 0.411544 0.359660 0.367928 0.178485 0.169368 -0.143032 -0.669612 0.079304 -0.158714
0.675000 18.290099 12.435213 0.660382 0.393763 0.463204 0.383201 0.436104 0.242699 0.214558 -0.199301 -0.722057 0.119465 -0.213837
0.725000 12.430292 12.928981 0.713622 0.398920 0.517074 0.402594 0.509256 0.320232 0.267366 -0.267922 -0.784416 0.172873 -0.279995
#0.775000 7.240173 13.544216 0.757716 0.386431 0.578672 0.426439 0.574133 0.399971 0.334862 -0.332693 -0.790999 0.234536 -0.347658
#0.825000 2.316017 14.704210 0.932682 0.363675 0.903496 0.372502 0.869895 0.826234 0.816305 -0.817423 -0.948114 0.794326 -0.819410
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig10/STAR.dat <==
#     Npart   V2Delta   error    V3Delta error
  348     0.00186 0.00002 0.00110 0.00002
  300     0.00429 0.00002 0.00145 0.00002
  233     0.00870 0.00002 0.00180 0.00002
  163     0.01460 0.00003 0.00197 0.00003
  110     0.01910 0.00004 0.00207 0.00004
  71      0.02117 0.00006 0.00213 0.00006
  43      0.02076 0.00011 0.00171 0.00011
  23      0.01805 0.00020 0.00111 0.00020
  11      0.01499 0.00041 0.00032 0.00041

==> fig10/ptcutRHICCGCpreresoangle0.54pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S/t		overlap	mult			<pt>			v1			v2			v3			v4"
2.219029	352.241448	0.025	0.084203	0.0841877	0.0841865	0.0652024	0.0596839	96.4118	27.325309028842607	1.1326178036459709	0.000248971582863303	0.022153066499862706	0.026086807884995136	0.00024297479649930065
4.042536	298.540639	0.075	0.099531	0.1001		0.0999879	0.172296	0.160162	80.8898	22.05187796728055	1.1347499398840126	-0.0010718054631296235	0.05870641160344718	0.028477848770325193	0.0009431222408534065
5.255027	251.846311	0.125	0.11746		0.11914		0.118787	0.249653	0.23292		69.7911	18.150189809822923	1.135466099832528	-0.0003812187459242081	0.08232285172408677	0.030094413069918394	0.0026768630952620064
6.229415	212.285543	0.175	0.134285	0.137648	0.136974	0.312166	0.291219	60.9865	14.852647646167938	1.1347599810037048	0.00014201562290228713	0.10064957469739529	0.030879611316661844	0.004318404824793318
7.073846	177.757314	0.225	0.151721	0.157374	0.156253	0.365573	0.340552	53.6378	12.108389489526264	1.133342354710188	-0.0004320623474044002	0.11461772446299555	0.030524986243927823	0.005263567644663575
7.808276	148.258885	0.275	0.170423	0.178845	0.177148	0.410975	0.382		47.5631	9.813599754672442	1.1310097698546784	-0.001164534450714123	0.12572980286711166	0.029952845704289383	0.0066189294337063885
8.490135	122.840701	0.325	0.186745	0.198496	0.196058	0.451115	0.418211	42.1929	7.850387469550632	1.1277785141652552	-0.00034572105753608674	0.13258214728108786	0.02782692604090635	0.0072646650885377865
9.117499	100.504041	0.375	0.207923	0.223338	0.220011	0.486087	0.44926		37.6431	6.166946599851372	1.1236298838754537	-0.0001083041284336079	0.1381829870378728	0.025060155664525158	0.007215068143508291
#9.716515	80.765906	0.425	0.226245	0.245592	0.241188	0.516639	0.475822	33.5689	0.	Indeterminate	ComplexInfinity	ComplexInfinity	ComplexInfinity	ComplexInfinity
10.31122	63.442316	0.475	0.259766	0.284018	0.278155	0.544069	0.49902		30.1248	3.4530094829616433	1.1114050622076102	0.0002874915885683527	0.13912367382788582	0.016522401937946206	0.003494959225358057
10.862024	49.019879	0.525	0.283864	0.311851	0.304599	0.564203	0.515288	27.1791	2.454214531075809	1.1033381015291124	0.0018145728640106763	0.13195981709897958	0.009824796597531011	-0.0019160593243872136
11.409592	36.093581	0.575	0.317348	0.348786	0.33995		0.579342	0.526496	24.8068	1.644720641497615	1.0934195134690643	-0.0005390007018749186	0.11920833555866955	-0.0004366679161847766	-0.010370644655860553
11.983777	25.13617	0.625	0.344242	0.376445	0.366416	0.585827	0.529421	22.6714	0.9844851260387973	1.0815334018864562	-0.00005994342141499999	0.09667495047928579	-0.014155487329289689	-0.021999257652321632
12.55476	16.884144	0.675	0.353726	0.382616	0.372331	0.579148	0.520428	20.8381	0.5215492823602966	1.0682485328787712	0.0015640795577027205	0.0664700255112482	-0.02801426037017751	-0.032390928680786
13.058938	11.099178	0.725	0.351704	0.374597	0.365003	0.56022		0.501225	19.6242	0.2654715852932018	1.0554248061821403	0.00023576766413897822	0.035873908979664956	-0.035563374201936934	-0.03453904152261129


==> fig10/ptcutRHICGlauberangle0.54pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S		overlap		mult			<pt>			v1			v2			v3			v4"
2.219029	352.241448	0.025	0.095579	0.084216	0.0842118	0.0510726	0.0446575	2084.9		53.886796396994434	1.1432029840422009	-0.00023286440366388365	0.020434491915588694	0.03592528080238772	0.0005780400973967943
4.042536	298.540639	0.075	0.114236	0.099796	0.0997144	0.140208	0.123778	1790.444	42.283032735891375	1.1410121489118668	-0.00017966446260112001	0.05589552501364171	0.0398409416877794	0.002018610172832713
5.255027	251.846311	0.125	0.133692	0.118353	0.118081	0.207234	0.183225	1570.066	33.41872042225793	1.1376787670097033	-0.00009796505403607291	0.08224506293894694	0.04346806249917514	0.0038839513214041018
6.229415	212.285543	0.175	0.150267	0.136156	0.135579	0.261506	0.230778	1392.496	26.220202610991347	1.1332497665280428	0.0012707903692374596	0.10219981352720771	0.04562923481250113	0.006307180574785236
7.073846	177.757314	0.225	0.169672	0.154895	0.153887	0.306972	0.269888	1244.166	20.344794211045585	1.1274507826444036	-0.0006209908653611337	0.11849465615731945	0.046796426602020484	0.008810971936732515
7.808276	148.258885	0.275	0.190275	0.175134	0.173573	0.343995	0.300974	1122.934	15.630665757601184	1.1207696777115315	-0.000926108161590191	0.13080283252263913	0.047635194690202574	0.010600119329702486
8.490135	122.840701	0.325	0.209669	0.193053	0.190849	0.37489		0.326096	1017.488	11.716971011793229	1.1127576166464144	0.00036436357575238173	0.13987502709052146	0.04620147905237426	0.011368943952869845
9.117499	100.504041	0.375	0.233064	0.215913	0.212942	0.399268	0.345017	931.17		8.607754925984118	1.1034269890976025	-0.00035437236214814886	0.14485219093699178	0.04441423469382918	0.011787724685722062
9.716515	80.765906	0.425	0.258120	0.235559	0.231825	0.417317	0.357972	857.06		6.098546384097886	1.0929694264604946	0.0002608357432293121	0.1454593095645339	0.04011482027192269	0.01070115869815301
10.31122	63.442316	0.475	0.290091	0.270379	0.265697	0.429324	0.365159	800.694		4.076274454099346	1.0809697675475443	-0.0005943186017523196	0.1433269825951033	0.03603002337893228	0.008313824712660723
10.862024	49.019879	0.525	0.314966	0.294506	0.289222	0.432711	0.364892	756.89		2.6465769601318927	1.0684721447236538	0.00039990729029441597	0.1331823312273063	0.02763535954152824	0.004397947652554227
11.409592	36.093581	0.575	0.347925	0.326985	0.321311	0.427808	0.35743		730.786		1.5988517130150377	1.0550710144054567	0.00025589803921447526	0.11687042903829255	0.016358469026403956	-0.0012074093811786867
11.983777	25.13617	0.625	0.379015	0.350948	0.345539	0.411117	0.340152	715.23		0.8527602326625958	1.0409986766425077	0.00023468855200541993	0.09116358294141894	0.0008770263192574883	-0.007351727813148143
12.55476	16.884144	0.675	0.394546	0.355933	0.351574	0.38117		0.312659	707.618		0.41070516583681643	1.0269207641610913	-0.002486456886204736	0.05527292881291906	-0.01325356858195829	-0.009350497916338952
13.058938	11.099178	0.725	0.401389	0.34954		0.346513	0.344041	0.28051		709.704		0.19396203229775205	1.0155676809581127	0.000092858041126867	0.02450262414566064	-0.016868317119983788	-0.005979931895452973

==> fig11/CGCCentralpreresoKsvall.dat <==
0.01	14.231	3.64911e-05	6.98086e-06	1.24107e-07	-1.46394e-07
0.045	14.2298	0.000162084	0.000140936	1.24872e-05	1.46406e-07
0.08	14.2215	0.000280493	0.000435967	6.71184e-05	5.46714e-07
0.115	14.1944	0.000387998	0.000875849	0.000190583	7.63435e-18
0.15	14.1333	0.000479759	0.00143669	0.000402935	8.05441e-07
0.185	14.0224	0.000557397	0.00209318	0.00071039	8.11809e-07
0.22	13.8485	0.000618724	0.00282134	0.00111671	1.64401e-06
0.255	13.6023	0.000666661	0.00359965	0.00161426	2.97013e-06
0.29	13.2802	0.000701342	0.0044124	0.00219942	4.05623e-06
0.325	12.8835	0.000725042	0.00524462	0.00286014	4.38615e-06
0.36	12.4183	0.000740467	0.00608646	0.0035895	4.67326e-06
0.395	11.8941	0.000749007	0.00693093	0.00437673	4.40072e-06
0.43	11.3222	0.000751141	0.00777226	0.00521505	3.43357e-06
0.465	10.7151	0.000748952	0.00860682	0.00609676	2.03453e-06
0.5	10.0853	0.000743563	0.00943073	0.00701602	-8.31421e-07
0.535	9.44444	0.000735805	0.0102422	0.00796635	-4.31751e-06
0.57	8.80292	0.000725633	0.0110398	0.00894371	-9.28796e-06
0.605	8.16976	0.000714255	0.0118225	0.00994299	-1.55954e-05
0.64	7.55236	0.000701733	0.0125897	0.0109604	-2.28946e-05
0.675	6.95659	0.000688397	0.0133408	0.0119923	-3.16848e-05
0.71	6.38687	0.000674727	0.014076	0.0130349	-4.14565e-05
0.745	5.84637	0.000660947	0.0147951	0.0140856	-5.26176e-05
0.78	5.3371	0.00064705	0.015498	0.015141	-6.47168e-05
0.815	4.86017	0.000633033	0.0161853	0.0161988	-7.79005e-05
0.85	4.4159	0.000619591	0.0168573	0.0172565	-9.17807e-05
0.885	4.004	0.00060619	0.0175143	0.018312	-0.000106788
0.92	3.62371	0.000593382	0.0181568	0.0193631	-0.000122428
0.955	3.2739	0.000581061	0.0187854	0.0204074	-0.000138863
0.99	2.95322	0.000569536	0.0194	0.0214439	-0.00015531
1.025	2.6601	0.000558041	0.0200016	0.0224703	-0.000172659
1.06	2.39289	0.000547633	0.0205904	0.0234854	-0.000190378
1.095	2.14988	0.000538222	0.0211678	0.0244879	-0.000207441
1.13	1.92937	0.000529054	0.0217327	0.0254761	-0.0002254
1.165	1.72967	0.000520695	0.0222868	0.026449	-0.000242586
1.2	1.54914	0.00051278	0.0228307	0.0274053	-0.000260793
1.235	1.38619	0.000506273	0.0233644	0.0283436	-0.000277576
1.27	1.23935	0.000500762	0.0238878	0.0292636	-0.000294579
1.305	1.10719	0.000495294	0.0244021	0.0301634	-0.00031018
1.34	0.988401	0.000491094	0.0249075	0.0310422	-0.000326388
1.375	0.881747	0.000488676	0.0254048	0.0318993	-0.000340919
1.41	0.786093	0.000486579	0.0258938	0.0327337	-0.000354896
1.445	0.700387	0.000485516	0.0263753	0.0335446	-0.000367905
1.48	0.623664	0.000485442	0.0268492	0.0343311	-0.00037974
1.515	0.555042	0.000486411	0.0273165	0.035092	-0.000390562
1.55	0.493713	0.000488441	0.027777	0.0358269	-0.000400087
1.585	0.438942	0.000491468	0.0282314	0.0365345	-0.000407951
1.62	0.390062	0.00049565	0.0286796	0.0372142	-0.000414599
1.655	0.346467	0.000500789	0.0291223	0.0378649	-0.000419148
1.69	0.30761	0.000507248	0.0295594	0.0384859	-0.000422371
1.725	0.272996	0.000514861	0.0299916	0.0390763	-0.000423237
1.76	0.242177	0.000523515	0.0304188	0.0396349	-0.00042256
1.795	0.214753	0.000533504	0.0308421	0.0401607	-0.000419772
1.83	0.19036	0.000544666	0.0312597	0.0406528	-0.000413952
1.865	0.168675	0.00055684	0.0316745	0.0411104	-0.000406499
1.9	0.149405	0.000569867	0.0320853	0.0415321	-0.000396054
1.935	0.132289	0.000585182	0.0324922	0.0419174	-0.000383299
1.97	0.117092	0.000602187	0.032896	0.0422634	-0.000367286
2.005	0.103605	0.000619509	0.0332971	0.0425707	-0.000347764
2.04	0.0916394	0.000638648	0.0336946	0.0428373	-0.000325672
2.075	0.0810279	0.000658965	0.0340894	0.0430615	-0.00030025
2.11	0.0716207	0.000680842	0.034482	0.0432422	-0.000271103
2.145	0.0632842	0.000704399	0.0348723	0.0433777	-0.000238031
2.18	0.055899	0.000729292	0.0352608	0.0434665	-0.000201062
2.215	0.0493588	0.000755856	0.0356472	0.0435067	-0.000159962
2.25	0.043569	0.000784013	0.0360318	0.0434964	-0.000114109
2.285	0.0384451	0.000813977	0.0364154	0.0434339	-6.40469e-05
2.32	0.0339119	0.000845661	0.0367974	0.0433166	-8.7409e-06
2.355	0.0299029	0.000879082	0.0371788	0.0431427	5.17921e-05
2.39	0.0263584	0.000914617	0.0375592	0.0429098	0.000117513
2.425	0.0232257	0.000951973	0.0379393	0.0426145	0.000189381
2.46	0.0204578	0.000991429	0.0383186	0.0422554	0.000267206
2.495	0.0180131	0.00103263	0.0386981	0.0418284	0.000351482
2.53	0.0158544	0.00107584	0.0390782	0.0413309	0.000443324
2.565	0.0139491	0.00112195	0.0394579	0.0407594	0.000541582
2.6	0.0122678	0.0011704	0.0398388	0.04011	0.000647821
2.635	0.0107848	0.00122119	0.0402195	0.0393783	0.000762564
2.67	0.00947703	0.00127428	0.0406024	0.038561	0.000885003
2.705	0.00832428	0.00133029	0.0409866	0.037653	0.00101759
2.74	0.00730849	0.00138905	0.0413724	0.0366492	0.00115957
2.775	0.00641371	0.001451	0.0417603	0.0355441	0.001312
2.81	0.00562581	0.00151608	0.0421507	0.0343318	0.00147554
2.845	0.00493228	0.0015843	0.0425436	0.0330059	0.00165066
2.88	0.00432204	0.00165608	0.0429397	0.0315594	0.00183876
2.915	0.0037853	0.00173162	0.0433394	0.0299846	0.00203998
2.95	0.00331339	0.00181092	0.0437432	0.0282725	0.00225559
2.985	0.00289865	0.00189473	0.0441512	0.0264145	0.0024867
3.02	0.00253432	0.00198252	0.0445641	0.0244008	0.00273465
3.055	0.00221439	0.00207574	0.0449827	0.0222194	0.00300033
3.09	0.00193359	0.00217348	0.0454075	0.0198589	0.00328472
3.125	0.00168723	0.00227657	0.0458391	0.0173044	0.00359084
3.16	0.00147121	0.00238664	0.0462785	0.0145414	0.00391811
3.195	0.00128188	0.00250145	0.0467258	0.011553	0.00427042
3.23	0.00111603	0.00262391	0.0471827	0.00832101	0.00464966
3.265	0.000970814	0.00275308	0.0476488	0.0048246	0.00505629
3.3	0.000843746	0.00289127	0.0481266	0.00103973	0.00549487
3.335	0.000732622	0.00303761	0.0486172	-0.00306039	0.00596757
3.37	0.000635498	0.00319355	0.0491217	-0.00750517	0.00647766
3.405	0.000550665	0.00335966	0.0496418	-0.0123288	0.00702912
3.44	0.000476617	0.0035375	0.050179	-0.0175698	0.00762585
3.475	0.000412028	0.00372785	0.0507353	-0.0232717	0.00827327


==> fig11/CGCCentralpreresopisvall.dat <==
0.01	141.465	3.59564e-05	2.72804e-05	6.91502e-07	-1.47268e-07
0.045	141.486	0.000156007	0.000510588	6.59859e-05	4.02285e-07
0.08	140.524	0.000265831	0.00140926	0.000317218	8.1008e-07
0.115	137.393	0.000359622	0.0024617	0.000773939	2.8295e-06
0.15	131.755	0.000439029	0.0035126	0.00139048	5.7007e-06
0.185	124.021	0.000504714	0.0045055	0.00211439	9.69473e-06
0.22	114.906	0.000558744	0.0054354	0.00290551	1.39797e-05
0.255	105.11	0.000603023	0.00631155	0.00373969	1.8928e-05
0.29	95.1911	0.000638282	0.00714748	0.0046021	2.48487e-05
0.325	85.5403	0.000666414	0.00795228	0.00548415	2.95479e-05
0.36	76.4081	0.000688496	0.00873396	0.00638157	3.36354e-05
0.395	67.9361	0.000705475	0.00949766	0.00729179	3.71208e-05
0.43	60.1889	0.000718235	0.0102468	0.00821366	3.94445e-05
0.465	53.1793	0.000727333	0.0109829	0.00914602	4.06206e-05
0.5	46.8874	0.000733461	0.0117071	0.0100881	4.04692e-05
0.535	41.2732	0.000737323	0.0124197	0.0110392	3.93437e-05
0.57	36.2866	0.00073895	0.0131211	0.011998	3.6398e-05
0.605	31.8727	0.000738906	0.013811	0.0129636	3.22692e-05
0.64	27.976	0.000737644	0.0144892	0.0139349	2.6893e-05
0.675	24.543	0.000735153	0.015156	0.0149102	2.07099e-05
0.71	21.5231	0.000732191	0.0158106	0.0158878	1.25917e-05
0.745	18.8697	0.000728188	0.0164535	0.0168665	3.48757e-06
0.78	16.5404	0.000723421	0.017085	0.0178451	-6.20308e-06
0.815	14.497	0.000718597	0.0177046	0.0188214	-1.76217e-05
0.85	12.7053	0.000713083	0.0183122	0.0197944	-2.92421e-05
0.885	11.1349	0.000708834	0.0189085	0.0207615	-4.18323e-05
0.92	9.75869	0.000703151	0.0194944	0.0217223	-5.51383e-05
0.955	8.5529	0.000698001	0.0200687	0.022675	-6.91177e-05
0.99	7.4965	0.000693042	0.0206327	0.0236184	-8.31154e-05
1.025	6.57104	0.00068836	0.0211864	0.0245508	-9.77539e-05
1.06	5.76028	0.000684037	0.0217301	0.0254712	-0.000112359
1.095	5.04996	0.000679977	0.0222642	0.0263784	-0.00012686
1.13	4.42762	0.000676304	0.0227892	0.0272711	-0.000141496
1.165	3.88232	0.000673229	0.023305	0.0281482	-0.000155913
1.2	3.40447	0.000670827	0.0238124	0.0290087	-0.000169898
1.235	2.98568	0.000668879	0.0243114	0.0298514	-0.000183679
1.27	2.61863	0.000667423	0.0248028	0.0306756	-0.000196426
1.305	2.29687	0.000666954	0.0252862	0.0314796	-0.000209054
1.34	2.0148	0.000667045	0.025763	0.0322636	-0.00022086
1.375	1.76748	0.000667707	0.0262322	0.0330253	-0.000232063
1.41	1.55062	0.000669463	0.0266952	0.0337649	-0.000241329
1.445	1.36043	0.000671546	0.0271513	0.0344813	-0.000250308
1.48	1.19363	0.000674572	0.0276022	0.0351726	-0.000257115
1.515	1.04732	0.000679802	0.028047	0.0358389	-0.000263611
1.55	0.918975	0.000684253	0.0284858	0.0364788	-0.000268086
1.585	0.806377	0.000690349	0.0289199	0.0370916	-0.000271123
1.62	0.707587	0.000697361	0.029349	0.0376762	-0.000272502
1.655	0.620905	0.000705366	0.0297733	0.0382316	-0.000271823
1.69	0.544842	0.000714478	0.0301933	0.0387569	-0.000269563
1.725	0.478093	0.000724552	0.0306089	0.0392512	-0.0002648
1.76	0.419514	0.000735718	0.0310205	0.0397133	-0.000258176
1.795	0.368104	0.000748086	0.0314283	0.0401419	-0.000248739
1.83	0.322983	0.000761631	0.031833	0.0405364	-0.000237335
1.865	0.28338	0.000776362	0.0322336	0.040895	-0.000222871
1.9	0.24862	0.000792062	0.0326319	0.0412171	-0.000205637
1.935	0.218111	0.000809288	0.0330269	0.0415009	-0.00018575
1.97	0.191333	0.000828038	0.0334193	0.0417454	-0.000162027
2.005	0.167829	0.000848037	0.0338088	0.0419488	-0.000135844
2.04	0.147199	0.000869144	0.0341963	0.04211	-0.00010578
2.075	0.129092	0.000891538	0.034582	0.042228	-7.22087e-05
2.11	0.1132	0.000915771	0.0349654	0.0422998	-3.45868e-05
2.145	0.0992528	0.000941189	0.0353473	0.0423244	6.90596e-06
2.18	0.0870127	0.00096857	0.0357277	0.0423	5.3218e-05
2.215	0.0762714	0.000997359	0.0361068	0.0422244	0.000103736
2.25	0.066846	0.00102791	0.0364847	0.0420957	0.000159167
2.285	0.0585759	0.0010601	0.0368616	0.0419115	0.000219657
2.32	0.05132	0.00109389	0.037238	0.0416695	0.000285425
2.355	0.0449546	0.00112986	0.0376139	0.0413671	0.000357018
2.39	0.0393709	0.00116761	0.0379893	0.0410019	0.000434565
2.425	0.0344735	0.00120743	0.0383648	0.0405702	0.00051829
2.46	0.0301785	0.00124911	0.0387406	0.0400698	0.000608775
2.495	0.0264124	0.00129348	0.0391162	0.0394966	0.000706273
2.53	0.0231104	0.00133951	0.0394929	0.0388476	0.000811222
2.565	0.0202158	0.00138843	0.0398704	0.0381184	0.000924505
2.6	0.0176788	0.00143937	0.0402494	0.0373055	0.00104601
2.635	0.0154555	0.00149284	0.0406292	0.0364029	0.00117596
2.67	0.0135076	0.00154977	0.0410113	0.0354073	0.00131632
2.705	0.0118012	0.00160904	0.0413948	0.0343132	0.00146639
2.74	0.0103067	0.00167125	0.0417809	0.0331137	0.00162623
2.775	0.00899818	0.00173722	0.0421697	0.0318034	0.00179878
2.81	0.00785266	0.00180628	0.0425615	0.0303754	0.0019831
2.845	0.00685012	0.00187885	0.0429566	0.028822	0.00218051
2.88	0.00597295	0.00195508	0.0433557	0.0271354	0.00239189
2.915	0.00520568	0.0020355	0.043759	0.0253066	0.00261814
2.95	0.00453474	0.00212002	0.044167	0.0233256	0.00286052
2.985	0.00394821	0.00220924	0.0445803	0.021182	0.00312021
3.02	0.00343566	0.0023034	0.0449996	0.0188635	0.00339818
3.055	0.0029879	0.00240237	0.0454254	0.0163577	0.00369625
3.09	0.00259689	0.00250757	0.0458582	0.0136492	0.00401597
3.125	0.00225557	0.00261843	0.046299	0.010723	0.00435859
3.16	0.00195774	0.00273573	0.0467486	0.00756056	0.00472754
3.195	0.00169798	0.00285953	0.0472081	0.00414176	0.00512303
3.23	0.00147152	0.00299143	0.047678	0.00044507	0.00554899
3.265	0.0012742	0.00313168	0.0481605	-0.0035555	0.00600689
3.3	0.00110234	0.00328112	0.0486561	-0.00788801	0.00650191
3.335	0.000952747	0.00344038	0.0491651	-0.0125835	0.00703592
3.37	0.000822608	0.0036099	0.0496918	-0.0176804	0.00761319
3.405	0.000709462	0.00379162	0.0502363	-0.0232184	0.00823827
3.44	0.000611153	0.00398644	0.050801	-0.0292456	0.00891647
3.475	0.000525793	0.00419568	0.0513889	-0.035817	0.00965363


==> fig11/CGCCentralpreresopsvall.dat <==
0.01	1.21115	3.33952e-05	2.28082e-06	2.43262e-07	2.97934e-07
0.045	1.21102	0.000147808	6.05345e-05	2.27417e-06	-3.44063e-07
0.08	1.21065	0.000258935	0.000191822	1.21994e-05	-7.68198e-07
0.115	1.20994	0.000366289	0.000394849	3.66043e-05	1.26048e-07
0.15	1.20871	0.000465231	0.000666587	8.26491e-05	-2.98535e-07
0.185	1.20674	0.000555697	0.001004	0.000154848	6.44306e-07
0.22	1.20376	0.000636326	0.00140612	0.000260597	4.63736e-08
0.255	1.19949	0.000705783	0.00186569	0.000408439	8.21883e-07
0.29	1.19366	0.000763322	0.00237864	0.000603746	1.00044e-06
0.325	1.18597	0.000810821	0.00294029	0.0008506	1.75666e-07
0.36	1.17617	0.000845402	0.00354446	0.00115579	-4.74613e-08
0.395	1.16406	0.00087063	0.00418589	0.00152211	-6.6793e-07
0.43	1.14946	0.000886632	0.00485922	0.00195127	-2.21048e-06
0.465	1.13226	0.00089361	0.0055579	0.00244729	-4.9415e-06
0.5	1.11241	0.000891966	0.0062771	0.00300586	-8.79859e-06
0.535	1.08992	0.000883339	0.00701204	0.00362909	-1.31204e-05
0.57	1.06485	0.000869232	0.00775788	0.00431412	-1.81491e-05
0.605	1.03734	0.000850045	0.00851196	0.00505731	-2.57779e-05
0.64	1.00754	0.000827039	0.00926908	0.00585647	-3.39632e-05
0.675	0.975691	0.000799539	0.0100265	0.00670723	-4.37491e-05
0.71	0.942031	0.000769568	0.0107814	0.00760402	-5.52399e-05
0.745	0.906837	0.000737533	0.011532	0.00854302	-6.8257e-05
0.78	0.870398	0.000704113	0.0122761	0.00951966	-8.2604e-05
0.815	0.833013	0.000669453	0.013012	0.0105291	-9.85397e-05
0.85	0.794978	0.000634461	0.0137387	0.0115667	-0.00011571
0.885	0.756582	0.000599177	0.0144552	0.0126279	-0.000134259
0.92	0.718102	0.000563813	0.0151607	0.0137086	-0.000154059
0.955	0.679796	0.000529096	0.0158545	0.0148048	-0.00017489
0.99	0.641902	0.000494824	0.0165365	0.0159127	-0.000196814
1.025	0.604634	0.000461448	0.0172064	0.0170285	-0.000219588
1.06	0.56818	0.00042894	0.0178641	0.0181492	-0.000243169
1.095	0.532704	0.000397519	0.0185096	0.0192714	-0.000267467
1.13	0.498344	0.000367295	0.0191431	0.0203923	-0.00029223
1.165	0.465212	0.000338493	0.0197647	0.0215093	-0.000317575
1.2	0.433397	0.000311049	0.0203747	0.0226204	-0.000343063
1.235	0.402966	0.000284902	0.0209729	0.0237227	-0.000368866
1.27	0.373967	0.000260123	0.0215602	0.0248141	-0.000394549
1.305	0.346426	0.000237037	0.0221368	0.0258934	-0.00042038
1.34	0.320356	0.000215182	0.0227025	0.0269583	-0.000445953
1.375	0.295752	0.000194985	0.0232585	0.0280075	-0.00047156
1.41	0.2726	0.000176854	0.0238042	0.0290389	-0.000496499
1.445	0.250873	0.000159566	0.0243405	0.0300515	-0.000520805
1.48	0.230535	0.000144187	0.024868	0.0310434	-0.000544792
1.515	0.211544	0.000130533	0.0253867	0.0320149	-0.000567763
1.55	0.193851	0.000117866	0.025897	0.0329632	-0.000590261
1.585	0.177404	0.00010726	0.0263993	0.033888	-0.000611599
1.62	0.162146	9.82267e-05	0.0268939	0.0347875	-0.000631477
1.655	0.148018	9.04041e-05	0.0273807	0.0356612	-0.000650336
1.69	0.134962	8.45926e-05	0.0278603	0.0365077	-0.000668561
1.725	0.122918	8.03622e-05	0.0283335	0.0373278	-0.000685131
1.76	0.111825	7.68879e-05	0.0288004	0.0381181	-0.000699857
1.795	0.101625	7.56992e-05	0.0292607	0.0388791	-0.000712969
1.83	0.0922604	7.59859e-05	0.0297156	0.039609	-0.000724474
1.865	0.0836754	7.7723e-05	0.0301648	0.0403074	-0.00073416
1.9	0.0758161	8.11953e-05	0.0306086	0.0409731	-0.000741718
1.935	0.0686307	8.60243e-05	0.0310474	0.0416052	-0.000746986
1.97	0.0620699	9.26162e-05	0.0314816	0.0422028	-0.000750269
2.005	0.0560867	0.00010066	0.0319112	0.0427648	-0.000750727
2.04	0.0506367	0.000110348	0.0323363	0.0432901	-0.000748888
2.075	0.045678	0.00012185	0.0327579	0.0437773	-0.000744235
2.11	0.0411713	0.000134703	0.0331754	0.0442258	-0.000736685
2.145	0.0370797	0.00014951	0.0335894	0.0446342	-0.000726114
2.18	0.0333686	0.000165601	0.0340003	0.045001	-0.000712116
2.215	0.0300061	0.000183735	0.0344076	0.0453252	-0.000695041
2.25	0.0269622	0.000203382	0.0348125	0.0456056	-0.00067446
2.285	0.0242093	0.000225091	0.0352147	0.0458397	-0.000649492
2.32	0.0217219	0.000248542	0.0356148	0.0460268	-0.000621488
2.355	0.0194761	0.000273172	0.0360123	0.0461653	-0.000588623
2.39	0.0174503	0.000300278	0.0364083	0.0462526	-0.000551187
2.425	0.0156244	0.000328954	0.0368015	0.0462877	-0.000509181
2.46	0.01398	0.000359879	0.0371943	0.0462682	-0.000463257
2.495	0.0125002	0.000393236	0.0375853	0.0461913	-0.000409785
2.53	0.0111696	0.000427302	0.0379756	0.0460565	-0.000352647
2.565	0.0099739	0.000464913	0.0383647	0.0458593	-0.000289553
2.6	0.00890032	0.000503639	0.0387534	0.0455984	-0.000220625
2.635	0.00793705	0.000545258	0.0391419	0.0452705	-0.000144622
2.67	0.00707335	0.000589125	0.0395301	0.0448723	-6.20333e-05
2.705	0.00629947	0.000635287	0.0399185	0.0444007	2.8087e-05
2.74	0.00560655	0.00068391	0.0403073	0.0438524	0.000125687
2.775	0.00498653	0.000735427	0.0406964	0.043223	0.000231352
2.81	0.00443211	0.000789429	0.0410868	0.0425088	0.000345716
2.845	0.00393669	0.000846323	0.0414781	0.041705	0.000469105
2.88	0.00349426	0.00090622	0.0418715	0.0408068	0.000602435
2.915	0.00309943	0.000969074	0.0422664	0.0398095	0.000745815
2.95	0.0027473	0.00103574	0.0426638	0.0387063	0.000900592
2.985	0.00243345	0.00110543	0.0430631	0.0374913	0.00106689
3.02	0.0021539	0.00117854	0.0434658	0.0361584	0.00124548
3.055	0.00190507	0.00125621	0.0438722	0.0346989	0.0014378
3.09	0.00168373	0.00133735	0.0442818	0.0331058	0.00164455
3.125	0.00148696	0.00142296	0.0446961	0.0313691	0.00186593
3.16	0.00131216	0.00151368	0.0451152	0.0294802	0.00210471
3.195	0.00115697	0.00160815	0.0455395	0.0274267	0.00235998
3.23	0.00101928	0.00170888	0.04597	0.025197	0.0026347
3.265	0.000897211	0.00181513	0.0464077	0.0227785	0.00293105
3.3	0.000789058	0.00192682	0.0468521	0.0201558	0.00324882
3.335	0.000693303	0.00204528	0.0473049	0.0173129	0.00359079
3.37	0.000608584	0.00217083	0.0477669	0.0142315	0.00395895
3.405	0.000533684	0.00230383	0.048239	0.0108907	0.00435529
3.44	0.000467514	0.00244512	0.0487224	0.00726781	0.00478311
3.475	0.000409102	0.00259516	0.0492186	0.00333675	0.00524437


==> fig11/GlauberCentralKsvall.dat <==
0.01	28.4046	-4.03089e-06	5.90747e-06	-5.92157e-07	-6.35185e-07
0.045	28.3295	-1.93289e-05	0.000101367	1.07801e-05	6.36869e-07
0.08	28.1551	-3.55261e-05	0.000319201	6.63081e-05	1.65161e-06
0.115	27.873	-4.94508e-05	0.000642972	0.000197595	2.04204e-06
0.15	27.473	-6.61394e-05	0.00107294	0.00040912	4.72588e-06
0.185	26.9467	-8.01211e-05	0.00158335	0.000730463	8.26951e-06
0.22	26.2895	-9.75002e-05	0.00216774	0.00117567	1.44974e-05
0.255	25.5019	-0.000111421	0.00281039	0.00174035	2.12324e-05
0.29	24.5917	-0.000129296	0.00349717	0.0024293	3.00359e-05
0.325	23.572	-0.00014718	0.00421996	0.0032306	4.27614e-05
0.36	22.4614	-0.00016713	0.00495831	0.00412908	5.70822e-05
0.395	21.2803	-0.000185087	0.0057098	0.0051208	7.35277e-05
0.43	20.0514	-0.000205317	0.00647264	0.00620204	9.19856e-05
0.465	18.7964	-0.000224114	0.00723105	0.00735278	0.000102521
0.5	17.5359	-0.000239134	0.00798611	0.00856007	0.000128496
0.535	16.2881	-0.000264248	0.00873922	0.00982567	0.000147121
0.57	15.0686	-0.000286748	0.00947908	0.0111317	0.000163497
0.605	13.8899	-0.000302726	0.0101996	0.0124671	0.000187414
0.64	12.7615	-0.000329771	0.0109246	0.0138269	0.000206654
0.675	11.69	-0.000353245	0.0116226	0.0152139	0.00022114
0.71	10.6804	-0.000358649	0.0123104	0.0166064	0.000248872
0.745	9.73476	-0.00038702	0.0129796	0.0180138	0.00026461
0.78	8.85414	-0.000404643	0.0136393	0.0194318	0.000285174
0.815	8.03777	-0.000423364	0.014288	0.020861	0.000305442
0.85	7.28429	-0.000443407	0.0149257	0.0222987	0.000324942
0.885	6.59145	-0.000461468	0.0155504	0.0237386	0.000344839
0.92	5.95626	-0.000480452	0.0161637	0.0251846	0.000364119
0.955	5.37566	-0.000497817	0.0167652	0.0266307	0.000384166
0.99	4.84639	-0.000515192	0.0173582	0.0280711	0.000402658
1.025	4.36475	-0.000532065	0.0179419	0.0295189	0.000419782
1.06	3.92743	-0.000548394	0.0185129	0.0309666	0.000437625
1.095	3.53103	-0.000566124	0.0190817	0.0324122	0.000457697
1.13	3.17229	-0.000579817	0.01964	0.0338521	0.000475734
1.165	2.84804	-0.000594174	0.0201895	0.0352969	0.000495674
1.2	2.55531	-0.000611631	0.0207332	0.0367393	0.000511679
1.235	2.29134	-0.000625546	0.0212699	0.0381817	0.00052994
1.27	2.05354	-0.000639208	0.0217995	0.0396184	0.000547393
1.305	1.83952	-0.000645735	0.0223254	0.0410518	0.000572475
1.34	1.64705	-0.000658393	0.0228471	0.042481	0.000582137
1.375	1.47409	-0.000668075	0.0233653	0.0438997	0.000598265
1.41	1.31876	-0.000679738	0.0238708	0.0453088	0.000622355
1.445	1.17933	-0.000685173	0.0243698	0.0467093	0.000639074
1.48	1.05431	-0.000694683	0.0248738	0.0481148	0.000655768
1.515	0.942195	-0.000699253	0.0253674	0.0495009	0.000676353
1.55	0.841759	-0.00070387	0.0258592	0.050883	0.000694913
1.585	0.751799	-0.000707505	0.026346	0.0522496	0.000714418
1.62	0.671265	-0.000709399	0.0268265	0.0536055	0.000734338
1.655	0.599192	-0.000710971	0.0273073	0.0549509	0.000754615
1.69	0.534719	-0.000710845	0.0277839	0.0562876	0.000776172
1.725	0.477063	-0.000707335	0.0282582	0.0576112	0.000796289
1.76	0.425523	-0.000705259	0.0287277	0.058925	0.000819505
1.795	0.379465	-0.000703843	0.0291972	0.060228	0.000842505
1.83	0.338317	-0.000698064	0.0296631	0.0615165	0.000865342
1.865	0.30157	-0.000691326	0.0301265	0.0627936	0.000890633
1.9	0.268755	-0.000680926	0.030586	0.0640555	0.000916957
1.935	0.239464	-0.000670128	0.0310443	0.0653006	0.000939544
1.97	0.213322	-0.000661524	0.0315083	0.0665344	0.000968708
2.005	0.189998	-0.00064771	0.0319591	0.0677579	0.000998181
2.04	0.169194	-0.000632805	0.0324145	0.0689606	0.00102245
2.075	0.15064	-0.000616123	0.0328685	0.0701485	0.00105773
2.11	0.134098	-0.000603354	0.0333198	0.0713251	0.00108872
2.145	0.11935	-0.000579726	0.0337759	0.072479	0.00112152
2.18	0.106207	-0.00056636	0.0342154	0.07363	0.00116418
2.215	0.0944969	-0.000539454	0.0346708	0.074761	0.00119481
2.25	0.0840639	-0.000515167	0.035121	0.0758731	0.0012361
2.285	0.0747707	-0.00049193	0.0355681	0.0769695	0.00127185
2.32	0.0664947	-0.000466171	0.0360159	0.0780503	0.00131314
2.355	0.0591254	-0.000437661	0.0364641	0.0791139	0.00135902
2.39	0.0525648	-0.000407873	0.0369137	0.0801604	0.00140354
2.425	0.0467246	-0.000376237	0.0373617	0.0811907	0.00145066
2.46	0.041527	-0.000344691	0.0378077	0.0822024	0.00149846
2.495	0.0369016	-0.000308906	0.03826	0.0831925	0.00155014
2.53	0.0327866	-0.000270839	0.0387061	0.0841644	0.00160286
2.565	0.0291259	-0.000234593	0.0391571	0.085116	0.00166179
2.6	0.0258699	-0.000196758	0.03961	0.0860492	0.0017204
2.635	0.0229745	-0.000152996	0.0400568	0.0869644	0.00178194
2.67	0.0203998	-0.00011138	0.0405092	0.0878535	0.00184582
2.705	0.0181109	-6.484e-05	0.0409684	0.0887254	0.00191355
2.74	0.0160764	-1.65276e-05	0.0414225	0.0895722	0.00198572
2.775	0.0142683	3.8126e-05	0.0418806	0.0903973	0.00205645
2.81	0.0126616	8.73823e-05	0.0423446	0.0911964	0.00213386
2.845	0.0112341	0.000133149	0.0427978	0.0919745	0.00221469
2.88	0.00996607	0.000191827	0.0432542	0.0927326	0.00229744
2.915	0.00883987	0.000253143	0.0437243	0.093463	0.00238662
2.95	0.00783975	0.000306999	0.0441854	0.0941658	0.00247229
2.985	0.0069518	0.000370773	0.0446544	0.0948487	0.00256922
3.02	0.00616354	0.000434695	0.0451251	0.0955048	0.00266656
3.055	0.00546387	0.000499191	0.045597	0.0961364	0.0027694
3.09	0.00484289	0.00056893	0.0460728	0.09674	0.0028745
3.125	0.00429191	0.000639382	0.0465502	0.0973185	0.00298725
3.16	0.00380313	0.000710268	0.0470313	0.097872	0.00309677
3.195	0.00336957	0.000786544	0.0475166	0.0983978	0.00321812
3.23	0.00298507	0.000864583	0.0479994	0.0988973	0.00334055
3.265	0.00264409	0.000941498	0.0484895	0.099369	0.00347062
3.3	0.00234177	0.00102395	0.0489864	0.0998077	0.00360169
3.335	0.00207374	0.00110494	0.0494805	0.100222	0.00373575
3.37	0.00183613	0.00119315	0.0499825	0.100604	0.00387869
3.405	0.00162554	0.00128141	0.0504818	0.100958	0.00402846
3.44	0.00143891	0.00137162	0.0509916	0.101281	0.00418165
3.475	0.00127353	0.00146929	0.0515068	0.101575	0.00434152


==> fig11/GlauberCentralpisvall.dat <==
0.01	595.424	-5.582e-06	1.50513e-05	1.08708e-05	-5.34031e-07
0.045	572.072	-3.11142e-05	0.000136856	2.10873e-05	7.52997e-06
0.08	526.046	-6.20249e-05	0.000411249	-0.000144592	-6.83492e-06
0.115	468.872	-9.29848e-05	0.000868245	-0.000253575	-1.95419e-05
0.15	410.062	-0.000118667	0.00151025	-5.29527e-05	-1.85889e-05
0.185	355.033	-0.00014147	0.0022825	0.000511411	-1.04417e-05
0.22	306.005	-0.000160998	0.00310739	0.00135825	4.0718e-07
0.255	263.405	-0.000177573	0.00394404	0.00234569	1.06207e-05
0.29	226.84	-0.000193078	0.00476558	0.00342382	2.3993e-05
0.325	195.612	-0.000211981	0.00556699	0.00455068	3.25778e-05
0.36	168.956	-0.000225809	0.0063498	0.0057141	4.17027e-05
0.395	146.179	-0.000240679	0.00710984	0.00690126	5.52757e-05
0.43	126.673	-0.000255643	0.00786313	0.00812056	7.58427e-05
0.465	109.933	-0.000271981	0.00860335	0.00937418	9.26375e-05
0.5	95.5303	-0.000283052	0.00933235	0.0106485	0.000112437
0.535	83.1119	-0.000297812	0.0100517	0.0119615	0.000134065
0.57	72.3822	-0.000312417	0.010761	0.0132911	0.000155693
0.605	63.0972	-0.000328675	0.0114573	0.0146489	0.00017955
0.64	55.0484	-0.000344506	0.0121504	0.0160314	0.000203357
0.675	48.0633	-0.000361327	0.0128302	0.0174351	0.000227032
0.71	41.9939	-0.000377626	0.0134957	0.018847	0.000251828
0.745	36.7142	-0.000394693	0.0141511	0.0202775	0.000273598
0.78	32.1164	-0.00041091	0.0147994	0.0217204	0.000297506
0.815	28.1102	-0.000426637	0.015436	0.0231752	0.000320299
0.85	24.6163	-0.000441995	0.0160608	0.0246323	0.000347232
0.885	21.5668	-0.00045814	0.016676	0.0260975	0.000368327
0.92	18.9037	-0.000475974	0.0172828	0.0275718	0.000390469
0.955	16.5767	-0.000489217	0.0178785	0.0290402	0.000410442
0.99	14.5416	-0.000503209	0.0184635	0.0305084	0.00043795
1.025	12.7616	-0.000520627	0.0190479	0.0319849	0.000464932
1.06	11.2034	-0.000537105	0.019618	0.0334604	0.000476614
1.095	9.83899	-0.000543052	0.0201812	0.034915	0.000505428
1.13	8.64357	-0.000557331	0.0207295	0.0363727	0.000522362
1.165	7.5958	-0.000568096	0.0212747	0.0378224	0.000543147
1.2	6.67709	-0.00057972	0.0218128	0.0392626	0.00056468
1.235	5.87124	-0.000590216	0.0223427	0.0406945	0.000585785
1.27	5.16408	-0.000596971	0.0228662	0.0421234	0.000606343
1.305	4.54323	-0.000604578	0.0233872	0.0435431	0.000628282
1.34	3.99801	-0.000612066	0.0239002	0.0449579	0.000647738
1.375	3.5191	-0.000618528	0.0244081	0.0463616	0.000669195
1.41	3.09826	-0.000620569	0.0249087	0.0477562	0.000691776
1.445	2.72835	-0.000627906	0.0254103	0.0491416	0.00071234
1.48	2.40309	-0.000629003	0.0259028	0.0505178	0.00073674
1.515	2.11703	-0.000627744	0.0263943	0.0518875	0.000756741
1.55	1.86537	-0.000630513	0.0268828	0.0532378	0.000778002
1.585	1.64393	-0.000630037	0.0273611	0.0545863	0.000802616
1.62	1.44903	-0.000626791	0.0278404	0.0559186	0.000822612
1.655	1.27743	-0.000617954	0.0283211	0.0572365	0.00085377
1.69	1.12632	-0.000621573	0.0287927	0.0585378	0.000876297
1.725	0.99323	-0.000613401	0.0292563	0.0598268	0.000903534
1.76	0.875979	-0.000606592	0.0297229	0.0611038	0.000928885
1.795	0.772669	-0.000598142	0.0301858	0.0623683	0.000955684
1.83	0.681627	-0.000589018	0.0306466	0.0636212	0.00098326
1.865	0.601377	-0.000577313	0.031107	0.0648596	0.00101346
1.9	0.530629	-0.000565349	0.0315649	0.0660812	0.00103985
1.935	0.46825	-0.000549309	0.0320138	0.0672749	0.00107215
1.97	0.41324	-0.000535168	0.0324662	0.0684564	0.0011053
2.005	0.364723	-0.000519047	0.0329159	0.0696239	0.00113705
2.04	0.321926	-0.000503472	0.0333649	0.0707785	0.00117073
2.075	0.28417	-0.000481832	0.0338129	0.0719161	0.00120548
2.11	0.250858	-0.000461245	0.0342582	0.0730379	0.00123874
2.145	0.221462	-0.000438874	0.0347034	0.0741532	0.00128138
2.18	0.195522	-0.000414271	0.0351487	0.0752402	0.00131743
2.215	0.172628	-0.000388274	0.0355952	0.0763174	0.00136351
2.25	0.15242	-0.000366312	0.0360389	0.0773767	0.00140578
2.285	0.134583	-0.000332572	0.0364815	0.0784183	0.00144808
2.32	0.118834	-0.000304934	0.0369274	0.0794449	0.00149477
2.355	0.104931	-0.00027372	0.0373726	0.080456	0.00154091
2.39	0.0926564	-0.000239509	0.0378194	0.0814463	0.00159481
2.425	0.081819	-0.000202032	0.0382646	0.0824219	0.00164817
2.46	0.0722496	-0.000166898	0.0387098	0.083377	0.00170321
2.495	0.0637993	-0.000127871	0.0391551	0.0843156	0.0017595
2.53	0.0563374	-8.84514e-05	0.0396023	0.0852332	0.00181903
2.565	0.0497479	-4.63747e-05	0.0400501	0.0861308	0.00188057
2.6	0.0439284	-3.86722e-06	0.0404996	0.0870079	0.0019452
2.635	0.0387891	4.08397e-05	0.0409507	0.0878659	0.00201408
2.67	0.0342504	8.93079e-05	0.0414022	0.0887025	0.00208332
2.705	0.0302421	0.000138319	0.0418547	0.0895187	0.00215846
2.74	0.0267022	0.000189232	0.0423082	0.0903148	0.00223426
2.775	0.0235757	0.000240352	0.0427655	0.0910847	0.00231283
2.81	0.020815	0.000299702	0.0432219	0.0918354	0.00239527
2.845	0.0183772	0.000353472	0.0436793	0.0925692	0.00248432
2.88	0.0162242	0.000411181	0.0441417	0.0932772	0.00257447
2.915	0.0143232	0.000469211	0.0446086	0.0939544	0.00266255
2.95	0.0126443	0.000532707	0.0450739	0.0946136	0.00276116
2.985	0.0111618	0.000594013	0.045541	0.0952475	0.00285699
3.02	0.0098527	0.000661971	0.0460078	0.0958644	0.00295963
3.055	0.00869687	0.000733201	0.0464809	0.0964509	0.00306924
3.09	0.00767645	0.000804691	0.0469563	0.0970167	0.00317971
3.125	0.00677555	0.000874904	0.0474342	0.0975589	0.00329416
3.16	0.00598022	0.000950606	0.0479156	0.0980779	0.00341274
3.195	0.00527804	0.00102704	0.0484007	0.0985686	0.0035357
3.23	0.00465815	0.00110755	0.048887	0.0990375	0.00366282
3.265	0.00411089	0.0011878	0.0493753	0.0994794	0.00379389
3.3	0.00362776	0.00127028	0.0498697	0.0998888	0.00392998
3.335	0.00320123	0.00135554	0.0503678	0.100273	0.00406876
3.37	0.00282472	0.00144587	0.0508659	0.100631	0.00421566
3.405	0.00249236	0.00153451	0.0513677	0.100962	0.00436917
3.44	0.00219902	0.00162661	0.0518801	0.10126	0.00452054
3.475	0.00194008	0.00172279	0.0523869	0.101535	0.00467773


==> fig11/GlauberCentralpreresoKsvall.dat <==
0.01	14.2316	-3.58513e-06	4.75674e-06	5.16858e-07	1.46388e-07
0.045	14.2309	-1.56954e-05	8.52909e-05	1.0563e-05	1.07169e-07
0.08	14.2243	-2.99569e-05	0.000266172	5.8303e-05	1.46463e-07
0.115	14.2009	-4.30224e-05	0.0005411	0.000167252	1.05571e-06
0.15	14.1465	-5.65464e-05	0.000901299	0.000357388	2.19846e-06
0.185	14.0463	-7.03906e-05	0.00133632	0.000638818	5.34726e-06
0.22	13.8877	-8.44588e-05	0.0018355	0.0010212	9.88716e-06
0.255	13.6617	-9.943e-05	0.00238952	0.00150526	1.5396e-05
0.29	13.3642	-0.000115342	0.0029885	0.00208829	2.34578e-05
0.325	12.9959	-0.000130274	0.00362344	0.00276988	3.38125e-05
0.36	12.5616	-0.000147547	0.00428569	0.00354134	4.54147e-05
0.395	12.0696	-0.000164376	0.00496934	0.00440044	5.79985e-05
0.43	11.53	-0.000183156	0.00566874	0.00533863	7.31155e-05
0.465	10.9541	-0.000201502	0.00637794	0.00635045	8.80752e-05
0.5	10.3532	-0.000220858	0.00709357	0.00743049	0.000105698
0.535	9.73837	-0.00024059	0.0078104	0.00857192	0.000123088
0.57	9.11934	-0.000261632	0.0085267	0.00976798	0.000140881
0.605	8.50479	-0.000282962	0.00924017	0.0110139	0.000159634
0.64	7.90197	-0.000304697	0.00994849	0.0123039	0.000178349
0.675	7.31676	-0.00032702	0.0106502	0.0136328	0.000197352
0.71	6.75374	-0.000349616	0.0113443	0.0149958	0.000216427
0.745	6.21631	-0.000372197	0.0120296	0.0163882	0.00023548
0.78	5.70682	-0.000395264	0.0127057	0.0178061	0.00025427
0.815	5.2267	-0.000418232	0.0133724	0.0192456	0.000272968
0.85	4.77665	-0.000441072	0.0140286	0.0207028	0.000291484
0.885	4.35678	-0.000463893	0.0146754	0.0221751	0.000309585
0.92	3.96668	-0.000486399	0.0153119	0.023659	0.000327685
0.955	3.60559	-0.000508911	0.0159385	0.025152	0.000345285
0.99	3.27244	-0.000530375	0.0165555	0.0266519	0.000362529
1.025	2.96598	-0.000551923	0.0171629	0.0281566	0.000379774
1.06	2.68483	-0.000572619	0.0177609	0.0296639	0.0003965
1.095	2.42751	-0.00059306	0.0183497	0.0311717	0.000412873
1.13	2.19251	-0.000612101	0.0189304	0.0326788	0.000429265
1.165	1.9783	-0.000630646	0.0195021	0.0341841	0.000445912
1.2	1.78339	-0.000648833	0.0200665	0.0356857	0.000461698
1.235	1.60634	-0.000665886	0.0206219	0.0371822	0.000477781
1.27	1.44574	-0.000681066	0.021171	0.0386728	0.000493404
1.305	1.30025	-0.000696515	0.0217125	0.0401574	0.000509522
1.34	1.16862	-0.00071027	0.0222478	0.0416342	0.000525677
1.375	1.04965	-0.000722599	0.0227762	0.0431019	0.000540975
1.41	0.942245	-0.000735397	0.0232981	0.0445606	0.000557414
1.445	0.84537	-0.000745586	0.023815	0.0460102	0.000573968
1.48	0.758066	-0.000755048	0.0243258	0.0474489	0.000590433
1.515	0.679454	-0.000763274	0.0248315	0.0488767	0.000607316
1.55	0.608719	-0.00077024	0.0253323	0.0502931	0.000624585
1.585	0.545118	-0.000775956	0.0258282	0.0516974	0.000642184
1.62	0.487967	-0.000780349	0.0263197	0.0530893	0.000660142
1.655	0.436644	-0.000783583	0.026807	0.0544687	0.000678687
1.69	0.390579	-0.000785223	0.0272904	0.0558347	0.000697786
1.725	0.349256	-0.00078559	0.0277699	0.0571873	0.000717784
1.76	0.312205	-0.000784876	0.0282462	0.0585263	0.000737878
1.795	0.278999	-0.000782285	0.0287187	0.0598508	0.000759081
1.83	0.249252	-0.00077874	0.0291885	0.061161	0.000781657
1.865	0.222615	-0.000773562	0.0296554	0.0624566	0.000804126
1.9	0.198771	-0.000766852	0.0301199	0.0637372	0.00082809
1.935	0.177436	-0.000759026	0.0305811	0.0650021	0.000852786
1.97	0.158352	-0.000749347	0.0310414	0.066252	0.000878992
2.005	0.141287	-0.000738929	0.0314979	0.0674858	0.000905946
2.04	0.126033	-0.000726314	0.0319534	0.0687045	0.000934234
2.075	0.1124	-0.000711997	0.0324071	0.0699055	0.000964281
2.11	0.100221	-0.000696516	0.0328597	0.0710909	0.000994558
2.145	0.0893429	-0.000679855	0.0333096	0.072259	0.00102659
2.18	0.0796294	-0.000661254	0.0337591	0.0734104	0.00106036
2.215	0.0709581	-0.000641108	0.0342073	0.0745445	0.00109569
2.25	0.0632188	-0.00061939	0.0346547	0.0756608	0.00113269
2.285	0.0563132	-0.000596039	0.0351012	0.0767595	0.00117122
2.32	0.0501525	-0.00057137	0.035547	0.0778402	0.00121174
2.355	0.0446578	-0.000544565	0.0359922	0.078902	0.00125419
2.39	0.039758	-0.00051649	0.0364374	0.0799457	0.0012983
2.425	0.0353896	-0.000486654	0.0368821	0.08097	0.00134468
2.46	0.0314957	-0.000455089	0.0373268	0.081975	0.00139317
2.495	0.0280254	-0.000421782	0.0377715	0.0829605	0.00144397
2.53	0.0249333	-0.000386818	0.0382163	0.0839258	0.00149734
2.565	0.0221786	-0.000350635	0.0386617	0.084871	0.00155277
2.6	0.0197249	-0.000311874	0.0391077	0.0857948	0.00161072
2.635	0.0175397	-0.000271345	0.0395542	0.0866982	0.00167151
2.67	0.0155941	-0.000229454	0.040001	0.0875792	0.00173423
2.705	0.0138619	-0.000185676	0.0404496	0.0884387	0.00180082
2.74	0.0123201	-0.000139699	0.0408989	0.0892761	0.00187075
2.775	0.0109479	-9.17778e-05	0.0413497	0.0900903	0.0019429
2.81	0.00972699	-4.26257e-05	0.0418014	0.0908805	0.00201833
2.845	0.00864074	9.32957e-06	0.0422548	0.0916469	0.00209746
2.88	0.00767449	6.28461e-05	0.0427098	0.0923887	0.00217973
2.915	0.00681513	0.00011854	0.0431667	0.0931054	0.00226593
2.95	0.00605096	0.000176287	0.0436254	0.0937962	0.00235567
2.985	0.00537154	0.000236175	0.0440864	0.0944607	0.00244951
3.02	0.00476756	0.000298218	0.0445496	0.0950979	0.00254725
3.055	0.00423075	0.000362655	0.0450157	0.0957074	0.00264937
3.09	0.0037537	0.000429196	0.0454841	0.0962879	0.00275567
3.125	0.00332983	0.000498126	0.0459552	0.0968394	0.00286722
3.16	0.00295327	0.000569473	0.04643	0.0973599	0.00298293
3.195	0.00261881	0.000642983	0.0469073	0.0978495	0.00310397
3.23	0.00232178	0.00071939	0.0473887	0.0983069	0.00323015
3.265	0.00205803	0.00079795	0.0478731	0.0987309	0.00336164
3.3	0.00182388	0.000879411	0.0483619	0.0991203	0.00349877
3.335	0.00161605	0.000963499	0.0488547	0.0994745	0.00364149
3.37	0.0014316	0.00105015	0.0493514	0.0997918	0.00379079
3.405	0.00126793	0.00114058	0.0498534	0.100071	0.0039461
3.44	0.00112273	0.00123314	0.0503596	0.100311	0.00410919
3.475	0.000993939	0.00132902	0.0508709	0.10051	0.00427827


==> fig11/GlauberCentralpreresopisvall.dat <==
0.01	142.867	-9.51874e-06	1.95924e-05	7.96323e-07	3.90732e-08
0.045	143.171	-4.27547e-05	0.00036708	7.60968e-05	3.89901e-08
0.08	142.701	-7.1052e-05	0.00101451	0.000364529	9.43712e-07
0.115	140.07	-9.50714e-05	0.00177368	0.000884477	3.69702e-06
0.15	134.819	-0.000116172	0.00254197	0.00158015	8.56778e-06
0.185	127.334	-0.000135405	0.00328271	0.00239362	1.65185e-05
0.22	118.348	-0.000152745	0.00399627	0.00328376	2.48705e-05
0.255	108.591	-0.00016956	0.00468858	0.00422822	3.71668e-05
0.29	98.647	-0.00018584	0.00536951	0.00521621	4.97156e-05
0.325	88.929	-0.00020224	0.00604411	0.00624128	6.42316e-05
0.36	79.701	-0.000218687	0.00671612	0.00730138	7.97949e-05
0.395	71.1139	-0.000235215	0.007387	0.0083958	9.66226e-05
0.43	63.2387	-0.00025196	0.00805745	0.0095238	0.000114177
0.465	56.0928	-0.000268789	0.00872672	0.0106849	0.000132519
0.5	49.6591	-0.000285994	0.00939372	0.0118784	0.000151326
0.535	43.9004	-0.000303542	0.0100579	0.0131024	0.000170693
0.57	38.7684	-0.000321426	0.0107183	0.0143556	0.000190334
0.605	34.2097	-0.00033913	0.0113735	0.0156359	0.000210003
0.64	30.1704	-0.000357699	0.0120228	0.0169411	0.000230098
0.675	26.5978	-0.000376125	0.0126656	0.018269	0.000249803
0.71	23.4423	-0.000394577	0.0133013	0.0196167	0.000269504
0.745	20.6581	-0.000413399	0.0139291	0.0209825	0.000289549
0.78	18.2033	-0.000431983	0.0145497	0.0223633	0.000308842
0.815	16.0401	-0.000451065	0.0151616	0.0237575	0.000328205
0.85	14.1345	-0.000469417	0.0157658	0.0251629	0.000347524
0.885	12.4562	-0.00048776	0.016361	0.026577	0.000366349
0.92	10.9783	-0.000506388	0.0169491	0.0279976	0.000385087
0.955	9.67693	-0.000523359	0.0175285	0.0294246	0.000403577
0.99	8.53099	-0.000540641	0.0181	0.0308543	0.000421844
1.025	7.52186	-0.000557508	0.0186642	0.0322862	0.000439869
1.06	6.63312	-0.000573724	0.0192207	0.0337186	0.000457858
1.095	5.85032	-0.000589365	0.0197701	0.0351503	0.000475617
1.13	5.16073	-0.000604344	0.0203124	0.0365801	0.000493266
1.165	4.55315	-0.000618401	0.0208481	0.0380071	0.000510803
1.2	4.01775	-0.000631758	0.0213772	0.0394298	0.000528123
1.235	3.54587	-0.000644677	0.0219003	0.0408473	0.000545727
1.27	3.12989	-0.000656033	0.0224173	0.0422596	0.000563279
1.305	2.76312	-0.000666908	0.0229287	0.0436646	0.000580664
1.34	2.4397	-0.000676978	0.0234343	0.0450626	0.00059881
1.375	2.15444	-0.000685941	0.0239355	0.0464521	0.000616528
1.41	1.90279	-0.000693526	0.0244316	0.0478338	0.000634454
1.445	1.68076	-0.000700201	0.0249228	0.0492064	0.000652695
1.48	1.48483	-0.000705794	0.0254095	0.050568	0.000671715
1.515	1.31189	-0.000710565	0.0258918	0.0519203	0.000690869
1.55	1.15923	-0.000714115	0.0263705	0.053261	0.000709929
1.585	1.02445	-0.000715526	0.0268453	0.0545912	0.000730324
1.62	0.905435	-0.000717056	0.0273161	0.0559095	0.000750504
1.655	0.800325	-0.000716565	0.0277843	0.0572162	0.000771857
1.69	0.707483	-0.000715013	0.0282492	0.0585104	0.00079364
1.725	0.625466	-0.000712131	0.0287108	0.059792	0.000816151
1.76	0.553004	-0.000708109	0.02917	0.0610604	0.000839349
1.795	0.488974	-0.000702439	0.0296266	0.0623154	0.000863352
1.83	0.432388	-0.000695696	0.0300809	0.0635572	0.000888413
1.865	0.382377	-0.00068768	0.0305327	0.0647845	0.000914186
1.9	0.338171	-0.000677803	0.0309826	0.0659978	0.00094122
1.935	0.299092	-0.000666792	0.0314307	0.0671967	0.000969057
1.97	0.264543	-0.0006546	0.0318771	0.0683804	0.000998367
2.005	0.233995	-0.000640637	0.032322	0.0695494	0.00102864
2.04	0.206983	-0.000625348	0.0327654	0.0707027	0.00106026
2.075	0.183096	-0.000608789	0.0332081	0.0718407	0.001093
2.11	0.161971	-0.000590627	0.0336484	0.072962	0.00112749
2.145	0.143287	-0.000570684	0.0340885	0.0740678	0.001164
2.18	0.126761	-0.00054916	0.0345283	0.0751569	0.0012009
2.215	0.112143	-0.00052706	0.0349672	0.0762288	0.00124069
2.25	0.0992121	-0.000502473	0.035405	0.0772838	0.0012813
2.285	0.0877728	-0.000476099	0.0358435	0.0783219	0.00132409
2.32	0.0776526	-0.000449023	0.0362807	0.0793414	0.00136823
2.355	0.0686992	-0.000419969	0.0367183	0.080343	0.00141498
2.39	0.0607778	-0.000389226	0.0371555	0.0813263	0.00146355
2.425	0.0537692	-0.000356834	0.0375933	0.0822908	0.0015143
2.46	0.0475681	-0.000322748	0.0380313	0.0832361	0.00156747
2.495	0.0420812	-0.000286833	0.0384696	0.0841619	0.00162272
2.53	0.0372264	-0.000249747	0.0389085	0.0850677	0.00168087
2.565	0.0329308	-0.000210286	0.0393483	0.0859533	0.00174082
2.6	0.0291298	-0.000169358	0.0397888	0.0868181	0.00180393
2.635	0.0257666	-0.000126624	0.0402302	0.0876616	0.00187007
2.67	0.0227907	-8.192e-05	0.0406731	0.0884832	0.00193853
2.705	0.0201576	-3.49364e-05	0.0411166	0.0892833	0.00201023
2.74	0.0178277	1.28325e-05	0.0415619	0.0900601	0.00208486
2.775	0.0157663	6.35151e-05	0.0420089	0.090814	0.00216343
2.81	0.0139424	0.000116037	0.0424566	0.0915439	0.00224464
2.845	0.0123286	0.000170411	0.0429071	0.0922495	0.00233
2.88	0.0109009	0.000225906	0.0433597	0.0929297	0.00241822
2.915	0.00963778	0.000284006	0.0438137	0.0935852	0.0025102
2.95	0.00852033	0.000344843	0.0442703	0.0942133	0.00260665
2.985	0.0075318	0.000407706	0.0447295	0.0948149	0.00270737
3.02	0.00665736	0.00047255	0.0451913	0.0953885	0.00281217
3.055	0.00588388	0.000539802	0.0456558	0.0959336	0.00292133
3.09	0.00519974	0.000609316	0.0461233	0.0964489	0.00303515
3.125	0.00459465	0.000681111	0.046594	0.096934	0.00315404
3.16	0.00405953	0.000755397	0.0470681	0.0973878	0.00327762
3.195	0.0035863	0.000832328	0.0475458	0.0978091	0.00340681
3.23	0.00316785	0.000911486	0.0480275	0.098197	0.00354098
3.265	0.00279786	0.00099373	0.0485126	0.0985503	0.00368136
3.3	0.00247074	0.00107834	0.0490023	0.098868	0.00382759
3.335	0.00218156	0.00116616	0.0494963	0.0991488	0.00397994
3.37	0.00192595	0.00125651	0.049995	0.0993908	0.0041389
3.405	0.00170001	0.0013498	0.0504992	0.0995936	0.00430483
3.44	0.00150034	0.00144701	0.0510079	0.0997551	0.00447688
3.475	0.0013239	0.0015456	0.051522	0.099874	0.00465684


==> fig11/GlauberCentralpreresopsvall.dat <==
0.01	1.20254	-4.34451e-06	1.82385e-06	-1.63951e-17	-3.00069e-07
0.045	1.20218	-1.72424e-05	3.11755e-05	-4.75134e-18	-2.19731e-07
0.08	1.20133	-3.01671e-05	9.85373e-05	3.58302e-06	3.46839e-07
0.115	1.19992	-4.18643e-05	0.000203975	1.14357e-05	7.75071e-07
0.15	1.19784	-5.18248e-05	0.000350819	2.80385e-05	1.29819e-06
0.185	1.19496	-6.04588e-05	0.00053804	5.91433e-05	2.60263e-06
0.22	1.19111	-6.76107e-05	0.000767437	0.000110483	5.35011e-06
0.255	1.18612	-7.30869e-05	0.00103953	0.000191131	9.3057e-06
0.29	1.17978	-7.73891e-05	0.00135503	0.000309642	1.34392e-05
0.325	1.1719	-8.18967e-05	0.00171419	0.000476576	2.11355e-05
0.36	1.1623	-8.52523e-05	0.0021151	0.000698449	2.91102e-05
0.395	1.1508	-8.99091e-05	0.00255438	0.000986111	3.88597e-05
0.43	1.13727	-9.36344e-05	0.00303203	0.00134609	5.01625e-05
0.465	1.1216	-9.98753e-05	0.00354358	0.00178473	6.39848e-05
0.5	1.10371	-0.000106537	0.00408653	0.00230555	7.83556e-05
0.535	1.08359	-0.000115511	0.00465633	0.00291113	9.45836e-05
0.57	1.06125	-0.00012687	0.00525057	0.00360203	0.000110978
0.605	1.03676	-0.000139683	0.00586393	0.00437779	0.000128492
0.64	1.01021	-0.000155044	0.00649398	0.00523616	0.00014611
0.675	0.981765	-0.00017228	0.00713628	0.00617538	0.000164688
0.71	0.951589	-0.000191786	0.00778907	0.00718972	0.000183156
0.745	0.919889	-0.000213265	0.00844898	0.00827522	0.000201663
0.78	0.886888	-0.000236409	0.0091133	0.00942691	0.000220092
0.815	0.852823	-0.000261171	0.00978	0.0106394	0.000238331
0.85	0.817939	-0.000287445	0.010447	0.0119074	0.000256084
0.885	0.78248	-0.000314657	0.0111128	0.0132253	0.000273324
0.92	0.746689	-0.000342944	0.0117759	0.0145879	0.000290111
0.955	0.710796	-0.000371918	0.0124351	0.0159902	0.000306335
0.99	0.675022	-0.00040149	0.0130895	0.0174275	0.000322025
1.025	0.639568	-0.000431472	0.0137385	0.0188947	0.000337032
1.06	0.604622	-0.000461371	0.0143811	0.0203882	0.000351628
1.095	0.570349	-0.000491321	0.0150174	0.0219031	0.000365462
1.13	0.536894	-0.000521252	0.0156465	0.0234366	0.000378863
1.165	0.504382	-0.000550404	0.0162687	0.0249847	0.000391552
1.2	0.472919	-0.000579304	0.0168836	0.0265446	0.00040394
1.235	0.442588	-0.000607759	0.017491	0.0281132	0.000416134
1.27	0.413458	-0.000635165	0.0180912	0.0296884	0.000427482
1.305	0.385577	-0.000661836	0.0186839	0.0312669	0.000438773
1.34	0.358978	-0.000687554	0.0192698	0.0328475	0.000449591
1.375	0.33368	-0.000712235	0.0198484	0.0344277	0.000460555
1.41	0.309689	-0.00073582	0.02042	0.0360059	0.000470934
1.445	0.287	-0.000758112	0.0209848	0.0375805	0.000481263
1.48	0.265597	-0.000779477	0.0215431	0.0391502	0.000491817
1.515	0.245457	-0.000799387	0.0220955	0.0407133	0.000502007
1.55	0.226548	-0.000817447	0.0226414	0.0422693	0.000513074
1.585	0.208835	-0.000835196	0.0231817	0.0438166	0.000523373
1.62	0.192275	-0.00085064	0.023716	0.0453537	0.000533848
1.655	0.176823	-0.000865072	0.0242448	0.0468813	0.00054536
1.69	0.162433	-0.000877475	0.0247692	0.0483974	0.000556193
1.725	0.149055	-0.000889259	0.0252881	0.0499015	0.000568463
1.76	0.136639	-0.00089868	0.0258024	0.0513931	0.000581102
1.795	0.125133	-0.000907151	0.026312	0.0528715	0.000593414
1.83	0.114488	-0.000913009	0.0268169	0.0543361	0.000607156
1.865	0.104652	-0.000918251	0.0273194	0.0557865	0.000621093
1.9	0.095577	-0.000921859	0.0278164	0.0572232	0.000636049
1.935	0.087215	-0.000924009	0.0283106	0.0586441	0.000651405
1.97	0.0795194	-0.000924465	0.028801	0.0600494	0.000667577
2.005	0.0724457	-0.000922997	0.0292884	0.0614393	0.000685042
2.04	0.0659509	-0.00091995	0.0297727	0.0628131	0.000703211
2.075	0.0599942	-0.000915286	0.0302541	0.0641705	0.000722679
2.11	0.0545367	-0.00090891	0.0307331	0.0655109	0.000743199
2.145	0.0495416	-0.00090102	0.0312095	0.0668348	0.000764845
2.18	0.044974	-0.000891283	0.0316837	0.0681408	0.000787707
2.215	0.0408012	-0.000879923	0.0321556	0.0694299	0.00081192
2.25	0.0369925	-0.000867222	0.0326259	0.0707007	0.000837807
2.285	0.0335189	-0.000852189	0.0330945	0.0719535	0.000864866
2.32	0.0303537	-0.000835656	0.0335614	0.0731881	0.000893871
2.355	0.0274717	-0.000817502	0.0340267	0.0744043	0.000924214
2.39	0.0248496	-0.000797468	0.0344911	0.0756012	0.000956309
2.425	0.0224656	-0.00077606	0.034954	0.0767793	0.000990329
2.46	0.0202996	-0.00075253	0.0354166	0.0779384	0.00102585
2.495	0.0183331	-0.000727471	0.0358779	0.0790773	0.00106439
2.53	0.0165488	-0.000700355	0.0363388	0.0801963	0.00110378
2.565	0.0149309	-0.000671655	0.0367991	0.0812954	0.00114555
2.6	0.0134648	-0.000640765	0.0372596	0.0823734	0.00118989
2.635	0.0121371	-0.000609231	0.0377193	0.0834314	0.00123691
2.67	0.0109352	-0.000574422	0.0381787	0.0844676	0.00128581
2.705	0.00984805	-0.000538424	0.0386396	0.0854821	0.00133671
2.74	0.00886508	-0.000500825	0.0390996	0.0864751	0.00139087
2.775	0.00797683	-0.000460609	0.0395607	0.0874461	0.00144804
2.81	0.00717456	-0.000418919	0.0400222	0.088394	0.00150764
2.845	0.00645033	-0.000375093	0.0404844	0.0893191	0.00157028
2.88	0.00579685	-0.000329448	0.0409476	0.0902205	0.00163604
2.915	0.0052075	-0.000281739	0.0414116	0.091098	0.00170515
2.95	0.00467623	-0.000231814	0.0418771	0.091951	0.00177746
2.985	0.00419754	-0.000180348	0.042344	0.0927791	0.00185321
3.02	0.0037664	-0.000126203	0.0428123	0.0935819	0.00193252
3.055	0.00337828	-7.04025e-05	0.0432825	0.094358	0.0020154
3.09	0.00302901	-1.20808e-05	0.0437544	0.0951081	0.00210279
3.125	0.00271486	4.85011e-05	0.0442285	0.0958302	0.00219355
3.16	0.00243239	0.000110977	0.0447045	0.0965247	0.00228912
3.195	0.00217852	0.000175845	0.0451832	0.0971904	0.00238848
3.23	0.00195044	0.000243375	0.0456645	0.0978262	0.00249269
3.265	0.00174561	0.000312754	0.0461484	0.0984318	0.00260194
3.3	0.00156174	0.000385635	0.0466356	0.0990064	0.00271539
3.335	0.00139673	0.00046032	0.047126	0.0995493	0.002835
3.37	0.00124872	0.000537836	0.047619	0.100059	0.00295877
3.405	0.001116	0.00061715	0.0481155	0.100534	0.00308892
3.44	0.000997026	0.000700131	0.0486175	0.100974	0.00322492
3.475	0.000890422	0.000785639	0.0491226	0.101378	0.00336681


==> fig11/GlauberCentralpsvall.dat <==
0.01	4.62706	-6.38807e-06	1.23476e-06	2.26356e-06	-2.00996e-06
0.045	4.62416	-2.28615e-05	3.96622e-05	1.56113e-06	6.03599e-08
0.08	4.61742	-4.0213e-05	0.000124031	6.7037e-06	6.16336e-07
0.115	4.60671	-5.33423e-05	0.000259751	2.10137e-05	1.04942e-07
0.15	4.59162	-6.73195e-05	0.000442695	4.83975e-05	4.39939e-06
0.185	4.57184	-8.03625e-05	0.000676301	9.80236e-05	5.43555e-06
0.22	4.54685	-8.74766e-05	0.000959399	0.000176439	8.3209e-06
0.255	4.516	-9.29829e-05	0.00128927	0.000294871	1.50956e-05
0.29	4.47889	-9.9861e-05	0.00166662	0.000459138	1.99633e-05
0.325	4.43493	-0.000104342	0.00209039	0.000678828	3.13679e-05
0.36	4.38348	-0.000104481	0.00255968	0.000967615	4.38509e-05
0.395	4.32416	-0.000107549	0.00306788	0.00133281	5.87724e-05
0.43	4.25656	-0.000111308	0.00361591	0.0017822	7.53456e-05
0.465	4.18049	-0.000115433	0.00419821	0.00232477	9.30726e-05
0.5	4.09594	-0.000120815	0.00480985	0.00295721	0.00011745
0.535	4.00291	-0.000128186	0.00545173	0.00368278	0.000138614
0.57	3.90165	-0.000138514	0.00611241	0.0045074	0.000161142
0.605	3.79248	-0.000147911	0.00679372	0.00542132	0.00018641
0.64	3.67618	-0.000161948	0.0074882	0.00642912	0.00021238
0.675	3.55328	-0.000176629	0.00819133	0.0075204	0.000240062
0.71	3.42478	-0.000195468	0.00890757	0.00869306	0.000267232
0.745	3.2914	-0.000215736	0.00962602	0.00993998	0.000294682
0.78	3.15415	-0.000235483	0.0103443	0.0112485	0.000319741
0.815	3.01404	-0.000260007	0.0110661	0.0126221	0.000346213
0.85	2.87209	-0.000279947	0.0117814	0.0140518	0.000369924
0.885	2.72939	-0.000303852	0.0124976	0.0155248	0.000392393
0.92	2.58684	-0.000329805	0.0132038	0.017039	0.000417021
0.955	2.44529	-0.000354587	0.0139113	0.0185902	0.000440537
0.99	2.30559	-0.000375753	0.0146042	0.0201799	0.000461058
1.025	2.16849	-0.000405172	0.0152918	0.0217872	0.000484128
1.06	2.0347	-0.000430106	0.0159759	0.0234161	0.000500301
1.095	1.90474	-0.000453872	0.0166516	0.0250598	0.000525578
1.13	1.7792	-0.000475704	0.0173115	0.0267148	0.000544209
1.165	1.65837	-0.000504647	0.0179672	0.0283814	0.000564817
1.2	1.54255	-0.000526815	0.0186149	0.0300526	0.000577841
1.235	1.432	-0.000535241	0.0192471	0.031719	0.000596562
1.27	1.32686	-0.000557285	0.0198742	0.0333827	0.000607159
1.305	1.22725	-0.000579269	0.0204927	0.0350415	0.000630703
1.34	1.13314	-0.000594957	0.0211087	0.0366982	0.000651716
1.375	1.04454	-0.000611441	0.0217044	0.0383445	0.000666377
1.41	0.961341	-0.000627499	0.0222986	0.0399809	0.000680514
1.445	0.883447	-0.000641706	0.0228825	0.0416091	0.000694406
1.48	0.810684	-0.0006531	0.0234616	0.043223	0.000712607
1.515	0.742904	-0.000663006	0.02403	0.044819	0.000728201
1.55	0.679904	-0.000671626	0.0245932	0.0464001	0.000744657
1.585	0.621461	-0.000678278	0.0251479	0.0479653	0.000760654
1.62	0.567357	-0.000684	0.0256949	0.0495129	0.000777434
1.655	0.517382	-0.000688833	0.0262371	0.0510483	0.000795074
1.69	0.471302	-0.000691491	0.0267754	0.0525616	0.000811506
1.725	0.428882	-0.000692207	0.0273051	0.0540585	0.000830149
1.76	0.389892	-0.000691517	0.0278271	0.055532	0.0008485
1.795	0.35411	-0.000691127	0.0283484	0.0569911	0.000867643
1.83	0.321322	-0.000684307	0.0288581	0.0584268	0.000887478
1.865	0.291321	-0.000682776	0.0293697	0.0598465	0.000910815
1.9	0.263904	-0.000674513	0.0298755	0.0612453	0.000930128
1.935	0.23888	-0.000667905	0.0303769	0.062625	0.000958778
1.97	0.216066	-0.000651281	0.0308756	0.0639872	0.000978212
2.005	0.195294	-0.000644811	0.0313641	0.0653339	0.00100142
2.04	0.176393	-0.000632216	0.0318598	0.0666556	0.00102911
2.075	0.159219	-0.000619209	0.0323443	0.0679648	0.00105484
2.11	0.143627	-0.000600217	0.0328282	0.0692484	0.00108273
2.145	0.129486	-0.00058691	0.0333089	0.0705155	0.0011145
2.18	0.116668	-0.000566757	0.0337928	0.0717619	0.00114784
2.215	0.105062	-0.000544853	0.0342671	0.0729963	0.00117813
2.25	0.0945607	-0.00052625	0.0347409	0.0742042	0.00121167
2.285	0.0850669	-0.000499014	0.0352186	0.0754013	0.0012488
2.32	0.0764881	-0.000474461	0.035691	0.076575	0.00128514
2.355	0.0687425	-0.0004483	0.0361625	0.0777316	0.00132384
2.39	0.0617534	-0.000418703	0.0366307	0.0788693	0.00136497
2.425	0.055451	-0.00038886	0.037101	0.0799875	0.00140675
2.46	0.0497707	-0.000357923	0.0375691	0.0810872	0.00144961
2.495	0.0446543	-0.000324844	0.0380392	0.0821696	0.00149597
2.53	0.0400484	-0.000290019	0.0385035	0.0832327	0.00154505
2.565	0.035904	-0.000253731	0.038971	0.0842773	0.00159222
2.6	0.0321767	-0.000212922	0.0394406	0.0852999	0.00164697
2.635	0.0288261	-0.000174314	0.0399042	0.0863066	0.00170111
2.67	0.0258158	-0.000132914	0.0403707	0.0872911	0.0017536
2.705	0.0231121	-9.06894e-05	0.0408415	0.0882582	0.00181318
2.74	0.0206852	-4.52414e-05	0.041312	0.0892086	0.00188005
2.775	0.0185078	3.04719e-06	0.0417769	0.090136	0.00194565
2.81	0.0165551	5.00088e-05	0.0422477	0.0910485	0.00201076
2.845	0.0148046	9.92104e-05	0.0427178	0.0919398	0.00207854
2.88	0.0132357	0.000149532	0.0431907	0.0928214	0.00214518
2.915	0.01183	0.000205718	0.0436604	0.0936859	0.00221936
2.95	0.010571	0.000263891	0.0441422	0.0945122	0.00229941
2.985	0.00944389	0.000315401	0.0446112	0.0953402	0.00237221
3.02	0.008435	0.000382231	0.0450941	0.0961458	0.00245916
3.055	0.00753223	0.000440527	0.0455705	0.0969282	0.0025401
3.09	0.00672473	0.000503128	0.0460509	0.0976929	0.00262845
3.125	0.0060026	0.000568501	0.0465332	0.0984415	0.00271855
3.16	0.00535702	0.000635116	0.0470177	0.0991705	0.00281162
3.195	0.00478004	0.000705189	0.0475046	0.0998813	0.00290649
3.23	0.00426452	0.00077388	0.047994	0.100573	0.00300711
3.265	0.00380413	0.00084543	0.048484	0.101248	0.00310972
3.3	0.00339305	0.000919736	0.0489769	0.101908	0.00321319
3.335	0.00302608	0.000996228	0.049471	0.102551	0.00331963
3.37	0.00269856	0.0010745	0.0499662	0.103176	0.00342955
3.405	0.00240627	0.00115188	0.0504696	0.103788	0.00354169
3.44	0.00214545	0.00123314	0.0509686	0.104384	0.00365915
3.475	0.00191274	0.00131554	0.0514718	0.104958	0.0037781


==> fig12/v5CGCpreresoKs.dat <==
0.01	3.37474e-07
0.13	1.2273e-06
0.25	2.82257e-05
0.37	0.000129347
0.49	0.000323135
0.61	0.000592008
0.73	0.000900835
0.85	0.00121159
0.97	0.00148738
1.09	0.00168907
1.21	0.00177684
1.33	0.00170528
1.45	0.00142501
1.57	0.000878705
1.69	3.61539e-06
1.81	-0.00127324
1.93	-0.00303328
2.05	-0.0053736
2.17	-0.0084063
2.29	-0.0122659
2.41	-0.0171146
2.53	-0.023151
2.65	-0.0306246
2.77	-0.0398509
2.89	-0.0512394


==> fig12/v5CGCpreresopis.dat <==
0.01	7.26306e-09
0.13	3.74344e-06
0.25	4.87677e-05
0.37	0.000176334
0.49	0.000382384
0.61	0.000633125
0.73	0.000887846
0.85	0.00110972
0.97	0.00126189
1.09	0.00130929
1.21	0.00121243
1.33	0.000926994
1.45	0.000403079
1.57	-0.000416786
1.69	-0.00159845
1.81	-0.00321748
1.93	-0.00536167
2.05	-0.00813358
2.17	-0.0116545
2.29	-0.0160709
2.41	-0.0215605
2.53	-0.0283434
2.65	-0.0366962
2.77	-0.0469737
2.89	-0.059639


==> fig12/v5CGCpreresops.dat <==
0.01	5.42948e-07
0.13	3.52698e-07
0.25	6.54123e-06
0.37	3.71755e-05
0.49	0.000123433
0.61	0.000288545
0.73	0.000545153
0.85	0.000886223
0.97	0.00129
1.09	0.00172276
1.21	0.0021426
1.33	0.00250078
1.45	0.00274437
1.57	0.00281516
1.69	0.00265133
1.81	0.0021841
1.93	0.00133855
2.05	3.12502e-05
2.17	-0.00183348
2.29	-0.00436532
2.41	-0.00769466
2.53	-0.0119782
2.65	-0.017404
2.77	-0.0242101
2.89	-0.0326953


==> fig12/v5GlauberpreresoKs.dat <==
0.01	2.06639e-08
0.13	2.69837e-06
0.25	5.41642e-05
0.37	0.000259293
0.49	0.000704041
0.61	0.00142933
0.73	0.00244246
0.85	0.00373718
0.97	0.0052961
1.09	0.00709498
1.21	0.00910331
1.33	0.0112873
1.45	0.0136111
1.57	0.0160388
1.69	0.018534
1.81	0.0210603
1.93	0.0235824
2.05	0.0260644
2.17	0.0284708
2.29	0.0307654
2.41	0.032911
2.53	0.0348689
2.65	0.0365975
2.77	0.0380538
2.89	0.039188


==> fig12/v5Glauberpreresopis.dat <==
0.01	-4.14831e-07
0.13	1.29279e-05
0.25	0.000151854
0.37	0.000531912
0.49	0.00118347
0.61	0.00210198
0.73	0.00327501
0.85	0.00468934
0.97	0.0063277
1.09	0.00816866
1.21	0.0101859
1.33	0.01235
1.45	0.0146293
1.57	0.0169903
1.69	0.0194008
1.81	0.0218256
1.93	0.024231
2.05	0.0265825
2.17	0.0288459
2.29	0.0309839
2.41	0.03296
2.53	0.0347349
2.65	0.0362663
2.77	0.0375082
2.89	0.0384098


==> fig12/v5Glauberpreresops.dat <==
0.01	1.3161e-07
0.13	-1.72443e-07
0.25	4.45891e-06
0.37	3.6369e-05
0.49	0.000149761
0.61	0.000428789
0.73	0.000953842
0.85	0.0017867
0.97	0.00295419
1.09	0.00445412
1.21	0.00626219
1.33	0.00834253
1.45	0.0106514
1.57	0.0131429
1.69	0.015771
1.81	0.0184912
1.93	0.0212608
2.05	0.0240384
2.17	0.0267841
2.29	0.0294587
2.41	0.032024
2.53	0.0344411
2.65	0.0366701
2.77	0.0386692
2.89	0.0403939


==> fig2/vnvsepsn.dat <==
#compilation of results from ideal hydro
#epsilon v2 v3 v4 v5
0.0	0.	0.	0.0001344319652419503	0.
0.1	0.021023900668512084	0.018630691930606194	0.009719457047871435	0.0035882772816905333
0.2	0.04223443801233813	0.03713087088806053	0.0187432209601489	0.006557717167996698
0.3	0.06494390481281861	0.05508595863576063	0.026833893015079404	0.008624309860423323
0.4	0.08783931429781452	0.07286605809573739	0.033064503949515246	ERROR
0.5	0.11263628430457392	0.0894927319464905	0.03711703822201965	ERROR


==> fig3/flowEps01v2.dat <==
0.106610 -0.000290
0.213258 0.000009
0.319943 -0.000185
0.426667 -0.000330
0.533428 -0.000433
0.640227 -0.000319
0.747065 -0.000345
0.853940 -0.000222
0.960853 -0.000253
1.067805 -0.000378
1.174794 -0.000376
1.281821 -0.000455
1.388886 -0.000391
1.495990 -0.000139
1.603131 -0.000102
1.710311 -0.000092
1.817528 -0.000113
1.924784 -0.000054
2.032078 -0.000224
2.139410 -0.000165
2.246780 -0.000078
2.354188 -0.000405
2.461635 -0.000334
2.569119 -0.000312
2.676642 -0.000242
2.784203 -0.000220
2.891802 -0.000413
2.999440 -0.000505
3.107115 -0.000574
3.214829 -0.000425
3.322581 -0.000356
3.430372 -0.000321
3.538201 -0.000247
3.646068 -0.000337
3.753974 -0.000352
3.861917 -0.000269
3.969900 -0.000169
4.077920 -0.000011
4.185979 -0.000075
4.294076 0.000162
4.402212 0.000262
4.510386 0.000351
4.618599 0.000339
4.726850 0.000488
4.835140 0.000403
4.943468 0.000460
5.051834 0.000573
5.160239 0.000282
5.268683 0.000223
5.377165 0.000246
5.485686 0.000142
5.594245 0.000101
5.702843 -0.000074
5.811479 0.000127
5.920154 0.000002
6.028868 0.000169
6.137620 0.000167
6.246411 -0.000036
6.355241 0.000116
6.464109 -0.000018
6.573016 -0.000076
6.681961 -0.000157
6.790946 -0.000258
6.899969 -0.000225
7.009031 -0.000238
7.118131 -0.000223
7.227271 -0.000048
7.336449 0.000005
7.445666 -0.000140
7.554921 -0.000208
7.664216 -0.000366
7.773549 -0.000331
7.882922 -0.000371
7.992333 -0.000230
8.101783 -0.000243
8.211272 -0.000438
8.320800 -0.000598
8.430366 -0.000621
8.539972 -0.000552
8.649617 -0.000668
8.759300 -0.000587
8.869023 -0.000566
8.978784 -0.000524
9.088585 -0.000696
9.198424 -0.000719
9.308303 -0.000630
9.418221 -0.000720
9.528177 -0.000657
9.638173 -0.000726
9.748208 -0.000530
9.858282 -0.000435
9.968395 -0.000748
10.078547 -0.000966
10.188739 -0.001000
10.298969 -0.000833
10.409239 -0.000790
10.519548 -0.000756
10.629896 -0.000760
10.740283 -0.000636
10.850710 -0.000685
10.961176 -0.000876
11.071681 -0.000751
11.182225 -0.000697
11.292809 -0.000647
11.403432 -0.000664
11.514094 -0.000564
11.624795 -0.000651
11.735536 -0.000583
11.846316 -0.000495
11.957136 -0.000572
12.067995 -0.000466
12.178893 -0.000722
12.289831 -0.000769
12.400808 -0.000627
12.511825 -0.000584
12.622881 -0.000339
12.733977 -0.000564
12.845112 -0.000816
12.956286 -0.000819
13.067500 -0.000606
13.178754 -0.000446
13.290047 -0.000748
13.401379 -0.000714
13.512752 -0.000954
13.624163 -0.001017
13.735615 -0.001076
13.847106 -0.001091
13.958636 -0.000983
14.070207 -0.001136
14.181816 -0.001109
14.293466 -0.001177
14.405155 -0.001196
14.516884 -0.001474
14.628653 -0.001526
14.740461 -0.001484
14.852309 -0.001427
14.964197 -0.001381
15.076125 -0.001409
15.188092 -0.001436
15.300099 -0.001380
15.412146 -0.001400
15.524233 -0.001323
15.636359 -0.001268
15.748526 -0.001086
15.860732 -0.001369
15.972978 -0.001349
16.085264 -0.001542
16.197590 -0.001600
16.309956 -0.001514
16.422362 -0.001585
16.534808 -0.001664
16.647293 -0.001664
16.759819 -0.001575
16.872385 -0.001552
16.984990 -0.001493
17.097636 -0.001615
17.210322 -0.001481
17.323048 -0.001410
17.435813 -0.001414
17.548619 -0.001548
17.661465 -0.001613
17.774351 -0.001399
17.887278 -0.001360
18.000244 -0.001627
18.113251 -0.001821
18.226297 -0.001773
18.339384 -0.001612
18.452511 -0.001726
18.565678 -0.001558
18.678886 -0.001563
18.792133 -0.001538
18.905421 -0.001412
19.018749 -0.001554
19.132118 -0.001236
19.245526 -0.001450
19.358975 -0.001550
19.472465 -0.001772
19.585994 -0.001778
19.699564 -0.001788
19.813175 -0.001506
19.926826 -0.001517
20.040517 -0.001544
20.154248 -0.001735
20.268020 -0.001888
20.381833 -0.001729
20.495685 -0.001679
20.609579 -0.001743
20.723512 -0.001838
20.837487 -0.001952
20.951501 -0.002083
21.065557 -0.001949
21.179652 -0.002136
21.293789 -0.002020
21.407966 -0.002108
21.522183 -0.002116
21.636441 -0.002221
21.750740 -0.002204
21.865079 -0.002042
21.979459 -0.002031
22.093880 -0.002288
22.208341 -0.002454
22.322843 -0.002548
22.437385 -0.002661
22.551969 -0.002694
22.666593 -0.002779
22.781257 -0.002712
22.895963 -0.002822
23.010709 -0.002744
23.125496 -0.002841
23.240324 -0.002659
23.355193 -0.002700
23.470102 -0.002624
23.585052 -0.002616
23.700043 -0.002636
23.815075 -0.002378
23.930148 -0.002528
24.045262 -0.002494
24.160417 -0.002423
24.275612 -0.002678
24.390849 -0.002634
24.506126 -0.002371
24.621445 -0.002501
24.736804 -0.002432
24.852205 -0.002331
24.967646 -0.002220
25.083129 -0.002425
25.198652 -0.002461
25.314217 -0.002620
25.429822 -0.002752
25.545469 -0.002736
25.661157 -0.002738
25.776886 -0.002932
25.892656 -0.002772
26.008467 -0.002841
26.124319 -0.002943
26.240213 -0.003268
26.356147 -0.003220
26.472123 -0.003419
26.588140 -0.003530
26.704199 -0.003361
26.820298 -0.003610
26.936439 -0.003713
27.052621 -0.003545
27.168845 -0.003584
27.285109 -0.003692
27.401415 -0.003743
27.517763 -0.003745
27.634151 -0.003639
27.750581 -0.003733
27.867053 -0.003791
27.983566 -0.003604
28.100120 -0.003744
28.216716 -0.003745
28.333353 -0.003895
28.450031 -0.003836
28.566751 -0.003940
28.683513 -0.003847
28.800315 -0.003744
28.917160 -0.003674
29.034046 -0.003669
29.150973 -0.003919
29.267943 -0.003912
29.384953 -0.003877
29.502005 -0.003797
29.619099 -0.003927
29.736235 -0.003745
29.853412 -0.003734
29.970630 -0.003706
30.087891 -0.003770
30.205193 -0.003751
30.322536 -0.003855
30.439922 -0.003582
30.557349 -0.003613
30.674818 -0.003560
30.792328 -0.003646
30.909881 -0.003716
31.027475 -0.003618
31.145111 -0.003739
31.262789 -0.003989
31.380508 -0.004011
31.498270 -0.004011
31.616073 -0.003998
31.733918 -0.004103
31.851805 -0.004111
31.969734 -0.004173
32.087704 -0.004261
32.205717 -0.004148
32.323772 -0.004217
32.441868 -0.004247
32.560007 -0.004191
32.678187 -0.004274
32.796410 -0.004467
32.914674 -0.004608
33.032981 -0.004711
33.151330 -0.005013
33.269720 -0.004807
33.388153 -0.004964
33.506628 -0.005044
33.625145 -0.005213
33.743704 -0.005119
33.862305 -0.005147
33.980948 -0.005235
34.099634 -0.005128
34.218361 -0.005224
34.337131 -0.005353
34.455943 -0.005325
34.574798 -0.005508
34.693694 -0.005482
34.812633 -0.005607
34.931614 -0.005437
35.050637 -0.005309
35.169703 -0.005440
35.288811 -0.005523
35.407961 -0.005692
35.527154 -0.005837
35.646389 -0.005872
35.765666 -0.005675
35.884986 -0.005604
36.004348 -0.005754
36.123752 -0.005693
36.243199 -0.005616
36.362689 -0.005468
36.482221 -0.005588
36.601795 -0.005650
36.721412 -0.005862
36.841071 -0.005845
36.960773 -0.005740
37.080517 -0.005787
37.200304 -0.005671
37.320134 -0.005730
37.440006 -0.005601
37.559921 -0.005625
37.679878 -0.005769
37.799878 -0.005866
37.919921 -0.006035
38.040006 -0.006171
38.160134 -0.006264
38.280304 -0.006431
38.400518 -0.006351
38.520774 -0.006098
38.641073 -0.006305
38.761414 -0.006403
38.881798 -0.006589
39.002225 -0.006689
39.122695 -0.006943
39.243208 -0.007090
39.363764 -0.007151
39.484362 -0.007237
39.605003 -0.007226
39.725687 -0.007223
39.846414 -0.007518
39.967184 -0.007557
40.087997 -0.007627
40.208852 -0.007533
40.329751 -0.007226
40.450693 -0.007364
40.571677 -0.007339
40.692705 -0.007291
40.813776 -0.007336
40.934889 -0.007269
41.056046 -0.007352
41.177246 -0.007566
41.298488 -0.007584
41.419774 -0.007474
41.541103 -0.007400
41.662475 -0.007427
41.783891 -0.007409
41.905349 -0.007446
42.026851 -0.007817
42.148395 -0.007818
42.269983 -0.008074
42.391614 -0.007936
42.513289 -0.008224
42.635006 -0.008245
42.756767 -0.008318
42.878571 -0.008432
43.000419 -0.008302
43.122309 -0.008316
43.244243 -0.008461
43.366221 -0.008682
43.488241 -0.008575
43.610305 -0.008364
43.732413 -0.008454
43.854564 -0.008303
43.976758 -0.008367
44.098996 -0.008427
44.221277 -0.008406
44.343601 -0.008383
44.465969 -0.008362
44.588381 -0.008418
44.710836 -0.008254
44.833334 -0.008067
44.955876 -0.008021
45.078462 -0.008047
45.201091 -0.008377
45.323764 -0.008284
45.446480 -0.008443
45.569240 -0.008403
45.692044 -0.008499
45.814891 -0.008544
45.937782 -0.008726
46.060716 -0.008784
46.183695 -0.008703
46.306716 -0.008679
46.429782 -0.008730
46.552891 -0.008923
46.676045 -0.008914
46.799241 -0.008976
46.922482 -0.009023
47.045767 -0.009055
47.169095 -0.009008
47.292467 -0.008922
47.415883 -0.008968
47.539343 -0.008791
47.662846 -0.008683
47.786394 -0.008764
47.909985 -0.008881
48.033621 -0.009202
48.157300 -0.009250
48.281023 -0.009316
48.404791 -0.009421
48.528602 -0.009564
48.652457 -0.009394
48.776356 -0.009785
48.900300 -0.009734
49.024287 -0.009925
49.148318 -0.010033
49.272394 -0.010091
49.396513 -0.010182
49.520677 -0.010124
49.644885 -0.010205
49.769137 -0.010237
49.893433 -0.010319
50.017773 -0.010240
50.142157 -0.010257
50.266586 -0.010426
50.391059 -0.010834
50.515576 -0.010692
50.640137 -0.010797
50.764743 -0.011073
50.889393 -0.011272
51.014087 -0.011226
51.138825 -0.011350
51.263608 -0.011436
51.388435 -0.011384
51.513307 -0.011631
51.638223 -0.011625
51.763183 -0.011627
51.888188 -0.011595
52.013237 -0.011561
52.138330 -0.011631
52.263468 -0.011321
52.388651 -0.011361
52.513878 -0.011341
52.639149 -0.011294
52.764465 -0.011266
52.889826 -0.011246
53.015231 -0.011422
53.140680 -0.011330
53.266175 -0.011526
53.391713 -0.011474
53.517297 -0.011416
53.642925 -0.011502
53.768597 -0.011411
53.894315 -0.011437
54.020077 -0.011424
54.145884 -0.011475
54.271735 -0.011390
54.397631 -0.011312
54.523572 -0.011644
54.649558 -0.011888
54.775588 -0.012127
54.901663 -0.012201
55.027783 -0.012057
55.153948 -0.012040
55.280158 -0.012145
55.406412 -0.011991
55.532712 -0.012006
55.659056 -0.011950
55.785445 -0.011857
55.911879 -0.011791
56.038358 -0.011786
56.164882 -0.011743
56.291451 -0.011825
56.418065 -0.011863
56.544724 -0.011717
56.671427 -0.012009
56.798176 -0.011904
56.924970 -0.012021
57.051809 -0.011971
57.178693 -0.012052
57.305623 -0.012258
57.432597 -0.012278
57.559616 -0.012220
57.686681 -0.012199
57.813790 -0.012450
57.940945 -0.012510
58.068145 -0.012424
58.195391 -0.012468
58.322681 -0.012598
58.450017 -0.012662
58.577398 -0.012627
58.704824 -0.012593
58.832296 -0.012525
58.959812 -0.012575
59.087374 -0.012544
59.214982 -0.012240
59.342635 -0.012359
59.470333 -0.012409
59.598076 -0.012490
59.725865 -0.012442
59.853700 -0.012421
59.981579 -0.012465
60.109505 -0.012413
60.237475 -0.012620
60.365492 -0.012724
60.493553 -0.012692
60.621660 -0.012795
60.749813 -0.013004
60.878011 -0.012945
61.006255 -0.013108
61.134544 -0.013228
61.262879 -0.013185
61.391260 -0.013234
61.519686 -0.013246
61.648158 -0.013303
61.776675 -0.013370
61.905239 -0.013305
62.033847 -0.013340
62.162502 -0.013639
62.291202 -0.013599
62.419948 -0.013605
62.548740 -0.013748
62.677577 -0.013665
62.806461 -0.013637
62.935390 -0.013690
63.064365 -0.013823
63.193385 -0.013718
63.322452 -0.013694
63.451564 -0.013713
63.580723 -0.013865
63.709927 -0.014062
63.839177 -0.013901
63.968473 -0.014044
64.097815 -0.014228
64.227203 -0.014212
64.356637 -0.014321
64.486117 -0.014453
64.615643 -0.014546
64.745215 -0.014422
64.874833 -0.014338
65.004497 -0.014621
65.134208 -0.014597
65.263964 -0.014476
65.393766 -0.014443
65.523615 -0.014549
65.653510 -0.014572
65.783450 -0.014553
65.913437 -0.014464
66.043471 -0.014479
66.173550 -0.014700
66.303676 -0.014718
66.433847 -0.014823
66.564066 -0.014864
66.694330 -0.015102
66.824641 -0.015184
66.954998 -0.015278
67.085401 -0.015453
67.215851 -0.015469
67.346347 -0.015336
67.476889 -0.015282
67.607478 -0.015327
67.738113 -0.015401
67.868795 -0.015461
67.999523 -0.015442
68.130297 -0.015434
68.261118 -0.015477
68.391986 -0.015604
68.522900 -0.015457
68.653860 -0.015563
68.784868 -0.015535
68.915921 -0.015456
69.047021 -0.015505
69.178168 -0.015548
69.309361 -0.015569
69.440601 -0.015744
69.571888 -0.015761
69.703221 -0.015901
69.834601 -0.015936
69.966028 -0.016080
70.097501 -0.016146
70.229021 -0.016032
70.360588 -0.016111
70.492202 -0.016230
70.623862 -0.016274
70.755569 -0.016526
70.887323 -0.016580
71.019124 -0.016676
71.150972 -0.016667
71.282866 -0.016731
71.414807 -0.016740
71.546796 -0.016699
71.678831 -0.016775
71.810913 -0.016839
71.943042 -0.016825
72.075218 -0.016738
72.207441 -0.016946
72.339710 -0.016892
72.472027 -0.017024
72.604391 -0.017044
72.736802 -0.017033
72.869260 -0.017111
73.001765 -0.017141
73.134317 -0.017239
73.266917 -0.017161
73.399563 -0.017123
73.532256 -0.017288
73.664997 -0.017381
73.797785 -0.017365
73.930620 -0.017436
74.063502 -0.017495
74.196432 -0.017421
74.329408 -0.017445
74.462432 -0.017401
74.595504 -0.017336
74.728622 -0.017447
74.861788 -0.017310
74.995001 -0.017473
75.128262 -0.017607
75.261569 -0.017556
75.394925 -0.017657
75.528327 -0.017776
75.661777 -0.017784
75.795275 -0.017738
75.928820 -0.017641
76.062412 -0.017588
76.196052 -0.017673
76.329739 -0.017707
76.463474 -0.017886
76.597256 -0.017894
76.731086 -0.017782
76.864963 -0.017814
76.998888 -0.017832
77.132861 -0.017938
77.266881 -0.017925
77.400949 -0.017900
77.535065 -0.017820
77.669228 -0.017813
77.803439 -0.017854
77.937697 -0.017896
78.072003 -0.017936
78.206357 -0.017859
78.340759 -0.017695
78.475208 -0.017785
78.609706 -0.017831
78.744251 -0.017828
78.878843 -0.018074
79.013484 -0.018173
79.148173 -0.018271
79.282909 -0.018228
79.417693 -0.018282
79.552525 -0.018469
79.687405 -0.018591
79.822333 -0.018516
79.957309 -0.018530
80.092333 -0.018569
80.227405 -0.018621
80.362525 -0.018713
80.497693 -0.018758
80.632909 -0.018485
80.768173 -0.018624
80.903485 -0.018662
81.038845 -0.018630
81.174254 -0.018694
81.309710 -0.018671
81.445214 -0.018694
81.580767 -0.018695
81.716368 -0.018791
81.852017 -0.018844
81.987714 -0.018755
82.123460 -0.018866
82.259253 -0.018854
82.395095 -0.018977
82.530986 -0.019055
82.666924 -0.019093
82.802911 -0.019143
82.938946 -0.019200
83.075030 -0.019135
83.211161 -0.019275
83.347342 -0.019342
83.483570 -0.019258
83.619847 -0.019311
83.756173 -0.019178
83.892547 -0.019178
84.028969 -0.019234
84.165440 -0.019212
84.301959 -0.019355
84.438527 -0.019358
84.575143 -0.019421
84.711808 -0.019281
84.848522 -0.019308
84.985284 -0.019390
85.122095 -0.019506
85.258954 -0.019677
85.395862 -0.019628
85.532818 -0.019655
85.669824 -0.019683
85.806878 -0.019800
85.943980 -0.019780
86.081132 -0.019846
86.218332 -0.019863
86.355581 -0.019991
86.492878 -0.020034
86.630225 -0.020009
86.767620 -0.020053
86.905064 -0.019894
87.042557 -0.019829
87.180099 -0.019897
87.317689 -0.019994
87.455329 -0.020004
87.593018 -0.020021
87.730755 -0.020119
87.868541 -0.020143
88.006377 -0.020212
88.144261 -0.020274
88.282194 -0.020256
88.420176 -0.020292
88.558208 -0.020194
88.696288 -0.020271
88.834418 -0.020302
88.972596 -0.020470
89.110824 -0.020359
89.249101 -0.020379
89.387426 -0.020488
89.525802 -0.020674
89.664226 -0.020653
89.802699 -0.020822
89.941222 -0.021003
90.079794 -0.021006
90.218415 -0.020986
90.357085 -0.020998
90.495805 -0.020954
90.634574 -0.020898
90.773392 -0.021039
90.912260 -0.021078
91.051177 -0.021148
91.190143 -0.021205
91.329159 -0.021227
91.468224 -0.021257
91.607338 -0.021296
91.746502 -0.021381
91.885715 -0.021460
92.024978 -0.021445
92.164291 -0.021369
92.303653 -0.021544
92.443064 -0.021594
92.582525 -0.021716
92.722035 -0.021635
92.861595 -0.021745
93.001205 -0.021730
93.140864 -0.021860
93.280573 -0.021789
93.420332 -0.021731
93.560140 -0.021645
93.699998 -0.021780
93.839906 -0.021778
93.979863 -0.021783
94.119870 -0.021828
94.259927 -0.021757
94.400033 -0.021864
94.540190 -0.021693
94.680396 -0.021749
94.820652 -0.021921
94.960958 -0.021895
95.101313 -0.021877
95.241719 -0.021802
95.382175 -0.021920
95.522680 -0.021981
95.663235 -0.022006
95.803840 -0.022017
95.944496 -0.021931
96.085201 -0.022005
96.225956 -0.022011
96.366761 -0.022263
96.507617 -0.022163
96.648522 -0.022288
96.789477 -0.022238
96.930483 -0.022287
97.071539 -0.022388
97.212644 -0.022347
97.353800 -0.022396
97.495006 -0.022527
97.636262 -0.022375
97.777569 -0.022352
97.918925 -0.022420
98.060332 -0.022497
98.201789 -0.022533
98.343297 -0.022458
98.484855 -0.022544
98.626463 -0.022496
98.768121 -0.022692
98.909829 -0.022669
99.051588 -0.022588
99.193398 -0.022519
99.335258 -0.022423
99.477168 -0.022639
99.619128 -0.022582
99.761139 -0.022664
99.903201 -0.022666
100.045313 -0.022678
100.187476 -0.022561
100.329689 -0.022565
100.471952 -0.022556
100.614266 -0.022654
100.756631 -0.022707
100.899046 -0.022679
101.041512 -0.022725
101.184029 -0.022772
101.326596 -0.022773
101.469214 -0.022851
101.611882 -0.022956
101.754601 -0.022886
101.897371 -0.022952
102.040192 -0.022966
102.183063 -0.023113
102.325986 -0.023023
102.468959 -0.023063
102.611982 -0.023231
102.755057 -0.023253
102.898183 -0.023146
103.041359 -0.023154
103.184586 -0.023104
103.327864 -0.023115
103.471193 -0.023279
103.614573 -0.023204
103.758004 -0.023284
103.901486 -0.023285
104.045019 -0.023188
104.188603 -0.023044
104.332238 -0.023174
104.475924 -0.023184
104.619661 -0.023087
104.763449 -0.023172
104.907288 -0.023134
105.051178 -0.023031
105.195119 -0.023058
105.339112 -0.023085
105.483156 -0.023153
105.627251 -0.023172
105.771397 -0.023209
105.915594 -0.023218
106.059843 -0.023393
106.204143 -0.023450
106.348494 -0.023435
106.492896 -0.023317
106.637350 -0.023359
106.781855 -0.023464
106.926412 -0.023425
107.071019 -0.023547
107.215679 -0.023633
107.360389 -0.023721
107.505151 -0.023752
107.649965 -0.023719
107.794830 -0.023716
107.939746 -0.023720
108.084714 -0.023671
108.229734 -0.023692
108.374805 -0.023720
108.519927 -0.023805
108.665101 -0.023908
108.810327 -0.023926
108.955604 -0.023935
109.100933 -0.023832
109.246314 -0.023894
109.391746 -0.023821
109.537230 -0.023924
109.682765 -0.023889
109.828353 -0.023994
109.973992 -0.023984
110.119683 -0.024048
110.265425 -0.024001
110.411220 -0.024106
110.557066 -0.024133
110.702964 -0.024086
110.848914 -0.024019
110.994916 -0.023996
111.140969 -0.024012
111.287075 -0.024101
111.433232 -0.023991
111.579442 -0.024095
111.725703 -0.024248
111.872016 -0.024361
112.018382 -0.024462
112.164799 -0.024532
112.311268 -0.024547
112.457790 -0.024626
112.604363 -0.024672
112.750989 -0.024657
112.897666 -0.024739
113.044396 -0.024851
113.191178 -0.024808
113.338012 -0.024732
113.484899 -0.024662
113.631837 -0.024745
113.778828 -0.024774
113.925871 -0.024905
114.072966 -0.024799
114.220113 -0.024896
114.367313 -0.024955
114.514565 -0.024902
114.661870 -0.024905
114.809226 -0.024960
114.956635 -0.024951
115.104097 -0.024918
115.251611 -0.024860
115.399177 -0.024905
115.546796 -0.024898
115.694467 -0.024935
115.842191 -0.024857
115.989967 -0.024927
116.137796 -0.024909
116.285677 -0.024877
116.433611 -0.024854
116.581597 -0.024799
116.729636 -0.024791
116.877728 -0.024758
117.025872 -0.024869
117.174069 -0.024919
117.322318 -0.024846
117.470620 -0.025025
117.618975 -0.025071
117.767383 -0.025114
117.915843 -0.025048
118.064356 -0.025139
118.212922 -0.025020
118.361541 -0.025017
118.510212 -0.025025
118.658936 -0.025074
118.807714 -0.025116
118.956544 -0.025126
119.105427 -0.025108
119.254362 -0.025221
119.403351 -0.025243
119.552393 -0.025323
119.701488 -0.025363
119.850635 -0.025394
119.999836 -0.025349
120.149090 -0.025451
120.298396 -0.025449
120.447756 -0.025341
120.597169 -0.025298
120.746635 -0.025303
120.896154 -0.025220
121.045726 -0.025295
121.195351 -0.025351
121.345030 -0.025291
121.494762 -0.025226
121.644547 -0.025202
121.794385 -0.025239
121.944276 -0.025277
122.094221 -0.025353
122.244219 -0.025481
122.394270 -0.025477
122.544375 -0.025522
122.694532 -0.025459
122.844744 -0.025476
122.995008 -0.025476
123.145326 -0.025499
123.295698 -0.025531
123.446123 -0.025708
123.596601 -0.025662
123.747133 -0.025695
123.897718 -0.025567
124.048357 -0.025504
124.199050 -0.025504
124.349796 -0.025399
124.500595 -0.025404
124.651448 -0.025472
124.802355 -0.025493
124.953315 -0.025638
125.104329 -0.025714
125.255397 -0.025691
125.406518 -0.025691
125.557693 -0.025735
125.708922 -0.025655
125.860204 -0.025598
126.011541 -0.025618
126.162931 -0.025610
126.314374 -0.025692
126.465872 -0.025665
126.617424 -0.025678
126.769029 -0.025633
126.920688 -0.025647
127.072401 -0.025644
127.224168 -0.025591
127.375989 -0.025630
127.527864 -0.025702
127.679793 -0.025793
127.831776 -0.025782
127.983813 -0.025855
128.135904 -0.025871
128.288049 -0.025859
128.440248 -0.025809
128.592501 -0.025878
128.744808 -0.025879
128.897169 -0.025984
129.049585 -0.025921
129.202054 -0.025861
129.354578 -0.025838
129.507156 -0.025903
129.659789 -0.025876
129.812475 -0.025788
129.965216 -0.025785
130.118011 -0.025800
130.270860 -0.025799
130.423764 -0.025813
130.576722 -0.025809
130.729734 -0.025783
130.882801 -0.025733
131.035922 -0.025817
131.189097 -0.025891
131.342327 -0.025960
131.495612 -0.025962
131.648951 -0.026032
131.802344 -0.026040
131.955792 -0.026067
132.109294 -0.026079
132.262851 -0.026062
132.416463 -0.026162
132.570129 -0.026189
132.723850 -0.026214
132.877625 -0.026281
133.031455 -0.026240
133.185340 -0.026176
133.339279 -0.026255
133.493273 -0.026302
133.647322 -0.026233
133.801425 -0.026239
133.955584 -0.026315
134.109797 -0.026313
134.264065 -0.026286
134.418387 -0.026278
134.572765 -0.026356
134.727197 -0.026302
134.881685 -0.026218
135.036227 -0.026194
135.190824 -0.026313
135.345476 -0.026183
135.500183 -0.026201
135.654945 -0.026181
135.809762 -0.026080
135.964634 -0.026050
136.119561 -0.026082
136.274543 -0.026024
136.429580 -0.026007
136.584672 -0.026000
136.739820 -0.026000
136.895022 -0.025967
137.050280 -0.026066
137.205593 -0.026133
137.360961 -0.026150
137.516384 -0.026062
137.671862 -0.026198
137.827396 -0.026238
137.982985 -0.026243
138.138629 -0.026285
138.294329 -0.026264
138.450084 -0.026183
138.605894 -0.026222
138.761760 -0.026164
138.917681 -0.026179
139.073657 -0.026129
139.229689 -0.026140
139.385776 -0.026112
139.541919 -0.026068
139.698117 -0.026091
139.854371 -0.026068
140.010680 -0.026037
140.167045 -0.026037
140.323466 -0.026025
140.479942 -0.025977
140.636473 -0.026018
140.793061 -0.026025
140.949703 -0.026098
141.106402 -0.026092
141.263156 -0.026159
141.419966 -0.026177
141.576832 -0.026245
141.733753 -0.026212
141.890730 -0.026156
142.047763 -0.026245
142.204852 -0.026180
142.361997 -0.026182
142.519197 -0.026196
142.676453 -0.026208
142.833766 -0.026271
142.991134 -0.026299
143.148558 -0.026301
143.306038 -0.026281
143.463573 -0.026267
143.621165 -0.026272
143.778813 -0.026318
143.936517 -0.026327
144.094277 -0.026373
144.252093 -0.026321
144.409965 -0.026388
144.567893 -0.026438
144.725878 -0.026444
144.883918 -0.026396
145.042015 -0.026442
145.200168 -0.026484
145.358377 -0.026528
145.516642 -0.026490
145.674963 -0.026450
145.833341 -0.026497
145.991775 -0.026532
146.150265 -0.026571
146.308812 -0.026594
146.467415 -0.026636
146.626074 -0.026684
146.784790 -0.026646
146.943562 -0.026645
147.102391 -0.026612
147.261276 -0.026596
147.420217 -0.026554
147.579215 -0.026589
147.738270 -0.026596
147.897381 -0.026589
148.056548 -0.026589
148.215772 -0.026619
148.375053 -0.026566
148.534390 -0.026580
148.693784 -0.026505
148.853235 -0.026460
149.012742 -0.026478
149.172306 -0.026539
149.331926 -0.026486
149.491604 -0.026495
149.651338 -0.026491
149.811128 -0.026513
149.970976 -0.026561
150.130880 -0.026515
150.290842 -0.026513
150.450860 -0.026441
150.610935 -0.026403
150.771066 -0.026447
150.931255 -0.026474
151.091501 -0.026600
151.251803 -0.026622
151.412163 -0.026568
151.572580 -0.026540
151.733053 -0.026541
151.893584 -0.026622
152.054171 -0.026648
152.214816 -0.026706
152.375518 -0.026769
152.536277 -0.026768
152.697093 -0.026764
152.857966 -0.026803
153.018896 -0.026758
153.179884 -0.026715
153.340928 -0.026749
153.502030 -0.026713
153.663190 -0.026673
153.824406 -0.026689
153.985680 -0.026690
154.147011 -0.026731
154.308399 -0.026687
154.469845 -0.026736
154.631348 -0.026701
154.792909 -0.026771
154.954527 -0.026847
155.116202 -0.026846
155.277935 -0.026771
155.439725 -0.026742
155.601573 -0.026749
155.763478 -0.026812
155.925441 -0.026815
156.087462 -0.026884
156.249540 -0.026932
156.411675 -0.026983
156.573868 -0.026965
156.736119 -0.026981
156.898428 -0.026976
157.060794 -0.026954
157.223218 -0.026951
157.385699 -0.026961
157.548239 -0.026918
157.710836 -0.026847
157.873491 -0.026869
158.036203 -0.026786
158.198974 -0.026842
158.361802 -0.026898
158.524689 -0.026867
158.687633 -0.026870
158.850635 -0.026857
159.013695 -0.026826
159.176812 -0.026802
159.339988 -0.026878
159.503222 -0.026844
159.666514 -0.026801
159.829864 -0.026737
159.993272 -0.026725
160.156738 -0.026813
160.320262 -0.026846
160.483844 -0.026785
160.647484 -0.026834
160.811183 -0.026778
160.974939 -0.026718
161.138754 -0.026662
161.302627 -0.026651
161.466559 -0.026585
161.630548 -0.026605
161.794596 -0.026709
161.958702 -0.026751
162.122866 -0.026761
162.287089 -0.026760
162.451370 -0.026804
162.615710 -0.026824
162.780108 -0.026831
162.944564 -0.026888
163.109079 -0.026890
163.273652 -0.026907
163.438284 -0.026893
163.602974 -0.026950
163.767723 -0.026945
163.932530 -0.026970
164.097396 -0.026938
164.262320 -0.026887
164.427303 -0.026888
164.592345 -0.026892
164.757445 -0.026854
164.922604 -0.026900
165.087822 -0.026899
165.253099 -0.026841
165.418434 -0.026865
165.583828 -0.026840
165.749280 -0.026836
165.914792 -0.026775
166.080362 -0.026803
166.245991 -0.026849
166.411679 -0.026861
166.577426 -0.026811
166.743232 -0.026799
166.909096 -0.026820
167.075020 -0.026813
167.241003 -0.026884
167.407044 -0.026833
167.573145 -0.026929
167.739304 -0.027003
167.905523 -0.026976
168.071801 -0.027020
168.238138 -0.027047
168.404534 -0.027022
168.570989 -0.027034
168.737503 -0.027068
168.904076 -0.027033
169.070709 -0.027065
169.237401 -0.027077
169.404152 -0.027043
169.570962 -0.027004
169.737832 -0.026997
169.904760 -0.026989
170.071749 -0.026971
170.238796 -0.027022
170.405903 -0.027012
170.573069 -0.026937
170.740295 -0.026973
170.907580 -0.026931
171.074925 -0.026958
171.242329 -0.026958
171.409792 -0.026945
171.577315 -0.026929
171.744898 -0.026888
171.912540 -0.026884
172.080242 -0.026870
172.248003 -0.026888
172.415824 -0.026868
172.583704 -0.026884
172.751644 -0.026838
172.919644 -0.026879
173.087704 -0.026821
173.255823 -0.026792
173.424002 -0.026828
173.592241 -0.026805
173.760540 -0.026804
173.928898 -0.026791
174.097316 -0.026813
174.265794 -0.026837
174.434332 -0.026860
174.602930 -0.026868
174.771588 -0.026840
174.940306 -0.026857
175.109083 -0.026781
175.277921 -0.026791
175.446818 -0.026776
175.615776 -0.026755
175.784794 -0.026781
175.953872 -0.026796
176.123009 -0.026783
176.292207 -0.026800
176.461465 -0.026820
176.630784 -0.026824
176.800162 -0.026814
176.969601 -0.026780
177.139099 -0.026817
177.308658 -0.026841
177.478278 -0.026814
177.647957 -0.026823
177.817697 -0.026829
177.987497 -0.026808
178.157358 -0.026759
178.327279 -0.026721
178.497260 -0.026720
178.667302 -0.026754
178.837404 -0.026757
179.007566 -0.026753
179.177789 -0.026748
179.348073 -0.026711
179.518417 -0.026750
179.688821 -0.026731
179.859286 -0.026751
180.029812 -0.026712
180.200398 -0.026754
180.371045 -0.026727
180.541753 -0.026745
180.712521 -0.026809
180.883350 -0.026804
181.054240 -0.026859
181.225190 -0.026874
181.396201 -0.026884
181.567273 -0.026881
181.738406 -0.026917
181.909599 -0.026868
182.080853 -0.026845
182.252168 -0.026797
182.423545 -0.026782
182.594981 -0.026818
182.766479 -0.026825
182.938038 -0.026885
183.109658 -0.026851
183.281339 -0.026914
183.453080 -0.026890
183.624883 -0.026920
183.796747 -0.026899
183.968672 -0.026874
184.140658 -0.026861
184.312705 -0.026843
184.484813 -0.026892
184.656983 -0.026884
184.829214 -0.026910
185.001505 -0.026933
185.173858 -0.026858
185.346273 -0.026845
185.518748 -0.026833
185.691285 -0.026863
185.863883 -0.026887
186.036543 -0.026844
186.209264 -0.026833
186.382046 -0.026819
186.554890 -0.026802
186.727795 -0.026788
186.900761 -0.026777
187.073789 -0.026795
187.246879 -0.026791
187.420030 -0.026843
187.593242 -0.026827
187.766516 -0.026841
187.939852 -0.026864
188.113249 -0.026861
188.286708 -0.026838
188.460229 -0.026849
188.633811 -0.026893
188.807455 -0.026935
188.981160 -0.026904
189.154927 -0.026856
189.328756 -0.026857
189.502647 -0.026872
189.676600 -0.026885
189.850614 -0.026914
190.024691 -0.026922
190.198829 -0.026927
190.373029 -0.026906
190.547291 -0.026950
190.721614 -0.026933
190.896000 -0.026975
191.070448 -0.026998
191.244958 -0.027013
191.419530 -0.027001
191.594163 -0.027020
191.768859 -0.027007
191.943617 -0.027012
192.118437 -0.027034
192.293319 -0.027058
192.468264 -0.027109
192.643270 -0.027122
192.818339 -0.027102
192.993470 -0.027101
193.168663 -0.027103
193.343918 -0.027118
193.519236 -0.027110
193.694616 -0.027133
193.870058 -0.027197
194.045563 -0.027217
194.221130 -0.027221
194.396759 -0.027236
194.572451 -0.027224
194.748205 -0.027273
194.924022 -0.027239
195.099901 -0.027226
195.275843 -0.027245
195.451847 -0.027250
195.627914 -0.027261
195.804043 -0.027265
195.980235 -0.027263
196.156490 -0.027247
196.332807 -0.027258
196.509187 -0.027261
196.685629 -0.027241
196.862134 -0.027248
197.038702 -0.027241
197.215333 -0.027181
197.392026 -0.027119
197.568783 -0.027114
197.745602 -0.027064
197.922483 -0.027047
198.099428 -0.027062
198.276436 -0.027072
198.453506 -0.027081
198.630640 -0.027127
198.807836 -0.027096
198.985096 -0.027128
199.162418 -0.027065
199.339803 -0.027065
199.517252 -0.027051
199.694763 -0.027093
199.872338 -0.027126
200.049975 -0.027123
200.227676 -0.027079
200.405440 -0.027044
200.583267 -0.027015
200.761157 -0.026997
200.939111 -0.027043
201.117128 -0.027070
201.295208 -0.027047
201.473351 -0.027054
201.651558 -0.027060
201.829827 -0.027043
202.008161 -0.027060
202.186557 -0.027020
202.365017 -0.027019
202.543541 -0.027025
202.722128 -0.026985
202.900778 -0.026988
203.079492 -0.026954
203.258269 -0.026964
203.437110 -0.026975
203.616015 -0.026929
203.794983 -0.026923
203.974014 -0.026907
204.153110 -0.026887
204.332268 -0.026917
204.511491 -0.026908
204.690777 -0.026917
204.870127 -0.026896
205.049541 -0.026858
205.229018 -0.026877
205.408560 -0.026896
205.588165 -0.026900
205.767833 -0.026923
205.947566 -0.026918
206.127363 -0.026917
206.307223 -0.026901
206.487148 -0.026920
206.667136 -0.026923
206.847188 -0.026920
207.027304 -0.026932
207.207485 -0.026899
207.387729 -0.026888
207.568037 -0.026889
207.748410 -0.026856
207.928846 -0.026846
208.109347 -0.026874
208.289912 -0.026883
208.470541 -0.026897
208.651234 -0.026908
208.831991 -0.026892
209.012813 -0.026897
209.193699 -0.026929
209.374649 -0.026925
209.555663 -0.026919
209.736742 -0.026925
209.917885 -0.026907
210.099093 -0.026938
210.280365 -0.026957
210.461701 -0.026960
210.643102 -0.026948
210.824567 -0.026940
211.006097 -0.026954
211.187691 -0.026936
211.369350 -0.026911
211.551073 -0.026913
211.732861 -0.026910
211.914713 -0.026891
212.096630 -0.026872
212.278612 -0.026860
212.460658 -0.026830
212.642770 -0.026832
212.824945 -0.026862
213.007186 -0.026874
213.189491 -0.026826
213.371861 -0.026803
213.554296 -0.026828
213.736796 -0.026827
213.919361 -0.026844
214.101990 -0.026848
214.284685 -0.026863
214.467444 -0.026856
214.650268 -0.026831
214.833157 -0.026869
215.016112 -0.026869
215.199131 -0.026869
215.382215 -0.026858
215.565364 -0.026822
215.748579 -0.026835
215.931858 -0.026816
216.115203 -0.026784
216.298613 -0.026782
216.482088 -0.026795
216.665628 -0.026784
216.849233 -0.026784
217.032904 -0.026812
217.216640 -0.026797
217.400441 -0.026794
217.584308 -0.026766
217.768240 -0.026722
217.952237 -0.026712
218.136299 -0.026705
218.320427 -0.026676
218.504621 -0.026689
218.688880 -0.026692
218.873204 -0.026696
219.057594 -0.026688
219.242050 -0.026714
219.426571 -0.026686
219.611157 -0.026695
219.795809 -0.026736
219.980527 -0.026699
220.165311 -0.026706
220.350160 -0.026706
220.535074 -0.026716
220.720055 -0.026704
220.905101 -0.026683
221.090213 -0.026674
221.275391 -0.026675
221.460634 -0.026681
221.645944 -0.026693
221.831319 -0.026695
222.016760 -0.026694
222.202267 -0.026709
222.387840 -0.026669
222.573479 -0.026618
222.759184 -0.026577
222.944955 -0.026606
223.130792 -0.026624
223.316694 -0.026600
223.502663 -0.026548
223.688699 -0.026542
223.874800 -0.026551
224.060967 -0.026533
224.247200 -0.026550
224.433500 -0.026544
224.619866 -0.026547
224.806298 -0.026563
224.992796 -0.026550
225.179361 -0.026560
225.365992 -0.026563
225.552689 -0.026565
225.739453 -0.026588
225.926283 -0.026569
226.113179 -0.026562
226.300142 -0.026554
226.487171 -0.026534
226.674267 -0.026499
226.861429 -0.026483
227.048657 -0.026462
227.235953 -0.026487
227.423314 -0.026491
227.610743 -0.026476
227.798238 -0.026495
227.985799 -0.026507
228.173427 -0.026505
228.361122 -0.026485
228.548884 -0.026466
228.736712 -0.026476
228.924607 -0.026464
229.112569 -0.026492
229.300598 -0.026474
229.488693 -0.026434
229.676855 -0.026432
229.865085 -0.026421
230.053381 -0.026424
230.241744 -0.026500
230.430173 -0.026533
230.618670 -0.026506
230.807234 -0.026468
230.995865 -0.026471
231.184563 -0.026476
231.373328 -0.026432
231.562160 -0.026402
231.751059 -0.026413
231.940025 -0.026406
232.129059 -0.026392
232.318159 -0.026426
232.507327 -0.026383
232.696562 -0.026418
232.885864 -0.026470
233.075234 -0.026480
233.264671 -0.026452
233.454175 -0.026472
233.643746 -0.026473
233.833385 -0.026468
234.023091 -0.026483
234.212865 -0.026512
234.402706 -0.026498
234.592615 -0.026520
234.782591 -0.026530
234.972634 -0.026534
235.162746 -0.026517
235.352924 -0.026535
235.543170 -0.026506
235.733484 -0.026500
235.923866 -0.026491
236.114315 -0.026508
236.304832 -0.026520
236.495416 -0.026503
236.686068 -0.026467
236.876788 -0.026465
237.067576 -0.026447
237.258432 -0.026444
237.449355 -0.026468
237.640346 -0.026499
237.831406 -0.026484
238.022533 -0.026474
238.213727 -0.026479
238.404990 -0.026486
238.596321 -0.026474
238.787720 -0.026466
238.979187 -0.026494
239.170722 -0.026484
239.362325 -0.026470
239.553996 -0.026467
239.745735 -0.026469
239.937542 -0.026422
240.129418 -0.026401
240.321361 -0.026422
240.513373 -0.026444
240.705453 -0.026434
240.897602 -0.026415
241.089818 -0.026411
241.282103 -0.026413
241.474456 -0.026382
241.666878 -0.026352
241.859368 -0.026372
242.051927 -0.026379
242.244553 -0.026377
242.437249 -0.026358
242.630012 -0.026370
242.822845 -0.026393
243.015745 -0.026334
243.208715 -0.026314
243.401753 -0.026293
243.594859 -0.026318
243.788034 -0.026310
243.981278 -0.026309
244.174591 -0.026307
244.367972 -0.026332
244.561422 -0.026322
244.754940 -0.026304
244.948528 -0.026305
245.142184 -0.026324
245.335909 -0.026359
245.529703 -0.026384
245.723566 -0.026365
245.917497 -0.026337
246.111498 -0.026346
246.305567 -0.026341
246.499706 -0.026344
246.693913 -0.026328
246.888189 -0.026340
247.082535 -0.026332
247.276950 -0.026346
247.471433 -0.026328
247.665986 -0.026333
247.860608 -0.026283
248.055299 -0.026325
248.250059 -0.026348
248.444889 -0.026320
248.639787 -0.026322
248.834755 -0.026296
249.029792 -0.026273
249.224899 -0.026285
249.420075 -0.026296
249.615320 -0.026274
249.810635 -0.026273
250.006019 -0.026266
250.201472 -0.026272
250.396995 -0.026250
250.592587 -0.026220
250.788249 -0.026163
250.983981 -0.026149
251.179782 -0.026169
251.375652 -0.026184
251.571592 -0.026193
251.767602 -0.026199
251.963682 -0.026217
252.159831 -0.026236
252.356050 -0.026245
252.552338 -0.026256
252.748697 -0.026272
252.945125 -0.026256
253.141623 -0.026230
253.338190 -0.026243
253.534828 -0.026221
253.731535 -0.026239
253.928313 -0.026266
254.125160 -0.026254
254.322077 -0.026248
254.519065 -0.026247
254.716122 -0.026250
254.913249 -0.026281
255.110446 -0.026285
255.307714 -0.026304
255.505051 -0.026298
255.702459 -0.026307
255.899937 -0.026276
256.097485 -0.026276
256.295103 -0.026283
256.492791 -0.026295
256.690550 -0.026339
256.888379 -0.026295
257.086278 -0.026284
257.284247 -0.026291
257.482287 -0.026310
257.680398 -0.026321
257.878578 -0.026351
258.076829 -0.026310
258.275151 -0.026283
258.473543 -0.026263
258.672005 -0.026281
258.870539 -0.026280
259.069142 -0.026279
259.267816 -0.026250
259.466561 -0.026268
259.665377 -0.026262
259.864263 -0.026276
260.063219 -0.026299
260.262247 -0.026264
260.461345 -0.026254
260.660514 -0.026240
260.859754 -0.026226
261.059064 -0.026230
261.258445 -0.026221
261.457898 -0.026193
261.657421 -0.026183
261.857015 -0.026170
262.056679 -0.026180
262.256415 -0.026178
262.456222 -0.026176
262.656100 -0.026167
262.856049 -0.026146
263.056069 -0.026132
263.256160 -0.026134
263.456322 -0.026151
263.656555 -0.026135
263.856860 -0.026111
264.057235 -0.026114
264.257682 -0.026134
264.458200 -0.026139
264.658789 -0.026138
264.859450 -0.026140
265.060182 -0.026108
265.260985 -0.026151
265.461859 -0.026153
265.662805 -0.026125
265.863823 -0.026130
266.064911 -0.026177
266.266072 -0.026154
266.467303 -0.026172
266.668607 -0.026160
266.869981 -0.026151
267.071428 -0.026158
267.272946 -0.026161
267.474535 -0.026152
267.676196 -0.026143
267.877929 -0.026179
268.079734 -0.026172
268.281610 -0.026186
268.483558 -0.026189
268.685578 -0.026188
268.887669 -0.026173
269.089832 -0.026190
269.292068 -0.026210
269.494375 -0.026237
269.696754 -0.026258
269.899205 -0.026257
270.101727 -0.026257
270.304322 -0.026280
270.506989 -0.026289
270.709728 -0.026290
270.912539 -0.026285
271.115422 -0.026280
271.318377 -0.026287
271.521404 -0.026284
271.724503 -0.026257
271.927674 -0.026271
272.130918 -0.026277
272.334234 -0.026282
272.537622 -0.026284
272.741083 -0.026300
272.944615 -0.026280
273.148220 -0.026293
273.351898 -0.026283
273.555648 -0.026286
273.759470 -0.026284
273.963364 -0.026278
274.167331 -0.026281
274.371371 -0.026266
274.575483 -0.026276
274.779668 -0.026260
274.983925 -0.026259
275.188255 -0.026215
275.392657 -0.026182
275.597132 -0.026182
275.801680 -0.026200
276.006300 -0.026185
276.210993 -0.026177
276.415759 -0.026177
276.620597 -0.026169
276.825509 -0.026171
277.030493 -0.026148
277.235550 -0.026140
277.440680 -0.026136
277.645883 -0.026109
277.851158 -0.026108
278.056507 -0.026113
278.261929 -0.026102
278.467423 -0.026121
278.672991 -0.026089
278.878632 -0.026084
279.084346 -0.026081
279.290132 -0.026052
279.495993 -0.026064
279.701926 -0.026059
279.907932 -0.026052
280.114012 -0.026037
280.320164 -0.026055
280.526391 -0.026073
280.732690 -0.026078
280.939063 -0.026098
281.145509 -0.026102
281.352028 -0.026113
281.558621 -0.026138
281.765287 -0.026150
281.972026 -0.026139
282.178840 -0.026149
282.385726 -0.026141
282.592686 -0.026144
282.799720 -0.026148
283.006827 -0.026162
283.214008 -0.026157
283.421262 -0.026169
283.628590 -0.026183
283.835992 -0.026181
284.043468 -0.026191
284.251017 -0.026182
284.458640 -0.026187
284.666337 -0.026174
284.874107 -0.026184
285.081952 -0.026157
285.289870 -0.026152
285.497862 -0.026167
285.705928 -0.026161
285.914068 -0.026179
286.122282 -0.026170
286.330570 -0.026181
286.538932 -0.026173
286.747368 -0.026184
286.955878 -0.026174
287.164462 -0.026158
287.373120 -0.026167
287.581853 -0.026154
287.790660 -0.026178
287.999540 -0.026185
288.208495 -0.026199
288.417525 -0.026221
288.626628 -0.026221
288.835806 -0.026214
289.045058 -0.026233
289.254385 -0.026216
289.463786 -0.026224
289.673261 -0.026246
289.882811 -0.026266
290.092436 -0.026270
290.302134 -0.026276
290.511908 -0.026284
290.721756 -0.026285
290.931678 -0.026296
291.141675 -0.026288
291.351747 -0.026310
291.561893 -0.026309
291.772114 -0.026301
291.982410 -0.026274
292.192780 -0.026244
292.403225 -0.026224
292.613745 -0.026223
292.824340 -0.026233
293.035010 -0.026227
293.245754 -0.026209
293.456574 -0.026193
293.667468 -0.026146
293.878437 -0.026129
294.089482 -0.026138
294.300601 -0.026118
294.511795 -0.026133
294.723064 -0.026126
294.934409 -0.026114
295.145828 -0.026097
295.357323 -0.026104
295.568893 -0.026094
295.780537 -0.026085
295.992258 -0.026083
296.204053 -0.026096
296.415924 -0.026105
296.627870 -0.026090
296.839891 -0.026082
297.051988 -0.026088
297.264160 -0.026065
297.476407 -0.026079
297.688730 -0.026086
297.901128 -0.026110
298.113602 -0.026101
298.326151 -0.026071
298.538776 -0.026054
298.751476 -0.026050
298.964252 -0.026056
299.177104 -0.026061
299.390031 -0.026048
299.603034 -0.026050
299.816112 -0.026059
300.029266 -0.026059
300.242496 -0.026060
300.455802 -0.026078
300.669184 -0.026080
300.882641 -0.026103
301.096175 -0.026103
301.309784 -0.026092
301.523469 -0.026078
301.737230 -0.026061
301.951067 -0.026067
302.164980 -0.026041
302.378969 -0.026030
302.593034 -0.026034
302.807175 -0.026030
303.021392 -0.026029
303.235685 -0.026015
303.450055 -0.026008
303.664500 -0.026013
303.879022 -0.026022
304.093620 -0.026043
304.308295 -0.026049
304.523045 -0.026069
304.737872 -0.026056
304.952776 -0.026059
305.167755 -0.026043
305.382811 -0.026062
305.597944 -0.026060
305.813153 -0.026059
306.028438 -0.026046
306.243800 -0.026047
306.459239 -0.026046
306.674754 -0.026043
306.890345 -0.026037
307.106013 -0.026032
307.321758 -0.026014
307.537580 -0.026018
307.753478 -0.026023
307.969453 -0.025999
308.185505 -0.026001
308.401633 -0.025999
308.617838 -0.025997
308.834120 -0.025986
309.050479 -0.025984
309.266915 -0.025989
309.483428 -0.025961
309.700018 -0.025944
309.916684 -0.025960
310.133428 -0.025949
310.350249 -0.025960
310.567146 -0.025945
310.784121 -0.025951
311.001173 -0.025959
311.218302 -0.025958
311.435509 -0.025937
311.652792 -0.025953
311.870153 -0.025941
312.087590 -0.025928
312.305106 -0.025942
312.522698 -0.025930
312.740368 -0.025927
312.958115 -0.025905
313.175939 -0.025886
313.393841 -0.025889
313.611821 -0.025864
313.829877 -0.025849
314.048012 -0.025847
314.266223 -0.025858
314.484513 -0.025867
314.702880 -0.025857
314.921324 -0.025849
315.139846 -0.025872
315.358446 -0.025848
315.577124 -0.025847
315.795879 -0.025841
316.014712 -0.025836
316.233623 -0.025801
316.452611 -0.025810
316.671677 -0.025790
316.890821 -0.025808
317.110044 -0.025814
317.329343 -0.025822
317.548721 -0.025814
317.768177 -0.025810
317.987711 -0.025817
318.207323 -0.025835
318.427013 -0.025852
318.646781 -0.025851
318.866627 -0.025846
319.086551 -0.025854
319.306553 -0.025865
319.526634 -0.025868
319.746792 -0.025845
319.967029 -0.025842
320.187345 -0.025838
320.407738 -0.025836
320.628210 -0.025851
320.848760 -0.025866
321.069389 -0.025851
321.290096 -0.025871
321.510881 -0.025866
321.731745 -0.025845
321.952687 -0.025843
322.173708 -0.025845
322.394808 -0.025850
322.615985 -0.025870
322.837242 -0.025875
323.058577 -0.025864
323.279991 -0.025858
323.501484 -0.025863
323.723055 -0.025850
323.944705 -0.025835
324.166434 -0.025837
324.388241 -0.025832
324.610128 -0.025835
324.832093 -0.025839
325.054137 -0.025852
325.276260 -0.025830
325.498462 -0.025819
325.720743 -0.025833
325.943103 -0.025823
326.165541 -0.025818
326.388059 -0.025840
326.610656 -0.025823
326.833333 -0.025826
327.056088 -0.025817
327.278922 -0.025816
327.501836 -0.025817
327.724829 -0.025792
327.947901 -0.025799
328.171052 -0.025786
328.394283 -0.025795
328.617593 -0.025809
328.840982 -0.025824
329.064451 -0.025825
329.287999 -0.025827
329.511627 -0.025821
329.735334 -0.025827
329.959120 -0.025824
330.182986 -0.025818
330.406932 -0.025819
330.630957 -0.025828
330.855062 -0.025838
331.079246 -0.025824
331.303511 -0.025822
331.527854 -0.025830
331.752278 -0.025816
331.976781 -0.025801
332.201364 -0.025798
332.426027 -0.025816
332.650770 -0.025793
332.875592 -0.025786
333.100495 -0.025795
333.325477 -0.025809
333.550540 -0.025805
333.775682 -0.025810
334.000904 -0.025809
334.226207 -0.025795
334.451589 -0.025789
334.677052 -0.025785
334.902594 -0.025780
335.128217 -0.025790
335.353920 -0.025785
335.579703 -0.025795
335.805567 -0.025804
336.031511 -0.025807
336.257535 -0.025808
336.483639 -0.025821
336.709824 -0.025794
336.936089 -0.025774
337.162434 -0.025778
337.388860 -0.025792
337.615366 -0.025794
337.841953 -0.025797
338.068620 -0.025766
338.295368 -0.025764
338.522197 -0.025760
338.749106 -0.025780
338.976096 -0.025783
339.203166 -0.025782
339.430317 -0.025785
339.657549 -0.025778
339.884862 -0.025776
340.112255 -0.025775
340.339729 -0.025774
340.567284 -0.025766
340.794920 -0.025754
341.022637 -0.025738
341.250434 -0.025722
341.478313 -0.025730
341.706272 -0.025713
341.934313 -0.025713
342.162435 -0.025706
342.390637 -0.025713
342.618921 -0.025722
342.847286 -0.025706
343.075732 -0.025705
343.304260 -0.025701
343.532868 -0.025712
343.761558 -0.025702
343.990329 -0.025704
344.219181 -0.025693
344.448115 -0.025697
344.677130 -0.025711
344.906226 -0.025708
345.135404 -0.025719
345.364663 -0.025698
345.594004 -0.025702
345.823426 -0.025702
346.052929 -0.025712
346.282515 -0.025701
346.512182 -0.025707
346.741930 -0.025716
346.971760 -0.025725
347.201672 -0.025724
347.431665 -0.025714
347.661741 -0.025721
347.891898 -0.025718
348.122136 -0.025711
348.352457 -0.025712
348.582859 -0.025713
348.813344 -0.025725
349.043910 -0.025731
349.274558 -0.025709
349.505288 -0.025701
349.736100 -0.025671
349.966994 -0.025661
350.197971 -0.025653
350.429029 -0.025653
350.660169 -0.025643
350.891392 -0.025637
351.122697 -0.025662
351.354083 -0.025644
351.585553 -0.025649
351.817104 -0.025644
352.048738 -0.025645
352.280454 -0.025645
352.512252 -0.025657
352.744133 -0.025657
352.976096 -0.025653
353.208141 -0.025665
353.440269 -0.025666
353.672480 -0.025660
353.904773 -0.025646
354.137148 -0.025633
354.369606 -0.025640
354.602147 -0.025646
354.834770 -0.025659
355.067476 -0.025674
355.300265 -0.025667
355.533137 -0.025668
355.766091 -0.025663
355.999128 -0.025663
356.232248 -0.025667
356.465450 -0.025657
356.698736 -0.025653
356.932104 -0.025642
357.165555 -0.025648
357.399090 -0.025648
357.632707 -0.025644
357.866407 -0.025655
358.100191 -0.025659
358.334057 -0.025653
358.568007 -0.025653
358.802039 -0.025659
359.036155 -0.025666
359.270354 -0.025670
359.504637 -0.025647
359.739002 -0.025643
359.973451 -0.025653
360.207983 -0.025650
360.442599 -0.025659
360.677298 -0.025656
360.912080 -0.025656
361.146946 -0.025669
361.381895 -0.025667
361.616927 -0.025664
361.852044 -0.025672
362.087243 -0.025650
362.322527 -0.025642
362.557893 -0.025662
362.793344 -0.025651
363.028878 -0.025653
363.264496 -0.025657
363.500198 -0.025653
363.735983 -0.025634
363.971853 -0.025640
364.207806 -0.025613
364.443842 -0.025620
364.679963 -0.025619
364.916168 -0.025632
365.152457 -0.025629
365.388829 -0.025637
365.625286 -0.025647
365.861826 -0.025631
366.098451 -0.025627
366.335160 -0.025614
366.571953 -0.025630
366.808830 -0.025634
367.045791 -0.025650
367.282836 -0.025657
367.519966 -0.025649
367.757180 -0.025655
367.994478 -0.025651
368.231861 -0.025664
368.469328 -0.025651
368.706879 -0.025663
368.944515 -0.025630
369.182235 -0.025611
369.420039 -0.025634
369.657928 -0.025638
369.895902 -0.025624
370.133960 -0.025613
370.372103 -0.025604
370.610331 -0.025596
370.848643 -0.025599
371.087040 -0.025605
371.325521 -0.025607
371.564087 -0.025598
371.802738 -0.025586
372.041474 -0.025583
372.280295 -0.025585
372.519201 -0.025595
372.758191 -0.025591
372.997267 -0.025599
373.236427 -0.025612
373.475672 -0.025625
373.715003 -0.025626
373.954418 -0.025635
374.193919 -0.025633
374.433504 -0.025624
374.673175 -0.025606
374.912931 -0.025597
375.152772 -0.025608
375.392698 -0.025597
375.632710 -0.025606
375.872807 -0.025596
376.112989 -0.025587
376.353257 -0.025585
376.593610 -0.025588
376.834048 -0.025597
377.074572 -0.025599
377.315181 -0.025606
377.555876 -0.025616
377.796656 -0.025624
378.037522 -0.025638
378.278474 -0.025633
378.519511 -0.025629
378.760634 -0.025631
379.001842 -0.025630
379.243136 -0.025629
379.484516 -0.025617
379.725982 -0.025607
379.967533 -0.025608
380.209171 -0.025618
380.450894 -0.025601
380.692703 -0.025596
380.934598 -0.025592
381.176579 -0.025566
381.418646 -0.025564
381.660799 -0.025567
381.903038 -0.025566
382.145364 -0.025564
382.387775 -0.025583
382.630272 -0.025593
382.872856 -0.025588
383.115526 -0.025582
383.358282 -0.025597
383.601124 -0.025586
383.844053 -0.025573
384.087068 -0.025587
384.330169 -0.025593
384.573357 -0.025575
384.816631 -0.025571
385.059991 -0.025577
385.303438 -0.025584
385.546972 -0.025581
385.790592 -0.025574
386.034299 -0.025573
386.278092 -0.025562
386.521972 -0.025564
386.765938 -0.025573
387.009992 -0.025571
387.254132 -0.025565
387.498359 -0.025554
387.742672 -0.025564
387.987073 -0.025570
388.231560 -0.025563
388.476134 -0.025560
388.720795 -0.025554
388.965543 -0.025559
389.210378 -0.025569
389.455300 -0.025568
389.700309 -0.025557
389.945405 -0.025570
390.190588 -0.025574
390.435858 -0.025572
390.681216 -0.025558
390.926660 -0.025558
391.172192 -0.025557
391.417811 -0.025557
391.663518 -0.025564
391.909311 -0.025566
392.155192 -0.025570
392.401161 -0.025560
392.647217 -0.025570
392.893360 -0.025563
393.139591 -0.025566
393.385909 -0.025566
393.632315 -0.025556
393.878808 -0.025564
394.125389 -0.025567
394.372058 -0.025564
394.618814 -0.025565
394.865658 -0.025570
395.112590 -0.025578
395.359609 -0.025594
395.606716 -0.025603
395.853911 -0.025591
396.101194 -0.025582
396.348565 -0.025583
396.596023 -0.025587
396.843570 -0.025582
397.091204 -0.025588
397.338927 -0.025595
397.586738 -0.025574
397.834636 -0.025558
398.082623 -0.025545
398.330698 -0.025554
398.578861 -0.025565
398.827112 -0.025558
399.075451 -0.025563
399.323879 -0.025563
399.572395 -0.025577
399.820999 -0.025578
400.069692 -0.025571
400.318473 -0.025562
400.567342 -0.025555
400.816300 -0.025561
401.065346 -0.025557
401.314481 -0.025560
401.563705 -0.025556
401.813016 -0.025552
402.062417 -0.025561
402.311906 -0.025555
402.561484 -0.025555
402.811150 -0.025556
403.060906 -0.025541
403.310749 -0.025537
403.560682 -0.025538
403.810704 -0.025553
404.060814 -0.025560
404.311014 -0.025551
404.561302 -0.025548
404.811679 -0.025553
405.062145 -0.025549
405.312700 -0.025548
405.563344 -0.025559
405.814078 -0.025561
406.064900 -0.025554
406.315811 -0.025558
406.566812 -0.025553
406.817902 -0.025560
407.069081 -0.025560
407.320349 -0.025558
407.571707 -0.025549
407.823154 -0.025560
408.074690 -0.025560
408.326316 -0.025567
408.578031 -0.025571
408.829835 -0.025583
409.081730 -0.025584
409.333713 -0.025592
409.585786 -0.025594
409.837949 -0.025599
410.090201 -0.025605
410.342543 -0.025605
410.594975 -0.025614
410.847496 -0.025609
411.100107 -0.025610
411.352808 -0.025615
411.605598 -0.025615
411.858479 -0.025612
412.111449 -0.025614
412.364509 -0.025612
412.617660 -0.025613
412.870900 -0.025611
413.124230 -0.025616
413.377650 -0.025625
413.631160 -0.025628
413.884760 -0.025628
414.138451 -0.025616
414.392231 -0.025605
414.646102 -0.025602
414.900063 -0.025600
415.154114 -0.025589
415.408256 -0.025584
415.662487 -0.025594
415.916810 -0.025597
416.171222 -0.025598
416.425725 -0.025598
416.680318 -0.025606
416.935002 -0.025600
417.189777 -0.025595
417.444641 -0.025598
417.699597 -0.025597
417.954643 -0.025583
418.209780 -0.025570
418.465007 -0.025563
418.720325 -0.025569
418.975734 -0.025578
419.231233 -0.025568
419.486824 -0.025572
419.742505 -0.025578
419.998277 -0.025567
420.254140 -0.025562
420.510094 -0.025583
420.766139 -0.025580
421.022274 -0.025575
421.278501 -0.025571
421.534819 -0.025568
421.791228 -0.025571
422.047728 -0.025565
422.304319 -0.025564
422.561002 -0.025565
422.817775 -0.025563
423.074640 -0.025557
423.331596 -0.025553
423.588644 -0.025550
423.845783 -0.025553
424.103013 -0.025553
424.360335 -0.025542
424.617748 -0.025543
424.875252 -0.025554
425.132848 -0.025550
425.390536 -0.025548
425.648315 -0.025527
425.906186 -0.025517
426.164148 -0.025518
426.422202 -0.025519
426.680348 -0.025520
426.938585 -0.025521
427.196915 -0.025527
427.455336 -0.025520
427.713849 -0.025528
427.972453 -0.025527
428.231150 -0.025534
428.489939 -0.025532
428.748819 -0.025542
429.007792 -0.025560
429.266856 -0.025549
429.526013 -0.025536
429.785262 -0.025541
430.044603 -0.025523
430.304036 -0.025529
430.563561 -0.025523
430.823179 -0.025516
431.082888 -0.025512
431.342690 -0.025510
431.602585 -0.025523
431.862571 -0.025512
432.122650 -0.025513
432.382822 -0.025519
432.643086 -0.025534
432.903442 -0.025548
433.163891 -0.025545
433.424433 -0.025524
433.685067 -0.025513
433.945794 -0.025510
434.206613 -0.025499
434.467525 -0.025497
434.728530 -0.025501
434.989628 -0.025511
435.250818 -0.025512
435.512101 -0.025501
435.773477 -0.025492
436.034946 -0.025485
436.296508 -0.025482
436.558163 -0.025482
436.819910 -0.025487
437.081751 -0.025515
437.343685 -0.025524
437.605712 -0.025525
437.867832 -0.025526
438.130045 -0.025531
438.392351 -0.025536
438.654751 -0.025545
438.917244 -0.025546
439.179830 -0.025549
439.442509 -0.025552
439.705282 -0.025532
439.968148 -0.025530
440.231108 -0.025525
440.494161 -0.025531
440.757307 -0.025543
441.020547 -0.025544
441.283881 -0.025538
441.547308 -0.025533
441.810828 -0.025531
442.074443 -0.025532
442.338151 -0.025521
442.601953 -0.025519
442.865848 -0.025501
443.129837 -0.025503
443.393921 -0.025496
443.658097 -0.025498
443.922368 -0.025503
444.186733 -0.025514
444.451192 -0.025523
444.715744 -0.025524
444.980391 -0.025500
445.245132 -0.025486
445.509967 -0.025486
445.774895 -0.025487
446.039919 -0.025488
446.305036 -0.025492
446.570247 -0.025486
446.835553 -0.025493
447.100953 -0.025489
447.366447 -0.025483
447.632036 -0.025482
447.897719 -0.025481
448.163496 -0.025474
448.429368 -0.025466
448.695335 -0.025472
448.961395 -0.025483
449.227551 -0.025487
449.493801 -0.025477
449.760146 -0.025480
450.026585 -0.025480
450.293119 -0.025480
450.559747 -0.025482
450.826471 -0.025488
451.093289 -0.025492
451.360202 -0.025504
451.627210 -0.025515
451.894313 -0.025509
452.161511 -0.025512
452.428803 -0.025519
452.696191 -0.025516
452.963673 -0.025515
453.231251 -0.025509
453.498924 -0.025508
453.766692 -0.025505
454.034555 -0.025502
454.302513 -0.025510
454.570567 -0.025513
454.838715 -0.025501
455.106960 -0.025505
455.375299 -0.025516
455.643734 -0.025511
455.912264 -0.025519
456.180889 -0.025510
456.449610 -0.025509
456.718427 -0.025505
456.987339 -0.025496
457.256346 -0.025496
457.525450 -0.025484
457.794648 -0.025472
458.063943 -0.025456
458.333333 -0.025457
458.602819 -0.025463
458.872401 -0.025460
459.142078 -0.025462
459.411851 -0.025472
459.681720 -0.025468
459.951686 -0.025470
460.221747 -0.025472
460.491904 -0.025483
460.762157 -0.025484
461.032506 -0.025485
461.302951 -0.025477
461.573492 -0.025482
461.844129 -0.025482
462.114863 -0.025490
462.385692 -0.025491
462.656618 -0.025483
462.927641 -0.025477
463.198759 -0.025473
463.469974 -0.025478
463.741285 -0.025477
464.012693 -0.025483
464.284197 -0.025489
464.555798 -0.025481
464.827495 -0.025474
465.099289 -0.025460
465.371179 -0.025460
465.643166 -0.025470
465.915250 -0.025474
466.187430 -0.025475
466.459707 -0.025476
466.732081 -0.025458
467.004551 -0.025467
467.277118 -0.025466
467.549783 -0.025463
467.822544 -0.025457
468.095402 -0.025451
468.368357 -0.025451
468.641409 -0.025449
468.914558 -0.025440
469.187804 -0.025440
469.461147 -0.025443
469.734588 -0.025437
470.008125 -0.025435
470.281760 -0.025443
470.555492 -0.025445
470.829321 -0.025441
471.103248 -0.025434
471.377272 -0.025432
471.651393 -0.025439
471.925611 -0.025436
472.199928 -0.025436
472.474341 -0.025438
472.748852 -0.025433
473.023461 -0.025427
473.298167 -0.025426
473.572971 -0.025429
473.847873 -0.025432
474.122872 -0.025428
474.397969 -0.025426
474.673164 -0.025430
474.948456 -0.025426
475.223847 -0.025425
475.499335 -0.025425
475.774921 -0.025434
476.050605 -0.025436
476.326387 -0.025437
476.602267 -0.025433
476.878245 -0.025444
477.154321 -0.025444
477.430495 -0.025435
477.706768 -0.025441
477.983138 -0.025443
478.259607 -0.025441
478.536174 -0.025452
478.812840 -0.025453
479.089603 -0.025438
479.366465 -0.025435
479.643426 -0.025432
479.920484 -0.025426
480.197642 -0.025432
480.474897 -0.025439
480.752252 -0.025446
481.029704 -0.025448
481.307256 -0.025443
481.584906 -0.025451
481.862655 -0.025452
482.140502 -0.025453
482.418448 -0.025459
482.696493 -0.025450
482.974637 -0.025463
483.252879 -0.025472
483.531221 -0.025470
483.809661 -0.025473
484.088201 -0.025484
484.366839 -0.025484
484.645576 -0.025479
484.924413 -0.025481
485.203348 -0.025475
485.482383 -0.025472
485.761516 -0.025454
486.040749 -0.025450
486.320082 -0.025440
486.599513 -0.025438
486.879044 -0.025436
487.158674 -0.025443
487.438403 -0.025446
487.718232 -0.025449
487.998160 -0.025441
488.278188 -0.025441
488.558315 -0.025442
488.838542 -0.025442
489.118869 -0.025435
489.399295 -0.025420
489.679820 -0.025422
489.960446 -0.025417
490.241171 -0.025407
490.521996 -0.025403
490.802920 -0.025401
491.083945 -0.025402
491.365069 -0.025402
491.646294 -0.025402
491.927618 -0.025390
492.209042 -0.025382
492.490566 -0.025365
492.772190 -0.025359
493.053915 -0.025359
493.335739 -0.025355
493.617664 -0.025357
493.899688 -0.025349
494.181813 -0.025346
494.464039 -0.025349
494.746364 -0.025353
495.028790 -0.025350
495.311316 -0.025347
495.593943 -0.025348
495.876670 -0.025342
496.159497 -0.025328
496.442425 -0.025343
496.725454 -0.025348
497.008583 -0.025345
497.291813 -0.025350
497.575143 -0.025347
497.858575 -0.025346
498.142106 -0.025336
498.425739 -0.025344
498.709472 -0.025351
498.993307 -0.025351
499.277242 -0.025363
499.561278 -0.025360
499.845415 -0.025360
500.129652 -0.025362
500.413991 -0.025364
500.698431 -0.025367
500.982972 -0.025366
501.267614 -0.025366
501.552358 -0.025378
501.837202 -0.025375
502.122148 -0.025372
502.407195 -0.025371
502.692343 -0.025364
502.977593 -0.025354
503.262944 -0.025367
503.548396 -0.025370
503.833950 -0.025372
504.119605 -0.025365
504.405362 -0.025358
504.691220 -0.025352
504.977180 -0.025356
505.263242 -0.025351
505.549405 -0.025357
505.835670 -0.025365
506.122036 -0.025370
506.408505 -0.025376
506.695075 -0.025374
506.981747 -0.025370
507.268521 -0.025378
507.555397 -0.025373
507.842374 -0.025368
508.129454 -0.025365
508.416636 -0.025360
508.703920 -0.025357
508.991306 -0.025369
509.278794 -0.025372
509.566384 -0.025376
509.854076 -0.025378
510.141871 -0.025378
510.429768 -0.025381
510.717767 -0.025385
511.005869 -0.025388
511.294072 -0.025391
511.582379 -0.025393
511.870788 -0.025397
512.159299 -0.025393
512.447913 -0.025396
512.736629 -0.025395
513.025448 -0.025384
513.314370 -0.025399
513.603394 -0.025398
513.892521 -0.025399
514.181751 -0.025395
514.471083 -0.025402
514.760519 -0.025403
515.050057 -0.025404
515.339698 -0.025405
515.629442 -0.025400
515.919289 -0.025405
516.209239 -0.025407
516.499292 -0.025417
516.789448 -0.025419
517.079707 -0.025421
517.370070 -0.025415
517.660535 -0.025419
517.951104 -0.025422
518.241776 -0.025412
518.532551 -0.025409
518.823430 -0.025414
519.114412 -0.025420
519.405498 -0.025427
519.696686 -0.025429
519.987979 -0.025432
520.279375 -0.025441
520.570874 -0.025435
520.862477 -0.025433
521.154184 -0.025419
521.445994 -0.025419
521.737908 -0.025423
522.029926 -0.025422
522.322047 -0.025426
522.614273 -0.025433
522.906602 -0.025436
523.199035 -0.025429
523.491572 -0.025436
523.784213 -0.025442
524.076958 -0.025436
524.369807 -0.025424
524.662760 -0.025427
524.955817 -0.025432
525.248978 -0.025426
525.542243 -0.025426
525.835613 -0.025429
526.129087 -0.025424
526.422665 -0.025423
526.716348 -0.025421
527.010135 -0.025420
527.304026 -0.025414
527.598022 -0.025415
527.892122 -0.025420
528.186327 -0.025422
528.480636 -0.025427
528.775050 -0.025423
529.069568 -0.025424
529.364192 -0.025424
529.658919 -0.025417
529.953752 -0.025411
530.248689 -0.025421
530.543731 -0.025419
530.838879 -0.025425
531.134130 -0.025430
531.429487 -0.025422
531.724949 -0.025422
532.020516 -0.025429
532.316188 -0.025420
532.611965 -0.025420
532.907847 -0.025413
533.203834 -0.025406
533.499926 -0.025407
533.796124 -0.025410
534.092426 -0.025409
534.388835 -0.025410
534.685348 -0.025415
534.981967 -0.025410
535.278691 -0.025418
535.575521 -0.025414
535.872456 -0.025410
536.169497 -0.025404
536.466643 -0.025396
536.763895 -0.025397
537.061252 -0.025396
537.358715 -0.025384
537.656284 -0.025377
537.953959 -0.025370
538.251739 -0.025367
538.549625 -0.025369
538.847617 -0.025357
539.145715 -0.025357
539.443919 -0.025349
539.742229 -0.025354
540.040645 -0.025364
540.339167 -0.025354
540.637795 -0.025354
540.936529 -0.025350
541.235369 -0.025346
541.534316 -0.025353
541.833368 -0.025364
542.132527 -0.025364
542.431792 -0.025360
542.731164 -0.025365
543.030642 -0.025362
543.330227 -0.025370
543.629918 -0.025364
543.929715 -0.025367
544.229619 -0.025372
544.529629 -0.025368
544.829747 -0.025374
545.129970 -0.025371
545.430301 -0.025381
545.730738 -0.025397
546.031282 -0.025393
546.331933 -0.025393
546.632690 -0.025397
546.933555 -0.025388
547.234526 -0.025395
547.535605 -0.025397
547.836790 -0.025394
548.138082 -0.025394
548.439482 -0.025390
548.740988 -0.025391
549.042602 -0.025395
549.344323 -0.025398
549.646151 -0.025403
549.948087 -0.025404
550.250129 -0.025395
550.552279 -0.025401
550.854537 -0.025401
551.156901 -0.025398
551.459374 -0.025394
551.761953 -0.025396
552.064641 -0.025399
552.367435 -0.025399
552.670338 -0.025396
552.973348 -0.025394
553.276466 -0.025389
553.579691 -0.025388
553.883024 -0.025388
554.186465 -0.025389
554.490014 -0.025383
554.793671 -0.025372
555.097436 -0.025371
555.401308 -0.025375
555.705289 -0.025368
556.009377 -0.025372
556.313574 -0.025365
556.617879 -0.025366
556.922292 -0.025366
557.226813 -0.025364
557.531442 -0.025361
557.836180 -0.025354
558.141025 -0.025355
558.445980 -0.025352
558.751042 -0.025352
559.056213 -0.025347
559.361492 -0.025345
559.666880 -0.025348
559.972377 -0.025344
560.277982 -0.025340
560.583695 -0.025334
560.889517 -0.025340
561.195448 -0.025343
561.501488 -0.025341
561.807636 -0.025341
562.113893 -0.025355
562.420259 -0.025358
562.726734 -0.025356
563.033318 -0.025360
563.340011 -0.025356
563.646813 -0.025355
563.953723 -0.025346
564.260743 -0.025343
564.567872 -0.025343
564.875110 -0.025334
565.182457 -0.025338
565.489914 -0.025340
565.797479 -0.025346
566.105154 -0.025345
566.412939 -0.025348
566.720833 -0.025349
567.028836 -0.025347
567.336948 -0.025345
567.645170 -0.025344
567.953502 -0.025340
568.261943 -0.025345
568.570494 -0.025340
568.879154 -0.025340
569.187925 -0.025333
569.496804 -0.025334
569.805794 -0.025329
570.114893 -0.025330
570.424103 -0.025332
570.733422 -0.025326
571.042851 -0.025327
571.352390 -0.025328
571.662039 -0.025327
571.971798 -0.025331
572.281667 -0.025329
572.591646 -0.025317
572.901736 -0.025319
573.211936 -0.025323
573.522245 -0.025326
573.832666 -0.025323
574.143196 -0.025327
574.453837 -0.025325
574.764588 -0.025332
575.075450 -0.025339
575.386422 -0.025334
575.697504 -0.025333
576.008697 -0.025333
576.320001 -0.025325
576.631415 -0.025338
576.942941 -0.025340
577.254576 -0.025340
577.566323 -0.025336
577.878180 -0.025335
578.190148 -0.025340
578.502227 -0.025333
578.814417 -0.025331
579.126718 -0.025335
579.439129 -0.025337
579.751652 -0.025336
580.064286 -0.025330
580.377031 -0.025328
580.689887 -0.025333
581.002854 -0.025339
581.315933 -0.025338
581.629123 -0.025331
581.942424 -0.025334
582.255836 -0.025334
582.569360 -0.025330
582.882995 -0.025330
583.196742 -0.025326
583.510600 -0.025326
583.824569 -0.025330
584.138651 -0.025326
584.452843 -0.025326
584.767148 -0.025335
585.081564 -0.025341
585.396092 -0.025338
585.710732 -0.025339
586.025483 -0.025335
586.340346 -0.025335
586.655322 -0.025333
586.970409 -0.025334
587.285608 -0.025335
587.600919 -0.025334
587.916342 -0.025326
588.231878 -0.025325
588.547525 -0.025328
588.863285 -0.025327
589.179157 -0.025328
589.495141 -0.025325
589.811237 -0.025322
590.127446 -0.025323
590.443767 -0.025325
590.760200 -0.025328
591.076746 -0.025327
591.393405 -0.025327
591.710175 -0.025323
592.027059 -0.025324
592.344055 -0.025324
592.661164 -0.025329
592.978385 -0.025325
593.295719 -0.025322
593.613166 -0.025316
593.930726 -0.025321
594.248399 -0.025328
594.566184 -0.025326
594.884083 -0.025321
595.202094 -0.025320
595.520219 -0.025323
595.838456 -0.025330
596.156807 -0.025332
596.475270 -0.025335
596.793847 -0.025336
597.112537 -0.025335
597.431340 -0.025332
597.750257 -0.025327
598.069287 -0.025327
598.388430 -0.025328
598.707687 -0.025327
599.027057 -0.025321
599.346541 -0.025324
599.666138 -0.025334
599.985849 -0.025333
600.305673 -0.025337
600.625611 -0.025338
600.945663 -0.025338
601.265829 -0.025339
601.586108 -0.025337
601.906501 -0.025327
602.227008 -0.025313
602.547629 -0.025309
602.868363 -0.025313
603.189212 -0.025320
603.510175 -0.025324
603.831252 -0.025330
604.152443 -0.025334
604.473748 -0.025334
604.795167 -0.025339
605.116700 -0.025337
605.438348 -0.025332
605.760110 -0.025332
606.081987 -0.025334
606.403977 -0.025331
606.726083 -0.025332
607.048302 -0.025322
607.370636 -0.025324
607.693085 -0.025327
608.015648 -0.025337
608.338326 -0.025336
608.661119 -0.025338
608.984026 -0.025341
609.307048 -0.025342
609.630185 -0.025331
609.953437 -0.025341
610.276803 -0.025337
610.600285 -0.025327
610.923881 -0.025320
611.247592 -0.025323
611.571419 -0.025327
611.895360 -0.025331
612.219417 -0.025333
612.543589 -0.025329
612.867876 -0.025333
613.192278 -0.025331
613.516796 -0.025335
613.841428 -0.025320
614.166177 -0.025322
614.491040 -0.025322
614.816019 -0.025327
615.141114 -0.025321
615.466324 -0.025323
615.791649 -0.025311
616.117091 -0.025307
616.442648 -0.025299
616.768320 -0.025303
617.094108 -0.025309
617.420013 -0.025312
617.746032 -0.025309
618.072168 -0.025317
618.398420 -0.025313
618.724787 -0.025310
619.051271 -0.025303
619.377871 -0.025303
619.704586 -0.025305
620.031418 -0.025312
620.358366 -0.025318
620.685430 -0.025306
621.012610 -0.025310
621.339907 -0.025306
621.667320 -0.025307
621.994849 -0.025310
622.322495 -0.025309
622.650257 -0.025312
622.978135 -0.025307
623.306131 -0.025314
623.634242 -0.025311
623.962470 -0.025312
624.290815 -0.025314
624.619277 -0.025311
624.947855 -0.025306
625.276550 -0.025310
625.605362 -0.025308
625.934291 -0.025310
626.263336 -0.025307
626.592499 -0.025298
626.921778 -0.025297
627.251175 -0.025299
627.580688 -0.025298
627.910319 -0.025293
628.240067 -0.025288
628.569932 -0.025289
628.899914 -0.025294
629.230013 -0.025296
629.560230 -0.025302
629.890564 -0.025298
630.221016 -0.025301
630.551585 -0.025303
630.882271 -0.025309
631.213075 -0.025313
631.543997 -0.025313
631.875036 -0.025313
632.206193 -0.025304
632.537467 -0.025297
632.868859 -0.025301
633.200369 -0.025302
633.531997 -0.025310
633.863742 -0.025303
634.195606 -0.025301
634.527587 -0.025300
634.859686 -0.025301
635.191904 -0.025294
635.524239 -0.025293
635.856693 -0.025292
636.189264 -0.025294
636.521954 -0.025296
636.854762 -0.025306
637.187689 -0.025309
637.520733 -0.025311
637.853896 -0.025313
638.187178 -0.025313
638.520578 -0.025320
638.854096 -0.025325
639.187733 -0.025315
639.521488 -0.025320
639.855362 -0.025322
640.189355 -0.025323
640.523466 -0.025327
640.857696 -0.025327
641.192045 -0.025327
641.526513 -0.025328
641.861099 -0.025334
642.195805 -0.025334
642.530629 -0.025330
642.865573 -0.025326
643.200635 -0.025328
643.535817 -0.025327
643.871117 -0.025326
644.206537 -0.025326
644.542076 -0.025330
644.877734 -0.025324
645.213511 -0.025327
645.549408 -0.025324
645.885424 -0.025327
646.221560 -0.025324
646.557815 -0.025322
646.894189 -0.025321
647.230683 -0.025327
647.567297 -0.025324
647.904030 -0.025318
648.240883 -0.025326
648.577856 -0.025322
648.914948 -0.025325
649.252160 -0.025331
649.589492 -0.025333
649.926944 -0.025330
650.264516 -0.025333
650.602207 -0.025328
650.940019 -0.025333
651.277951 -0.025336
651.616003 -0.025336
651.954175 -0.025343
652.292467 -0.025345
652.630879 -0.025343
652.969412 -0.025342
653.308065 -0.025344
653.646838 -0.025347
653.985732 -0.025346
654.324746 -0.025343
654.663881 -0.025347
655.003136 -0.025348
655.342511 -0.025357
655.682008 -0.025356
656.021625 -0.025356
656.361362 -0.025351
656.701221 -0.025348
657.041200 -0.025348
657.381300 -0.025356
657.721520 -0.025361
658.061862 -0.025360
658.402325 -0.025360
658.742908 -0.025360
659.083613 -0.025352
659.424439 -0.025352
659.765386 -0.025354
660.106454 -0.025355
660.447643 -0.025351
660.788953 -0.025352
661.130385 -0.025342
661.471938 -0.025341
661.813613 -0.025339
662.155408 -0.025340
662.497326 -0.025337
662.839365 -0.025330
663.181525 -0.025333
663.523807 -0.025339
663.866211 -0.025340
664.208736 -0.025333
664.551383 -0.025336
664.894152 -0.025334
665.237042 -0.025341
665.580055 -0.025348
665.923189 -0.025343
666.266445 -0.025346
666.609824 -0.025346
666.953324 -0.025347
667.296946 -0.025350
667.640691 -0.025357
667.984558 -0.025359
668.328546 -0.025361
668.672657 -0.025359
669.016891 -0.025364
669.361246 -0.025367
669.705724 -0.025363
670.050325 -0.025363
670.395048 -0.025359
670.739893 -0.025360
671.084861 -0.025358
671.429952 -0.025360
671.775165 -0.025361
672.120501 -0.025362
672.465960 -0.025366
672.811541 -0.025369
673.157245 -0.025367
673.503072 -0.025361
673.849022 -0.025363
674.195095 -0.025363
674.541291 -0.025364
674.887610 -0.025360
675.234052 -0.025362
675.580617 -0.025363
675.927305 -0.025365
676.274116 -0.025358
676.621051 -0.025353
676.968109 -0.025357
677.315290 -0.025355
677.662595 -0.025354
678.010023 -0.025358
678.357574 -0.025352
678.705249 -0.025351
679.053048 -0.025353
679.400970 -0.025355
679.749016 -0.025352
680.097186 -0.025356
680.445479 -0.025354
680.793896 -0.025356
681.142437 -0.025355
681.491101 -0.025354
681.839890 -0.025348
682.188802 -0.025352
682.537839 -0.025348
682.887000 -0.025349
683.236284 -0.025353
683.585693 -0.025356
683.935226 -0.025367
684.284883 -0.025371
684.634664 -0.025371
684.984570 -0.025374
685.334600 -0.025371
685.684755 -0.025372
686.035034 -0.025367
686.385437 -0.025367
686.735965 -0.025370
687.086617 -0.025371
687.437394 -0.025377
687.788296 -0.025377
688.139322 -0.025374
688.490473 -0.025375
688.841749 -0.025367
689.193150 -0.025370
689.544676 -0.025367
689.896326 -0.025368
690.248102 -0.025365
690.600002 -0.025367
690.952028 -0.025374
691.304179 -0.025371
691.656455 -0.025366
692.008856 -0.025363
692.361382 -0.025356
692.714033 -0.025354
693.066810 -0.025352
693.419712 -0.025348
693.772740 -0.025355
694.125893 -0.025353
694.479172 -0.025356
694.832576 -0.025350
695.186105 -0.025350
695.539761 -0.025352
695.893542 -0.025354
696.247449 -0.025354
696.601481 -0.025357
696.955639 -0.025356
697.309923 -0.025356
697.664334 -0.025353
698.018870 -0.025351
698.373532 -0.025346
698.728320 -0.025340
699.083234 -0.025338
699.438274 -0.025338
699.793440 -0.025339
700.148733 -0.025341
700.504152 -0.025339
700.859697 -0.025341
701.215369 -0.025350
701.571167 -0.025357
701.927091 -0.025359
702.283142 -0.025357
702.639319 -0.025359
702.995623 -0.025360
703.352054 -0.025362
703.708611 -0.025359
704.065295 -0.025356
704.422106 -0.025355
704.779043 -0.025351
705.136107 -0.025349
705.493299 -0.025357
705.850617 -0.025360
706.208062 -0.025358
706.565634 -0.025361
706.923333 -0.025364
707.281160 -0.025356
707.639113 -0.025362
707.997194 -0.025360
708.355402 -0.025364
708.713737 -0.025363
709.072200 -0.025357
709.430790 -0.025362
709.789507 -0.025358
710.148352 -0.025355
710.507324 -0.025356
710.866424 -0.025355
711.225652 -0.025351
711.585007 -0.025351
711.944490 -0.025352
712.304101 -0.025354
712.663839 -0.025350
713.023706 -0.025351
713.383700 -0.025349
713.743822 -0.025349
714.104072 -0.025343
714.464450 -0.025348
714.824956 -0.025348
715.185591 -0.025349
715.546353 -0.025357
715.907244 -0.025358
716.268263 -0.025359
716.629410 -0.025361
716.990685 -0.025359
717.352089 -0.025357
717.713622 -0.025357
718.075283 -0.025358
718.437072 -0.025356
718.798990 -0.025365
719.161036 -0.025369
719.523212 -0.025365
719.885516 -0.025365
720.247948 -0.025361
720.610510 -0.025362
720.973200 -0.025361
721.336019 -0.025363
721.698967 -0.025374
722.062044 -0.025372
722.425251 -0.025373
722.788586 -0.025374
723.152050 -0.025377
723.515644 -0.025380
723.879366 -0.025382
724.243218 -0.025374
724.607199 -0.025372
724.971310 -0.025365
725.335550 -0.025364
725.699919 -0.025364
726.064418 -0.025369
726.429047 -0.025372
726.793805 -0.025374
727.158692 -0.025374
727.523710 -0.025371
727.888857 -0.025378
728.254134 -0.025376
728.619540 -0.025372
728.985077 -0.025364
729.350743 -0.025363
729.716539 -0.025357
730.082465 -0.025358
730.448522 -0.025356
730.814708 -0.025350
731.181025 -0.025350
731.547471 -0.025344
731.914048 -0.025345
732.280756 -0.025351
732.647593 -0.025356
733.014561 -0.025355
733.381659 -0.025362
733.748888 -0.025365
734.116247 -0.025366
734.483737 -0.025368
734.851357 -0.025366
735.219108 -0.025366
735.586990 -0.025368
735.955002 -0.025366
736.323146 -0.025366
736.691420 -0.025359
737.059825 -0.025358
737.428360 -0.025360
737.797027 -0.025365
738.165825 -0.025363
738.534754 -0.025364
738.903814 -0.025358
739.273005 -0.025361
739.642327 -0.025359
740.011781 -0.025358
740.381366 -0.025360
740.751082 -0.025358
741.120930 -0.025364
741.490909 -0.025360
741.861019 -0.025367
742.231261 -0.025368
742.601635 -0.025370
742.972140 -0.025367
743.342777 -0.025367
743.713545 -0.025362
744.084446 -0.025365
744.455478 -0.025363
744.826642 -0.025366
745.197938 -0.025365
745.569365 -0.025366
745.940925 -0.025368
746.312617 -0.025362
746.684441 -0.025363
747.056397 -0.025362
747.428485 -0.025359
747.800706 -0.025360
748.173059 -0.025358
748.545544 -0.025365
748.918161 -0.025361
749.290911 -0.025358
749.663794 -0.025364
750.036808 -0.025358
750.409956 -0.025359
750.783236 -0.025354
751.156648 -0.025352
751.530194 -0.025353
751.903872 -0.025360
752.277683 -0.025357
752.651627 -0.025359
753.025703 -0.025359
753.399913 -0.025361
753.774255 -0.025366
754.148731 -0.025367
754.523340 -0.025370
754.898081 -0.025373
755.272956 -0.025367
755.647964 -0.025361
756.023106 -0.025359
756.398381 -0.025362
756.773789 -0.025366
757.149330 -0.025369
757.525005 -0.025367
757.900814 -0.025370
758.276756 -0.025376
758.652831 -0.025376
759.029040 -0.025370
759.405383 -0.025366
759.781860 -0.025360
760.158471 -0.025362
760.535215 -0.025363
760.912093 -0.025363
761.289105 -0.025361
761.666251 -0.025356
762.043531 -0.025355
762.420946 -0.025361
762.798494 -0.025362
763.176176 -0.025361
763.553993 -0.025364
763.931944 -0.025363
764.310029 -0.025364
764.688249 -0.025365
765.066603 -0.025362
765.445091 -0.025365
765.823714 -0.025362
766.202472 -0.025367
766.581364 -0.025360
766.960391 -0.025356
767.339552 -0.025358
767.718849 -0.025357
768.098280 -0.025360
768.477845 -0.025358
768.857546 -0.025361
769.237382 -0.025366
769.617352 -0.025363
769.997458 -0.025365
770.377699 -0.025364
770.758075 -0.025364
771.138586 -0.025359
771.519232 -0.025358
771.900014 -0.025353
772.280930 -0.025354
772.661983 -0.025357
773.043170 -0.025359
773.424493 -0.025356
773.805952 -0.025355
774.187546 -0.025353
774.569276 -0.025354
774.951141 -0.025353
775.333142 -0.025355
775.715279 -0.025351
776.097552 -0.025349
776.479960 -0.025349
776.862505 -0.025349
777.245185 -0.025347
777.628001 -0.025353
778.010954 -0.025349
778.394042 -0.025352
778.777267 -0.025357
779.160628 -0.025360
779.544125 -0.025361
779.927758 -0.025359
780.311528 -0.025361
780.695434 -0.025369
781.079476 -0.025371
781.463655 -0.025375
781.847971 -0.025372
782.232423 -0.025372
782.617011 -0.025367
783.001736 -0.025371
783.386598 -0.025368
783.771597 -0.025368
784.156733 -0.025370
784.542005 -0.025371
784.927415 -0.025370
785.312961 -0.025374
785.698644 -0.025376
786.084465 -0.025377
786.470422 -0.025371
786.856517 -0.025380
787.242749 -0.025378
787.629118 -0.025380
788.015625 -0.025378
788.402268 -0.025381
788.789049 -0.025384
789.175968 -0.025384
789.563024 -0.025382
789.950218 -0.025379
790.337549 -0.025376
790.725018 -0.025376
791.112625 -0.025378
791.500369 -0.025374
791.888251 -0.025378
792.276271 -0.025377
792.664429 -0.025376
793.052725 -0.025377
793.441159 -0.025374
793.829731 -0.025377
794.218441 -0.025376
794.607289 -0.025378
794.996275 -0.025378
795.385399 -0.025378
795.774662 -0.025377
796.164063 -0.025376
796.553603 -0.025377
796.943281 -0.025376
797.333097 -0.025376
797.723052 -0.025374
798.113145 -0.025368
798.503377 -0.025368
798.893748 -0.025372
799.284258 -0.025368
799.674906 -0.025369
800.065693 -0.025371
800.456619 -0.025370
800.847684 -0.025364
801.238888 -0.025362
801.630231 -0.025362
802.021713 -0.025364
802.413334 -0.025362
802.805094 -0.025362
803.196993 -0.025361
803.589032 -0.025353
803.981210 -0.025354
804.373528 -0.025354
804.765984 -0.025355
805.158581 -0.025356
805.551317 -0.025353
805.944192 -0.025352
806.337207 -0.025351
806.730362 -0.025347
807.123656 -0.025348
807.517090 -0.025349
807.910664 -0.025347
808.304378 -0.025345
808.698232 -0.025351
809.092225 -0.025352
809.486359 -0.025355
809.880633 -0.025362
810.275047 -0.025356
810.669601 -0.025358
811.064295 -0.025360
811.459129 -0.025356
811.854104 -0.025354
812.249219 -0.025354
812.644475 -0.025352
813.039871 -0.025348
813.435408 -0.025346
813.831085 -0.025341
814.226902 -0.025343
814.622861 -0.025341
815.018960 -0.025345
815.415200 -0.025344
815.811580 -0.025341
816.208102 -0.025338
816.604764 -0.025337
817.001568 -0.025338
817.398512 -0.025335
817.795598 -0.025334
818.192824 -0.025338
818.590192 -0.025341
818.987701 -0.025342
819.385351 -0.025340
819.783143 -0.025339
820.181076 -0.025340
820.579150 -0.025338
820.977366 -0.025338
821.375723 -0.025342
821.774222 -0.025341
822.172862 -0.025341
822.571644 -0.025340
822.970568 -0.025344
823.369634 -0.025342
823.768841 -0.025344
824.168190 -0.025342
824.567682 -0.025340
824.967315 -0.025340
825.367090 -0.025344
825.767007 -0.025347
826.167066 -0.025344
826.567268 -0.025341
826.967612 -0.025343
827.368098 -0.025342
827.768726 -0.025345
828.169497 -0.025343
828.570410 -0.025343
828.971465 -0.025346
829.372664 -0.025349
829.774004 -0.025350
830.175488 -0.025354
830.577113 -0.025351
830.978882 -0.025350
831.380794 -0.025348
831.782848 -0.025348
832.185045 -0.025348
832.587385 -0.025354
832.989868 -0.025357
833.392494 -0.025357
833.795264 -0.025358
834.198176 -0.025359
834.601231 -0.025354
835.004430 -0.025356
835.407772 -0.025354
835.811258 -0.025358
836.214886 -0.025361
836.618658 -0.025362
837.022574 -0.025363
837.426633 -0.025361
837.830836 -0.025359
838.235182 -0.025362
838.639673 -0.025366
839.044306 -0.025368
839.449084 -0.025367
839.854006 -0.025365
840.259071 -0.025363
840.664280 -0.025360
841.069634 -0.025362
841.475131 -0.025363
841.880773 -0.025362
842.286558 -0.025363
842.692488 -0.025361
843.098562 -0.025360
843.504780 -0.025359
843.911143 -0.025362
844.317650 -0.025360
844.724302 -0.025363
845.131098 -0.025355
845.538039 -0.025349
845.945124 -0.025345
846.352354 -0.025346
846.759729 -0.025348
847.167248 -0.025346
847.574912 -0.025350
847.982722 -0.025345
848.390676 -0.025345
848.798775 -0.025346
849.207019 -0.025349
849.615408 -0.025350
850.023942 -0.025348
850.432622 -0.025351
850.841446 -0.025352
851.250416 -0.025359
851.659531 -0.025362
852.068792 -0.025360
852.478198 -0.025365
852.887750 -0.025362
853.297447 -0.025361
853.707290 -0.025358
854.117278 -0.025354
854.527412 -0.025354
854.937692 -0.025353
855.348118 -0.025353
855.758689 -0.025349
856.169406 -0.025351
856.580270 -0.025348
856.991279 -0.025348
857.402435 -0.025346
857.813736 -0.025346
858.225184 -0.025344
858.636778 -0.025341
859.048518 -0.025345
859.460404 -0.025345
859.872437 -0.025342
860.284616 -0.025340
860.696942 -0.025338
861.109414 -0.025338
861.522033 -0.025336
861.934799 -0.025340
862.347711 -0.025342
862.760770 -0.025342
863.173975 -0.025341
863.587328 -0.025340
864.000827 -0.025346
864.414474 -0.025345
864.828267 -0.025341
865.242207 -0.025340
865.656295 -0.025337
866.070529 -0.025335
866.484911 -0.025334
866.899440 -0.025337
867.314117 -0.025333
867.728941 -0.025328
868.143912 -0.025323
868.559030 -0.025321
868.974297 -0.025321
869.389710 -0.025316
869.805272 -0.025317
870.220981 -0.025319
870.636838 -0.025320
871.052842 -0.025322
871.468995 -0.025322
871.885295 -0.025320
872.301743 -0.025319
872.718339 -0.025319
873.135084 -0.025318
873.551976 -0.025321
873.969016 -0.025321
874.386205 -0.025318
874.803542 -0.025318
875.221027 -0.025321
875.638661 -0.025323
876.056443 -0.025322
876.474374 -0.025325
876.892453 -0.025329
877.310680 -0.025330
877.729056 -0.025331
878.147581 -0.025323
878.566255 -0.025318
878.985077 -0.025319
879.404049 -0.025320
879.823169 -0.025318
880.242438 -0.025320
880.661856 -0.025325
881.081423 -0.025326
881.501139 -0.025331
881.921004 -0.025335
882.341019 -0.025335
882.761183 -0.025335
883.181496 -0.025335
883.601959 -0.025331
884.022570 -0.025330
884.443332 -0.025329
884.864243 -0.025328
885.285303 -0.025328
885.706513 -0.025328
886.127873 -0.025327
886.549383 -0.025326
886.971042 -0.025326
887.392851 -0.025321
887.814810 -0.025322
888.236919 -0.025316
888.659178 -0.025316
889.081588 -0.025316
889.504147 -0.025313
889.926856 -0.025308
890.349716 -0.025314
890.772726 -0.025320
891.195886 -0.025322
891.619196 -0.025323
892.042657 -0.025323
892.466269 -0.025321
892.890031 -0.025319
893.313943 -0.025317
893.738007 -0.025319
894.162220 -0.025320
894.586585 -0.025320
895.011101 -0.025322
895.435767 -0.025320
895.860584 -0.025320
896.285552 -0.025320
896.710672 -0.025320
897.135942 -0.025321
897.561363 -0.025321
897.986936 -0.025319
898.412660 -0.025319
898.838535 -0.025320
899.264562 -0.025318
899.690739 -0.025315
900.117069 -0.025319
900.543550 -0.025320
900.970182 -0.025321
901.396966 -0.025322
901.823902 -0.025323
902.250989 -0.025323
902.678228 -0.025324
903.105619 -0.025322
903.533162 -0.025322
903.960857 -0.025323
904.388704 -0.025321
904.816702 -0.025323
905.244853 -0.025319
905.673156 -0.025318
906.101612 -0.025321
906.530219 -0.025322
906.958979 -0.025322
907.387891 -0.025318
907.816956 -0.025320
908.246173 -0.025319
908.675543 -0.025320
909.105065 -0.025323
909.534740 -0.025320
909.964567 -0.025318
910.394548 -0.025320
910.824681 -0.025320
911.254967 -0.025317
911.685406 -0.025317
912.115997 -0.025313
912.546742 -0.025314
912.977640 -0.025320
913.408691 -0.025316
913.839895 -0.025317
914.271253 -0.025316
914.702764 -0.025319
915.134428 -0.025317
915.566245 -0.025314
915.998216 -0.025315
916.430341 -0.025317
916.862619 -0.025318
917.295050 -0.025316
917.727636 -0.025310
918.160375 -0.025309
918.593267 -0.025314
919.026314 -0.025311
919.459515 -0.025310
919.892869 -0.025311
920.326378 -0.025315
920.760040 -0.025317
921.193857 -0.025316
921.627828 -0.025316
922.061953 -0.025318
922.496232 -0.025319
922.930666 -0.025313
923.365254 -0.025311
923.799996 -0.025312
924.234893 -0.025314
924.669944 -0.025315
925.105151 -0.025315
925.540511 -0.025312
925.976027 -0.025313
926.411697 -0.025308
926.847522 -0.025311
927.283502 -0.025309
927.719637 -0.025306
928.155927 -0.025305
928.592372 -0.025307
929.028972 -0.025310
929.465727 -0.025308
929.902637 -0.025306
930.339703 -0.025305
930.776924 -0.025304
931.214300 -0.025301
931.651832 -0.025300
932.089519 -0.025302
932.527362 -0.025303
932.965360 -0.025304
933.403514 -0.025309
933.841824 -0.025307
934.280289 -0.025306
934.718910 -0.025306
935.157688 -0.025304
935.596621 -0.025306
936.035710 -0.025303
936.474955 -0.025301
936.914356 -0.025300
937.353913 -0.025303
937.793627 -0.025301
938.233497 -0.025302
938.673523 -0.025305
939.113705 -0.025304
939.554044 -0.025304
939.994540 -0.025305
940.435192 -0.025303
940.876000 -0.025299
941.316965 -0.025302
941.758087 -0.025305
942.199366 -0.025304
942.640801 -0.025306
943.082394 -0.025311
943.524143 -0.025310
943.966049 -0.025312
944.408112 -0.025311
944.850333 -0.025310
945.292710 -0.025311
945.735245 -0.025311
946.177937 -0.025312
946.620786 -0.025311
947.063793 -0.025313
947.506957 -0.025308
947.950279 -0.025306
948.393758 -0.025309
948.837394 -0.025313
949.281189 -0.025313
949.725141 -0.025314
950.169251 -0.025312
950.613518 -0.025314
951.057944 -0.025315
951.502528 -0.025316
951.947269 -0.025314
952.392169 -0.025312
952.837226 -0.025309
953.282442 -0.025309
953.727816 -0.025309
954.173348 -0.025308
954.619039 -0.025311
955.064888 -0.025310
955.510895 -0.025312
955.957061 -0.025309
956.403386 -0.025312
956.849869 -0.025312
957.296510 -0.025309
957.743311 -0.025312
958.190270 -0.025312
958.637388 -0.025309
959.084665 -0.025309
959.532101 -0.025305
959.979696 -0.025306
960.427450 -0.025307
960.875363 -0.025306
961.323435 -0.025310
961.771667 -0.025311
962.220058 -0.025310
962.668608 -0.025305
963.117317 -0.025304
963.566186 -0.025303
964.015215 -0.025301
964.464403 -0.025299
964.913751 -0.025298
965.363258 -0.025297
965.812925 -0.025296
966.262752 -0.025298
966.712739 -0.025296
967.162885 -0.025295
967.613192 -0.025298
968.063659 -0.025298
968.514285 -0.025299
968.965072 -0.025298
969.416019 -0.025300
969.867127 -0.025304
970.318394 -0.025304
970.769822 -0.025303
971.221411 -0.025303
971.673160 -0.025304
972.125069 -0.025305
972.577139 -0.025305
973.029370 -0.025305
973.481761 -0.025306
973.934313 -0.025307
974.387026 -0.025308
974.839900 -0.025310
975.292935 -0.025312
975.746131 -0.025310
976.199488 -0.025312
976.653006 -0.025312
977.106685 -0.025314
977.560525 -0.025312
978.014527 -0.025311
978.468690 -0.025310
978.923014 -0.025312
979.377500 -0.025311
979.832147 -0.025310
980.286956 -0.025310
980.741926 -0.025303
981.197058 -0.025304
981.652352 -0.025304
982.107808 -0.025305
982.563426 -0.025308
983.019205 -0.025308
983.475147 -0.025307
983.931250 -0.025309
984.387516 -0.025309
984.843943 -0.025311
985.300533 -0.025313
985.757285 -0.025314
986.214200 -0.025313
986.671277 -0.025313
987.128516 -0.025315
987.585918 -0.025313
988.043482 -0.025314
988.501209 -0.025314
988.959098 -0.025316
989.417151 -0.025315
989.875366 -0.025315
990.333744 -0.025318
990.792284 -0.025316
991.250988 -0.025319
991.709855 -0.025319
992.168885 -0.025317
992.628078 -0.025313
993.087434 -0.025310
993.546953 -0.025311
994.006636 -0.025313
994.466482 -0.025314
994.926491 -0.025312
995.386664 -0.025313
995.847000 -0.025313
996.307500 -0.025312
996.768164 -0.025314
997.228991 -0.025314
997.689982 -0.025316
998.151137 -0.025313
998.612456 -0.025313
999.073939 -0.025312
999.535586 -0.025313
999.997396 -0.025312
1000.459371 -0.025309
1000.921510 -0.025311
1001.383814 -0.025309
1001.846281 -0.025309
1002.308913 -0.025308
1002.771710 -0.025309
1003.234670 -0.025311
1003.697796 -0.025311
1004.161086 -0.025310
1004.624540 -0.025310
1005.088159 -0.025308
1005.551943 -0.025309
1006.015892 -0.025315
1006.480006 -0.025310
1006.944285 -0.025313
1007.408728 -0.025312
1007.873337 -0.025313
1008.338111 -0.025316
1008.803049 -0.025316
1009.268154 -0.025315
1009.733423 -0.025316
1010.198858 -0.025317
1010.664458 -0.025318
1011.130224 -0.025318
1011.596155 -0.025322
1012.062251 -0.025323
1012.528514 -0.025319
1012.994942 -0.025319
1013.461536 -0.025318
1013.928295 -0.025319
1014.395221 -0.025319
1014.862312 -0.025321
1015.329569 -0.025324
1015.796993 -0.025322
1016.264582 -0.025319
1016.732338 -0.025320
1017.200260 -0.025318
1017.668348 -0.025318
1018.136603 -0.025317
1018.605024 -0.025318
1019.073611 -0.025319
1019.542365 -0.025315
1020.011286 -0.025314
1020.480373 -0.025313
1020.949627 -0.025314
1021.419047 -0.025315
1021.888635 -0.025313
1022.358389 -0.025313
1022.828310 -0.025313
1023.298399 -0.025314
1023.768654 -0.025315
1024.239076 -0.025316
1024.709666 -0.025311
1025.180423 -0.025307
1025.651347 -0.025305
1026.122438 -0.025307
1026.593697 -0.025309
1027.065124 -0.025308
1027.536717 -0.025310
1028.008479 -0.025312
1028.480408 -0.025312
1028.952505 -0.025309
1029.424769 -0.025306
1029.897202 -0.025304
1030.369802 -0.025301
1030.842570 -0.025300
1031.315506 -0.025296
1031.788611 -0.025299
1032.261883 -0.025302
1032.735324 -0.025299
1033.208933 -0.025301
1033.682710 -0.025303
1034.156655 -0.025307
1034.630769 -0.025307
1035.105052 -0.025307
1035.579503 -0.025310
1036.054122 -0.025310
1036.528911 -0.025309
1037.003868 -0.025307
1037.478993 -0.025306
1037.954288 -0.025308
1038.429751 -0.025310
1038.905384 -0.025306
1039.381185 -0.025306
1039.857156 -0.025303
1040.333296 -0.025307
1040.809605 -0.025307
1041.286083 -0.025305
1041.762730 -0.025307
1042.239547 -0.025305
1042.716533 -0.025306
1043.193689 -0.025305
1043.671015 -0.025305
1044.148510 -0.025308
1044.626174 -0.025311
1045.104009 -0.025311
1045.582013 -0.025311
1046.060187 -0.025312
1046.538531 -0.025312
1047.017045 -0.025309
1047.495729 -0.025305
1047.974584 -0.025305
1048.453608 -0.025308
1048.932803 -0.025308
1049.412168 -0.025307
1049.891703 -0.025309
1050.371408 -0.025309
1050.851285 -0.025313
1051.331331 -0.025313
1051.811548 -0.025313
1052.291936 -0.025311
1052.772495 -0.025311
1053.253224 -0.025311
1053.734125 -0.025311
1054.215196 -0.025311
1054.696438 -0.025314
1055.177851 -0.025314
1055.659435 -0.025315
1056.141190 -0.025313
1056.623117 -0.025311
1057.105215 -0.025310
1057.587484 -0.025314
1058.069924 -0.025314
1058.552536 -0.025316
1059.035320 -0.025319
1059.518274 -0.025321
1060.001401 -0.025320
1060.484699 -0.025323
1060.968169 -0.025326
1061.451811 -0.025327
1061.935625 -0.025325
1062.419611 -0.025327
1062.903768 -0.025327
1063.388098 -0.025325
1063.872600 -0.025323
1064.357274 -0.025323
1064.842120 -0.025326
1065.327139 -0.025323
1065.812329 -0.025324
1066.297693 -0.025327
1066.783229 -0.025325
1067.268937 -0.025323
1067.754818 -0.025322
1068.240871 -0.025323
1068.727098 -0.025323
1069.213497 -0.025326
1069.700069 -0.025325
1070.186814 -0.025329
1070.673731 -0.025327
1071.160822 -0.025328
1071.648086 -0.025329
1072.135523 -0.025327
1072.623134 -0.025326
1073.110917 -0.025324
1073.598874 -0.025323
1074.087005 -0.025323
1074.575309 -0.025325
1075.063786 -0.025322
1075.552437 -0.025321
1076.041262 -0.025318
1076.530260 -0.025319
1077.019432 -0.025318
1077.508778 -0.025318
1077.998298 -0.025321
1078.487991 -0.025323
1078.977859 -0.025323
1079.467901 -0.025323
1079.958117 -0.025323
1080.448507 -0.025323
1080.939072 -0.025322
1081.429811 -0.025323
1081.920724 -0.025325
1082.411812 -0.025326
1082.903074 -0.025325
1083.394511 -0.025325
1083.886122 -0.025322
1084.377908 -0.025325
1084.869869 -0.025327
1085.362005 -0.025325
1085.854315 -0.025325
1086.346801 -0.025326
1086.839461 -0.025327
1087.332297 -0.025329
1087.825308 -0.025327
1088.318494 -0.025325
1088.811855 -0.025324
1089.305392 -0.025326
1089.799103 -0.025327
1090.292991 -0.025329
1090.787054 -0.025329
1091.281292 -0.025327
1091.775706 -0.025325
1092.270296 -0.025322
1092.765062 -0.025322
1093.260003 -0.025321
1093.755120 -0.025321
1094.250414 -0.025319
1094.745883 -0.025319
1095.241528 -0.025320
1095.737350 -0.025323
1096.233347 -0.025324
1096.729521 -0.025325
1097.225871 -0.025327
1097.722398 -0.025327
1098.219101 -0.025326
1098.715981 -0.025328
1099.213037 -0.025329
1099.710269 -0.025330
1100.207679 -0.025330
1100.705265 -0.025327
1101.203028 -0.025329
1101.700968 -0.025325
1102.199085 -0.025325
1102.697379 -0.025325
1103.195850 -0.025323
1103.694498 -0.025322
1104.193323 -0.025323
1104.692326 -0.025321
1105.191506 -0.025321
1105.690863 -0.025323
1106.190398 -0.025321
1106.690110 -0.025319
1107.190000 -0.025320
1107.690068 -0.025323
1108.190313 -0.025323
1108.690736 -0.025322
1109.191337 -0.025321
1109.692116 -0.025321
1110.193072 -0.025321
1110.694207 -0.025323
1111.195520 -0.025321
1111.697011 -0.025323
1112.198680 -0.025319
1112.700527 -0.025318
1113.202553 -0.025317
1113.704757 -0.025316
1114.207140 -0.025317
1114.709701 -0.025314
1115.212441 -0.025316
1115.715359 -0.025320
1116.218456 -0.025320
1116.721732 -0.025319
1117.225187 -0.025317
1117.728821 -0.025317
1118.232633 -0.025317
1118.736625 -0.025316
1119.240796 -0.025319
1119.745146 -0.025318
1120.249675 -0.025319
1120.754384 -0.025317
1121.259271 -0.025317
1121.764339 -0.025316
1122.269585 -0.025317
1122.775012 -0.025322
1123.280618 -0.025324
1123.786403 -0.025324
1124.292369 -0.025324
1124.798514 -0.025320
1125.304839 -0.025318
1125.811344 -0.025320
1126.318028 -0.025321
1126.824893 -0.025319
1127.331939 -0.025318
1127.839164 -0.025317
1128.346569 -0.025317
1128.854155 -0.025318
1129.361921 -0.025318
1129.869868 -0.025317
1130.377995 -0.025315
1130.886303 -0.025315
1131.394791 -0.025315
1131.903460 -0.025312
1132.412310 -0.025312
1132.921341 -0.025312
1133.430553 -0.025313
1133.939945 -0.025313
1134.449519 -0.025311
1134.959273 -0.025312
1135.469209 -0.025314
1135.979326 -0.025312
1136.489624 -0.025312
1137.000104 -0.025310
1137.510765 -0.025311
1138.021607 -0.025309
1138.532631 -0.025308
1139.043837 -0.025309
1139.555224 -0.025307
1140.066793 -0.025307
1140.578544 -0.025309
1141.090477 -0.025310
1141.602591 -0.025310
1142.114888 -0.025312
1142.627367 -0.025313
1143.140027 -0.025314
1143.652870 -0.025316
1144.165896 -0.025312
1144.679103 -0.025314
1145.192493 -0.025318
1145.706065 -0.025316
1146.219820 -0.025315
1146.733757 -0.025315
1147.247877 -0.025315
1147.762180 -0.025319
1148.276666 -0.025320
1148.791334 -0.025320
1149.306185 -0.025320
1149.821219 -0.025321
1150.336437 -0.025323
1150.851837 -0.025323
1151.367420 -0.025323
1151.883187 -0.025324
1152.399137 -0.025324
1152.915270 -0.025323
1153.431587 -0.025322
1153.948087 -0.025324
1154.464771 -0.025326
1154.981638 -0.025324
1155.498689 -0.025324
1156.015924 -0.025322
1156.533343 -0.025320
1157.050945 -0.025319
1157.568732 -0.025320
1158.086702 -0.025321
1158.604857 -0.025321
1159.123195 -0.025323
1159.641718 -0.025326
1160.160425 -0.025324
1160.679316 -0.025328
1161.198392 -0.025328
1161.717653 -0.025327
1162.237097 -0.025326
1162.756727 -0.025326
1163.276541 -0.025328
1163.796540 -0.025328
1164.316723 -0.025330
1164.837092 -0.025329
1165.357645 -0.025331
1165.878383 -0.025330
1166.399307 -0.025330
1166.920415 -0.025331
1167.441709 -0.025329
1167.963188 -0.025329
1168.484852 -0.025330
1169.006702 -0.025330
1169.528737 -0.025331
1170.050957 -0.025329
1170.573363 -0.025330
1171.095955 -0.025332
1171.618733 -0.025329
1172.141696 -0.025330
1172.664845 -0.025330
1173.188180 -0.025332
1173.711701 -0.025335
1174.235408 -0.025337
1174.759301 -0.025336
1175.283381 -0.025336
1175.807646 -0.025339
1176.332098 -0.025338
1176.856737 -0.025338
1177.381561 -0.025338
1177.906573 -0.025339
1178.431770 -0.025338
1178.957155 -0.025336
1179.482726 -0.025332
1180.008484 -0.025332
1180.534428 -0.025333
1181.060560 -0.025337
1181.586879 -0.025337
1182.113384 -0.025336
1182.640077 -0.025337
1183.166957 -0.025337
1183.694024 -0.025334
1184.221279 -0.025333
1184.748720 -0.025332
1185.276350 -0.025332
1185.804166 -0.025334
1186.332171 -0.025336
1186.860363 -0.025338
1187.388742 -0.025337
1187.917310 -0.025336
1188.446065 -0.025336
1188.975008 -0.025338
1189.504139 -0.025341
1190.033459 -0.025340
1190.562966 -0.025342
1191.092661 -0.025342
1191.622545 -0.025344
1192.152617 -0.025342
1192.682877 -0.025339
1193.213326 -0.025341
1193.743963 -0.025341
1194.274789 -0.025341
1194.805804 -0.025342
1195.337007 -0.025346
1195.868399 -0.025344
1196.399980 -0.025344
1196.931749 -0.025344
1197.463708 -0.025344
1197.995856 -0.025343
1198.528193 -0.025344
1199.060719 -0.025346
1199.593434 -0.025345
1200.126338 -0.025343
1200.659432 -0.025343
1201.192716 -0.025340
1201.726189 -0.025338
1202.259851 -0.025341
1202.793703 -0.025342
1203.327745 -0.025341
1203.861977 -0.025342
1204.396398 -0.025341
1204.931010 -0.025341
1205.465811 -0.025341
1206.000802 -0.025339
1206.535984 -0.025339
1207.071356 -0.025338
1207.606917 -0.025342
1208.142670 -0.025341
1208.678612 -0.025342
1209.214746 -0.025340
1209.751069 -0.025340
1210.287583 -0.025341
1210.824288 -0.025338
1211.361184 -0.025335
1211.898270 -0.025337
1212.435548 -0.025338
1212.973016 -0.025336
1213.510675 -0.025338
1214.048525 -0.025339
1214.586567 -0.025337
1215.124799 -0.025338
1215.663223 -0.025339
1216.201838 -0.025341
1216.740645 -0.025342
1217.279643 -0.025342
1217.818833 -0.025340
1218.358214 -0.025340
1218.897787 -0.025338
1219.437552 -0.025340
1219.977508 -0.025340
1220.517657 -0.025340
1221.057997 -0.025340
1221.598529 -0.025340
1222.139254 -0.025342
1222.680170 -0.025341
1223.221279 -0.025341
1223.762580 -0.025342
1224.304074 -0.025343
1224.845759 -0.025345
1225.387638 -0.025348
1225.929709 -0.025348
1226.471972 -0.025351
1227.014429 -0.025352
1227.557078 -0.025350
1228.099920 -0.025349
1228.642954 -0.025351
1229.186182 -0.025351
1229.729603 -0.025349
1230.273217 -0.025351
1230.817024 -0.025350
1231.361024 -0.025351
1231.905218 -0.025349
1232.449605 -0.025350
1232.994186 -0.025352
1233.538960 -0.025352
1234.083927 -0.025351
1234.629089 -0.025350
1235.174444 -0.025355
1235.719993 -0.025358
1236.265735 -0.025357
1236.811672 -0.025356
1237.357803 -0.025355
1237.904127 -0.025355
1238.450646 -0.025353
1238.997359 -0.025352
1239.544267 -0.025351
1240.091368 -0.025349
1240.638665 -0.025349
1241.186155 -0.025351
1241.733840 -0.025351
1242.281720 -0.025350
1242.829795 -0.025351
1243.378064 -0.025352
1243.926528 -0.025352
1244.475187 -0.025351
1245.024041 -0.025352
1245.573090 -0.025355
1246.122334 -0.025353
1246.671774 -0.025351
1247.221408 -0.025349
1247.771238 -0.025350
1248.321264 -0.025348
1248.871484 -0.025347
1249.421901 -0.025350
1249.972513 -0.025347
1250.523320 -0.025348
1251.074323 -0.025347
1251.625523 -0.025347
1252.176918 -0.025345
1252.728509 -0.025345
1253.280295 -0.025345
1253.832279 -0.025344
1254.384458 -0.025347
1254.936833 -0.025346
1255.489405 -0.025346
1256.042173 -0.025344
1256.595138 -0.025344
1257.148299 -0.025342
1257.701656 -0.025342
1258.255210 -0.025342
1258.808961 -0.025343
1259.362909 -0.025343
1259.917054 -0.025343
1260.471395 -0.025343
1261.025934 -0.025342
1261.580669 -0.025343
1262.135602 -0.025341
1262.690732 -0.025339
1263.246059 -0.025337
1263.801584 -0.025336
1264.357306 -0.025336
1264.913225 -0.025334
1265.469342 -0.025336
1266.025657 -0.025335
1266.582169 -0.025336
1267.138879 -0.025336
1267.695787 -0.025336
1268.252893 -0.025337
1268.810197 -0.025338
1269.367699 -0.025337
1269.925398 -0.025340
1270.483297 -0.025339
1271.041393 -0.025339
1271.599688 -0.025341
1272.158181 -0.025341
1272.716873 -0.025341
1273.275763 -0.025341
1273.834851 -0.025342
1274.394139 -0.025342
1274.953625 -0.025340
1275.513310 -0.025339
1276.073194 -0.025339
1276.633277 -0.025340
1277.193559 -0.025339
1277.754040 -0.025340
1278.314720 -0.025341
1278.875599 -0.025341
1279.436678 -0.025343
1279.997956 -0.025344
1280.559434 -0.025345
1281.121111 -0.025344
1281.682988 -0.025344
1282.245064 -0.025342
1282.807340 -0.025340
1283.369816 -0.025339
1283.932492 -0.025339
1284.495368 -0.025338
1285.058444 -0.025337
1285.621720 -0.025336
1286.185196 -0.025336
1286.748872 -0.025337
1287.312749 -0.025336
1287.876826 -0.025337
1288.441103 -0.025336
1289.005581 -0.025336
1289.570260 -0.025339
1290.135139 -0.025336
1290.700219 -0.025334
1291.265500 -0.025333
1291.830982 -0.025334
1292.396664 -0.025333
1292.962548 -0.025333
1293.528633 -0.025331
1294.094919 -0.025331
1294.661406 -0.025332
1295.228094 -0.025331
1295.794984 -0.025332
1296.362075 -0.025332
1296.929368 -0.025333
1297.496863 -0.025333
1298.064559 -0.025335
1298.632457 -0.025335
1299.200556 -0.025334
1299.768858 -0.025333
1300.337361 -0.025332
1300.906067 -0.025330
1301.474975 -0.025331
1302.044084 -0.025332
1302.613396 -0.025333
1303.182911 -0.025335
1303.752628 -0.025335
1304.322547 -0.025336
1304.892668 -0.025336
1305.462993 -0.025336
1306.033520 -0.025335
1306.604250 -0.025334
1307.175182 -0.025335
1307.746318 -0.025335
1308.317656 -0.025333
1308.889197 -0.025335
1309.460942 -0.025335
1310.032890 -0.025336
1310.605041 -0.025336
1311.177395 -0.025336
1311.749953 -0.025334
1312.322714 -0.025334
1312.895679 -0.025336
1313.468847 -0.025334
1314.042219 -0.025333
1314.615795 -0.025332
1315.189574 -0.025331
1315.763558 -0.025332
1316.337745 -0.025334
1316.912137 -0.025335
1317.486733 -0.025334
1318.061532 -0.025335
1318.636536 -0.025336
1319.211745 -0.025336
1319.787158 -0.025336
1320.362775 -0.025337
1320.938597 -0.025335
1321.514623 -0.025336
1322.090855 -0.025337
1322.667291 -0.025336
1323.243931 -0.025336
1323.820777 -0.025338
1324.397828 -0.025337
1324.975084 -0.025336
1325.552545 -0.025334
1326.130211 -0.025336
1326.708082 -0.025336
1327.286159 -0.025337
1327.864441 -0.025337
1328.442929 -0.025338
1329.021622 -0.025338
1329.600521 -0.025340
1330.179626 -0.025340
1330.758936 -0.025341
1331.338453 -0.025343
1331.918175 -0.025343
1332.498103 -0.025343
1333.078238 -0.025343
1333.658578 -0.025342
1334.239125 -0.025340
1334.819878 -0.025339
1335.400837 -0.025341
1335.982003 -0.025340
1336.563376 -0.025340
1337.144955 -0.025341
1337.726740 -0.025341
1338.308733 -0.025342
1338.890932 -0.025341
1339.473338 -0.025341
1340.055951 -0.025341
1340.638772 -0.025340
1341.221799 -0.025339
1341.805033 -0.025337
1342.388475 -0.025339
1342.972124 -0.025337
1343.555981 -0.025336
1344.140045 -0.025336
1344.724316 -0.025337
1345.308795 -0.025336
1345.893482 -0.025336
1346.478377 -0.025338
1347.063479 -0.025339
1347.648790 -0.025338
1348.234308 -0.025339
1348.820034 -0.025339
1349.405969 -0.025337
1349.992112 -0.025339
1350.578463 -0.025339
1351.165023 -0.025338
1351.751791 -0.025337
1352.338767 -0.025337
1352.925952 -0.025337
1353.513346 -0.025337
1354.100948 -0.025335
1354.688760 -0.025335
1355.276780 -0.025335
1355.865009 -0.025334
1356.453447 -0.025333
1357.042094 -0.025334
1357.630951 -0.025334
1358.220017 -0.025336
1358.809292 -0.025333
1359.398776 -0.025333
1359.988470 -0.025332
1360.578373 -0.025332
1361.168487 -0.025331
1361.758809 -0.025331
1362.349342 -0.025332
1362.940085 -0.025333
1363.531037 -0.025333
1364.122199 -0.025334
1364.713572 -0.025335
1365.305155 -0.025336
1365.896947 -0.025335
1366.488951 -0.025333
1367.081164 -0.025334
1367.673588 -0.025336
1368.266223 -0.025334
1368.859068 -0.025334
1369.452124 -0.025334
1370.045390 -0.025336
1370.638868 -0.025338
1371.232556 -0.025339
1371.826455 -0.025339
1372.420566 -0.025340
1373.014887 -0.025339
1373.609420 -0.025341
1374.204164 -0.025341
1374.799119 -0.025339
1375.394286 -0.025339
1375.989664 -0.025338
1376.585254 -0.025339
1377.181055 -0.025338
1377.777068 -0.025338
1378.373293 -0.025339
1378.969730 -0.025338
1379.566379 -0.025338
1380.163240 -0.025335
1380.760313 -0.025335
1381.357598 -0.025334
1381.955095 -0.025334
1382.552805 -0.025335
1383.150727 -0.025336
1383.748861 -0.025336
1384.347209 -0.025335
1384.945768 -0.025336
1385.544541 -0.025336
1386.143526 -0.025338
1386.742724 -0.025337
1387.342135 -0.025336
1387.941759 -0.025334
1388.541597 -0.025332
1389.141647 -0.025334
1389.741910 -0.025334
1390.342387 -0.025336
1390.943078 -0.025333
1391.543981 -0.025337
1392.145099 -0.025336
1392.746429 -0.025336
1393.347974 -0.025335
1393.949732 -0.025335
1394.551704 -0.025337
1395.153891 -0.025338
1395.756291 -0.025337
1396.358905 -0.025336
1396.961733 -0.025333
1397.564776 -0.025336
1398.168033 -0.025334
1398.771504 -0.025334
1399.375190 -0.025334
1399.979090 -0.025333
1400.583205 -0.025333
1401.187534 -0.025333
1401.792078 -0.025332
1402.396837 -0.025333
1403.001811 -0.025331
1403.607000 -0.025330
1404.212404 -0.025328
1404.818024 -0.025330
1405.423858 -0.025330
1406.029908 -0.025328
1406.636173 -0.025329
1407.242653 -0.025328
1407.849349 -0.025330
1408.456261 -0.025330
1409.063388 -0.025327
1409.670731 -0.025328
1410.278290 -0.025331
1410.886065 -0.025331
1411.494056 -0.025330
1412.102263 -0.025329
1412.710686 -0.025329
1413.319325 -0.025328
1413.928180 -0.025330
1414.537252 -0.025329
1415.146540 -0.025328
1415.756045 -0.025329
1416.365767 -0.025328
1416.975705 -0.025328
1417.585860 -0.025328
1418.196231 -0.025327
1418.806820 -0.025326
1419.417625 -0.025328
1420.028648 -0.025329
1420.639888 -0.025328
1421.251345 -0.025325
1421.863019 -0.025326
1422.474911 -0.025326
1423.087020 -0.025324
1423.699346 -0.025325
1424.311890 -0.025325
1424.924652 -0.025325
1425.537632 -0.025326
1426.150829 -0.025326
1426.764245 -0.025328
1427.377878 -0.025326
1427.991729 -0.025329
1428.605799 -0.025328
1429.220087 -0.025330
1429.834593 -0.025330
1430.449317 -0.025331
1431.064260 -0.025331
1431.679422 -0.025330
1432.294802 -0.025330
1432.910400 -0.025331
1433.526218 -0.025332
1434.142254 -0.025333
1434.758509 -0.025333
1435.374984 -0.025333
1435.991677 -0.025334
1436.608589 -0.025334
1437.225721 -0.025335
1437.843072 -0.025335
1438.460643 -0.025335
1439.078432 -0.025334
1439.696442 -0.025334
1440.314671 -0.025334
1440.933120 -0.025333
1441.551788 -0.025336
1442.170676 -0.025335
1442.789785 -0.025337
1443.409113 -0.025338
1444.028661 -0.025338
1444.648430 -0.025340
1445.268419 -0.025339
1445.888628 -0.025338
1446.509057 -0.025339
1447.129707 -0.025343
1447.750578 -0.025344
1448.371669 -0.025344
1448.992981 -0.025345
1449.614514 -0.025346
1450.236267 -0.025347
1450.858242 -0.025346
1451.480437 -0.025345
1452.102854 -0.025347
1452.725492 -0.025350
1453.348351 -0.025349
1453.971431 -0.025348
1454.594733 -0.025348
1455.218256 -0.025349
1455.842001 -0.025349
1456.465968 -0.025350
1457.090156 -0.025351
1457.714566 -0.025351
1458.339198 -0.025350
1458.964052 -0.025351
1459.589128 -0.025351
1460.214427 -0.025350
1460.839947 -0.025349
1461.465690 -0.025349
1462.091655 -0.025349
1462.717842 -0.025349
1463.344252 -0.025350
1463.970885 -0.025348
1464.597740 -0.025348
1465.224818 -0.025348
1465.852119 -0.025346
1466.479643 -0.025345
1467.107390 -0.025344
1467.735360 -0.025344
1468.363553 -0.025343
1468.991969 -0.025344
1469.620609 -0.025345
1470.249472 -0.025344
1470.878559 -0.025344
1471.507869 -0.025344
1472.137402 -0.025344
1472.767160 -0.025344
1473.397141 -0.025348
1474.027346 -0.025346
1474.657775 -0.025346
1475.288428 -0.025343
1475.919306 -0.025343
1476.550407 -0.025343
1477.181733 -0.025342
1477.813283 -0.025341
1478.445057 -0.025341
1479.077056 -0.025343
1479.709280 -0.025344
1480.341728 -0.025344
1480.974401 -0.025343
1481.607298 -0.025343
1482.240421 -0.025340
1482.873769 -0.025339
1483.507342 -0.025339
1484.141140 -0.025337
1484.775163 -0.025338
1485.409411 -0.025337
1486.043885 -0.025337
1486.678584 -0.025337
1487.313509 -0.025336
1487.948660 -0.025335
1488.584036 -0.025335
1489.219638 -0.025335
1489.855466 -0.025336
1490.491520 -0.025336
1491.127800 -0.025338
1491.764305 -0.025338
1492.401038 -0.025338
1493.037996 -0.025340
1493.675181 -0.025339
1494.312592 -0.025341
1494.950230 -0.025340
1495.588094 -0.025342
1496.226185 -0.025342
1496.864503 -0.025343
1497.503048 -0.025343
1498.141819 -0.025344
1498.780818 -0.025344
1499.420043 -0.025344
1500.059496 -0.025343
1500.699176 -0.025344
1501.339083 -0.025344
1501.979218 -0.025347
1502.619580 -0.025349
1503.260170 -0.025347
1503.900987 -0.025346
1504.542032 -0.025346
1505.183305 -0.025347
1505.824806 -0.025346
1506.466535 -0.025345
1507.108492 -0.025342
1507.750677 -0.025342
1508.393090 -0.025342
1509.035731 -0.025341
1509.678601 -0.025340
1510.321700 -0.025340
1510.965026 -0.025340
1511.608582 -0.025341
1512.252366 -0.025342
1512.896379 -0.025342
1513.540621 -0.025344
1514.185091 -0.025343
1514.829791 -0.025343
1515.474720 -0.025343
1516.119878 -0.025346
1516.765265 -0.025344
1517.410882 -0.025345
1518.056728 -0.025345
1518.702804 -0.025345
1519.349109 -0.025345
1519.995644 -0.025346
1520.642408 -0.025347
1521.289403 -0.025348
1521.936627 -0.025347
1522.584082 -0.025348
1523.231766 -0.025348
1523.879681 -0.025347
1524.527826 -0.025346
1525.176201 -0.025347
1525.824806 -0.025347
1526.473642 -0.025346
1527.122709 -0.025344
1527.772006 -0.025345
1528.421535 -0.025344
1529.071293 -0.025343
1529.721283 -0.025343
1530.371504 -0.025341
1531.021956 -0.025343
1531.672639 -0.025344
1532.323553 -0.025343
1532.974699 -0.025342
1533.626076 -0.025341
1534.277684 -0.025341
1534.929524 -0.025340
1535.581596 -0.025340
1536.233899 -0.025340
1536.886434 -0.025338
1537.539201 -0.025342
1538.192200 -0.025342
1538.845431 -0.025344
1539.498894 -0.025344
1540.152590 -0.025346
1540.806517 -0.025346
1541.460678 -0.025346
1542.115070 -0.025346
1542.769695 -0.025347
1543.424553 -0.025346
1544.079643 -0.025345
1544.734967 -0.025345
1545.390523 -0.025345
1546.046312 -0.025345
1546.702334 -0.025345
1547.358589 -0.025345
1548.015078 -0.025345
1548.671800 -0.025345
1549.328755 -0.025347
1549.985943 -0.025346
1550.643366 -0.025347
1551.301021 -0.025346
1551.958911 -0.025346
1552.617034 -0.025346
1553.275391 -0.025346
1553.933982 -0.025346
1554.592808 -0.025347
1555.251867 -0.025347
1555.911160 -0.025346
1556.570688 -0.025345
1557.230450 -0.025346
1557.890447 -0.025345
1558.550678 -0.025347
1559.211144 -0.025347
1559.871844 -0.025346
1560.532779 -0.025344
1561.193950 -0.025343
1561.855355 -0.025343
1562.516995 -0.025343
1563.178870 -0.025345
1563.840981 -0.025346
1564.503326 -0.025344
1565.165907 -0.025342
1565.828724 -0.025342
1566.491776 -0.025342
1567.155064 -0.025341
1567.818587 -0.025342
1568.482347 -0.025341
1569.146342 -0.025342
1569.810573 -0.025341
1570.475040 -0.025340
1571.139743 -0.025339
1571.804683 -0.025340
1572.469859 -0.025340
1573.135271 -0.025341
1573.800920 -0.025342
1574.466805 -0.025342
1575.132927 -0.025343
1575.799285 -0.025342
1576.465880 -0.025340
1577.132713 -0.025340
1577.799782 -0.025340
1578.467088 -0.025339
1579.134631 -0.025340
1579.802412 -0.025341
1580.470430 -0.025340
1581.138685 -0.025340
1581.807178 -0.025340
1582.475908 -0.025340
1583.144876 -0.025342
1583.814082 -0.025342
1584.483526 -0.025341
1585.153207 -0.025342
1585.823126 -0.025343
1586.493284 -0.025343
1587.163680 -0.025343
1587.834313 -0.025345
1588.505186 -0.025343
1589.176296 -0.025342
1589.847645 -0.025342
1590.519233 -0.025341
1591.191059 -0.025342
1591.863124 -0.025341
1592.535428 -0.025341
1593.207971 -0.025341
1593.880753 -0.025338
1594.553774 -0.025339
1595.227034 -0.025340
1595.900533 -0.025341
1596.574272 -0.025341
1597.248250 -0.025343
1597.922467 -0.025343
1598.596924 -0.025344
1599.271621 -0.025343
1599.946558 -0.025345
1600.621734 -0.025346
1601.297151 -0.025347
1601.972807 -0.025347
1602.648704 -0.025346
1603.324840 -0.025348
1604.001217 -0.025349
1604.677835 -0.025348
1605.354693 -0.025348
1606.031791 -0.025347
1606.709130 -0.025347
1607.386709 -0.025347
1608.064530 -0.025347
1608.742591 -0.025346
1609.420893 -0.025346
1610.099437 -0.025346
1610.778221 -0.025345
1611.457247 -0.025345
1612.136514 -0.025345
1612.816022 -0.025346
1613.495772 -0.025346
1614.175763 -0.025345
1614.855996 -0.025345
1615.536471 -0.025346
1616.217188 -0.025344
1616.898146 -0.025344
1617.579347 -0.025345
1618.260789 -0.025346
1618.942474 -0.025346
1619.624401 -0.025348
1620.306570 -0.025349
1620.988982 -0.025349
1621.671636 -0.025351
1622.354533 -0.025351
1623.037673 -0.025348
1623.721055 -0.025346
1624.404680 -0.025347
1625.088548 -0.025347
1625.772659 -0.025347
1626.457013 -0.025347
1627.141611 -0.025347
1627.826451 -0.025347
1628.511535 -0.025346
1629.196863 -0.025346
1629.882434 -0.025347
1630.568248 -0.025347
1631.254307 -0.025349
1631.940609 -0.025350
1632.627155 -0.025350
1633.313945 -0.025350
1634.000979 -0.025350
1634.688257 -0.025349
1635.375780 -0.025350
1636.063547 -0.025350
1636.751558 -0.025349
1637.439814 -0.025349
1638.128314 -0.025351
1638.817059 -0.025351
1639.506049 -0.025351
1640.195283 -0.025351
1640.884763 -0.025351
1641.574487 -0.025352
1642.264457 -0.025353
1642.954672 -0.025353
1643.645132 -0.025353
1644.335837 -0.025353
1645.026788 -0.025352
1645.717984 -0.025354
1646.409426 -0.025353
1647.101114 -0.025355
1647.793048 -0.025355
1648.485227 -0.025355
1649.177653 -0.025356
1649.870324 -0.025356
1650.563242 -0.025355
1651.256406 -0.025355
1651.949816 -0.025356
1652.643473 -0.025354
1653.337376 -0.025354
1654.031526 -0.025355
1654.725922 -0.025355
1655.420565 -0.025355
1656.115455 -0.025354
1656.810592 -0.025352
1657.505976 -0.025351
1658.201607 -0.025351
1658.897486 -0.025351
1659.593611 -0.025350
1660.289984 -0.025352
1660.986605 -0.025351
1661.683473 -0.025349
1662.380589 -0.025351
1663.077952 -0.025349
1663.775563 -0.025350
1664.473422 -0.025350
1665.171529 -0.025351
1665.869885 -0.025349
1666.568488 -0.025348
1667.267340 -0.025347
1667.966440 -0.025345
1668.665788 -0.025344
1669.365385 -0.025343
1670.065230 -0.025344
1670.765325 -0.025345
1671.465668 -0.025343
1672.166260 -0.025345
1672.867101 -0.025345
1673.568190 -0.025345
1674.269530 -0.025345
1674.971118 -0.025345
1675.672956 -0.025346
1676.375043 -0.025346
1677.077379 -0.025347
1677.779965 -0.025346
1678.482801 -0.025346
1679.185887 -0.025346
1679.889222 -0.025345
1680.592807 -0.025346
1681.296643 -0.025345
1682.000728 -0.025346
1682.705064 -0.025344
1683.409650 -0.025346
1684.114486 -0.025344
1684.819573 -0.025344
1685.524911 -0.025344
1686.230499 -0.025345
1686.936338 -0.025345
1687.642427 -0.025345
1688.348768 -0.025344
1689.055360 -0.025344
1689.762202 -0.025344
1690.469296 -0.025343
1691.176641 -0.025344
1691.884238 -0.025344
1692.592086 -0.025346
1693.300185 -0.025346
1694.008537 -0.025345
1694.717139 -0.025344
1695.425994 -0.025344
1696.135101 -0.025344
1696.844459 -0.025345
1697.554070 -0.025345
1698.263933 -0.025346
1698.974048 -0.025348
1699.684416 -0.025347
1700.395035 -0.025346
1701.105908 -0.025344
1701.817033 -0.025345
1702.528411 -0.025344
1703.240041 -0.025345
1703.951925 -0.025346
1704.664061 -0.025347
1705.376451 -0.025348
1706.089093 -0.025347
1706.801989 -0.025347
1707.515138 -0.025348
1708.228541 -0.025349
1708.942197 -0.025348
1709.656107 -0.025348
1710.370271 -0.025348
1711.084688 -0.025347
1711.799359 -0.025347
1712.514284 -0.025348
1713.229463 -0.025348
1713.944897 -0.025348
1714.660584 -0.025349
1715.376526 -0.025348
1716.092723 -0.025347
1716.809174 -0.025347
1717.525879 -0.025347
1718.242839 -0.025347
1718.960054 -0.025348
1719.677524 -0.025349
1720.395249 -0.025349
1721.113229 -0.025350
1721.831464 -0.025349
1722.549954 -0.025349
1723.268699 -0.025349
1723.987700 -0.025348
1724.706957 -0.025348
1725.426469 -0.025348
1726.146237 -0.025350
1726.866260 -0.025350
1727.586539 -0.025349
1728.307075 -0.025350
1729.027866 -0.025349
1729.748914 -0.025350
1730.470218 -0.025351
1731.191778 -0.025350
1731.913594 -0.025350
1732.635667 -0.025352
1733.357997 -0.025352
1734.080583 -0.025351
1734.803427 -0.025352
1735.526527 -0.025353
1736.249884 -0.025352
1736.973498 -0.025352
1737.697369 -0.025353
1738.421497 -0.025352
1739.145883 -0.025353
1739.870526 -0.025354
1740.595427 -0.025355
1741.320585 -0.025353
1742.046001 -0.025353
1742.771675 -0.025352
1743.497606 -0.025353
1744.223796 -0.025351
1744.950244 -0.025351
1745.676950 -0.025350
1746.403914 -0.025351
1747.131136 -0.025351
1747.858617 -0.025351
1748.586356 -0.025352
1749.314354 -0.025352
1750.042611 -0.025352
1750.771127 -0.025352
1751.499901 -0.025353
1752.228934 -0.025354
1752.958227 -0.025355
1753.687778 -0.025356
1754.417589 -0.025356
1755.147659 -0.025357
1755.877989 -0.025356
1756.608578 -0.025357
1757.339427 -0.025356
1758.070536 -0.025357
1758.801904 -0.025357
1759.533532 -0.025357
1760.265421 -0.025358
1760.997569 -0.025358
1761.729977 -0.025360
1762.462646 -0.025358
1763.195575 -0.025357
1763.928765 -0.025356
1764.662215 -0.025358
1765.395926 -0.025358
1766.129897 -0.025359
1766.864130 -0.025358
1767.598623 -0.025359
1768.333377 -0.025360
1769.068393 -0.025361
1769.803669 -0.025360
1770.539207 -0.025361
1771.275007 -0.025360
1772.011067 -0.025359
1772.747390 -0.025359
1773.483974 -0.025358
1774.220820 -0.025358
1774.957927 -0.025359
1775.695297 -0.025359
1776.432928 -0.025358
1777.170822 -0.025357
1777.908978 -0.025358
1778.647396 -0.025358
1779.386077 -0.025359
1780.125020 -0.025359
1780.864226 -0.025359
1781.603694 -0.025359
1782.343426 -0.025359
1783.083420 -0.025359
1783.823677 -0.025359
1784.564197 -0.025359
1785.304980 -0.025358
1786.046027 -0.025359
1786.787337 -0.025360
1787.528910 -0.025358
1788.270747 -0.025358
1789.012847 -0.025359
1789.755211 -0.025359
1790.497839 -0.025359
1791.240731 -0.025360
1791.983887 -0.025361
1792.727307 -0.025360
1793.470991 -0.025358
1794.214940 -0.025359
1794.959153 -0.025358
1795.703630 -0.025358
1796.448372 -0.025358
1797.193378 -0.025358
1797.938650 -0.025358
1798.684186 -0.025358
1799.429987 -0.025358
1800.176053 -0.025358
1800.922384 -0.025358
1801.668981 -0.025357
1802.415842 -0.025358
1803.162970 -0.025357
1803.910362 -0.025357
1804.658021 -0.025356
1805.405945 -0.025357
1806.154134 -0.025358
1806.902590 -0.025358
1807.651311 -0.025357
1808.400299 -0.025358
1809.149553 -0.025359
1809.899073 -0.025360
1810.648860 -0.025360
1811.398912 -0.025360
1812.149232 -0.025359
1812.899818 -0.025360
1813.650671 -0.025360
1814.401790 -0.025360
1815.153177 -0.025360
1815.904831 -0.025360
1816.656751 -0.025361
1817.408939 -0.025361
1818.161394 -0.025360
1818.914117 -0.025361
1819.667107 -0.025361
1820.420365 -0.025360
1821.173890 -0.025361
1821.927683 -0.025361
1822.681744 -0.025360
1823.436073 -0.025358
1824.190670 -0.025360
1824.945535 -0.025360
1825.700669 -0.025359
1826.456071 -0.025361
1827.211741 -0.025360
1827.967680 -0.025361
1828.723887 -0.025360
1829.480363 -0.025360
1830.237108 -0.025361
1830.994122 -0.025361
1831.751405 -0.025361
1832.508957 -0.025361
1833.266778 -0.025359
1834.024869 -0.025359
1834.783229 -0.025359
1835.541858 -0.025359
1836.300757 -0.025359
1837.059926 -0.025359
1837.819365 -0.025359
1838.579073 -0.025361
1839.339051 -0.025361
1840.099300 -0.025361
1840.859818 -0.025361
1841.620607 -0.025362
1842.381666 -0.025363
1843.142996 -0.025364
1843.904596 -0.025365
1844.666467 -0.025364
1845.428609 -0.025364
1846.191021 -0.025364
1846.953704 -0.025365
1847.716659 -0.025366
1848.479884 -0.025366
1849.243381 -0.025367
1850.007149 -0.025367
1850.771189 -0.025366
1851.535500 -0.025367
1852.300082 -0.025367
1853.064937 -0.025367
1853.830063 -0.025366
1854.595461 -0.025366
1855.361131 -0.025365
1856.127073 -0.025365
1856.893287 -0.025364
1857.659774 -0.025365
1858.426533 -0.025364
1859.193564 -0.025364
1859.960868 -0.025364
1860.728445 -0.025364
1861.496295 -0.025363
1862.264417 -0.025363
1863.032812 -0.025364
1863.801481 -0.025365
1864.570422 -0.025365
1865.339637 -0.025365
1866.109125 -0.025364
1866.878887 -0.025364
1867.648922 -0.025365
1868.419231 -0.025365
1869.189813 -0.025365
1869.960670 -0.025365
1870.731800 -0.025364
1871.503204 -0.025363
1872.274883 -0.025364
1873.046835 -0.025362
1873.819062 -0.025362
1874.591564 -0.025362
1875.364340 -0.025361
1876.137390 -0.025361
1876.910716 -0.025361
1877.684316 -0.025361
1878.458191 -0.025361
1879.232341 -0.025361
1880.006766 -0.025361
1880.781466 -0.025360
1881.556442 -0.025360
1882.331693 -0.025360
1883.107220 -0.025360
1883.883022 -0.025360
1884.659099 -0.025360
1885.435453 -0.025360
1886.212083 -0.025359
1886.988988 -0.025359
1887.766170 -0.025359
1888.543627 -0.025361
1889.321362 -0.025360
1890.099372 -0.025362
1890.877659 -0.025363
1891.656222 -0.025362
1892.435063 -0.025363
1893.214179 -0.025363
1893.993573 -0.025362
1894.773244 -0.025362
1895.553192 -0.025363
1896.333417 -0.025362
1897.113919 -0.025362
1897.894699 -0.025363
1898.675756 -0.025363
1899.457091 -0.025362
1900.238703 -0.025362
1901.020593 -0.025363
1901.802761 -0.025363
1902.585207 -0.025363
1903.367931 -0.025364
1904.150933 -0.025363
1904.934213 -0.025364
1905.717772 -0.025364
1906.501609 -0.025365
1907.285725 -0.025364
1908.070119 -0.025365
1908.854792 -0.025362
1909.639744 -0.025362
1910.424975 -0.025363
1911.210485 -0.025363
1911.996274 -0.025363
1912.782343 -0.025363
1913.568690 -0.025363
1914.355317 -0.025363
1915.142224 -0.025363
1915.929410 -0.025362
1916.716876 -0.025361
1917.504622 -0.025361
1918.292648 -0.025360
1919.080954 -0.025361
1919.869540 -0.025362
1920.658406 -0.025363
1921.447553 -0.025362
1922.236980 -0.025362
1923.026687 -0.025361
1923.816675 -0.025361
1924.606944 -0.025361
1925.397494 -0.025361
1926.188325 -0.025361
1926.979436 -0.025359
1927.770829 -0.025359
1928.562503 -0.025360
1929.354459 -0.025362
1930.146695 -0.025361
1930.939214 -0.025362
1931.732014 -0.025362
1932.525096 -0.025362
1933.318459 -0.025362
1934.112105 -0.025362
1934.906032 -0.025362
1935.700242 -0.025362
1936.494734 -0.025363
1937.289508 -0.025363
1938.084565 -0.025363
1938.879904 -0.025363
1939.675526 -0.025363
1940.471430 -0.025361
1941.267618 -0.025360
1942.064088 -0.025359
1942.860842 -0.025360
1943.657878 -0.025358
1944.455198 -0.025360
1945.252801 -0.025360
1946.050688 -0.025359
1946.848858 -0.025359
1947.647311 -0.025359
1948.446049 -0.025359
1949.245070 -0.025360
1950.044376 -0.025359
1950.843965 -0.025360
1951.643838 -0.025359
1952.443996 -0.025359
1953.244438 -0.025359
1954.045165 -0.025359
1954.846176 -0.025359
1955.647471 -0.025358
1956.449052 -0.025358
1957.250917 -0.025357
1958.053068 -0.025359
1958.855503 -0.025358
1959.658223 -0.025358
1960.461229 -0.025357
1961.264520 -0.025357
1962.068097 -0.025357
1962.871959 -0.025356
1963.676107 -0.025356
1964.480540 -0.025356
1965.285260 -0.025357
1966.090265 -0.025357
1966.895557 -0.025358
1967.701135 -0.025357
1968.506998 -0.025356
1969.313149 -0.025356
1970.119586 -0.025356
1970.926309 -0.025355
1971.733319 -0.025355
1972.540616 -0.025354
1973.348200 -0.025355
1974.156070 -0.025355
1974.964228 -0.025357
1975.772673 -0.025356
1976.581405 -0.025357
1977.390425 -0.025357
1978.199732 -0.025358
1979.009327 -0.025357
1979.819210 -0.025357
1980.629380 -0.025357
1981.439838 -0.025357
1982.250584 -0.025358
1983.061619 -0.025359
1983.872941 -0.025359
1984.684552 -0.025359
1985.496451 -0.025360
1986.308639 -0.025360
1987.121115 -0.025360
1987.933881 -0.025360
1988.746935 -0.025359
1989.560277 -0.025359
1990.373909 -0.025359
1991.187831 -0.025358
1992.002041 -0.025358
1992.816540 -0.025358
1993.631330 -0.025358
1994.446408 -0.025358
1995.261777 -0.025357
1996.077435 -0.025357
1996.893383 -0.025358
1997.709620 -0.025357
1998.526148 -0.025358
1999.342966 -0.025359
2000.160075 -0.025359
2000.977474 -0.025360
2001.795163 -0.025359
2002.613143 -0.025359
2003.431413 -0.025358
2004.249974 -0.025356
2005.068826 -0.025356
2005.887970 -0.025356
2006.707404 -0.025357
2007.527129 -0.025357
2008.347146 -0.025356
2009.167454 -0.025356
2009.988054 -0.025356
2010.808945 -0.025356
2011.630128 -0.025356
2012.451603 -0.025354
2013.273370 -0.025354
2014.095428 -0.025354
2014.917779 -0.025355
2015.740423 -0.025355
2016.563358 -0.025355
2017.386586 -0.025355
2018.210106 -0.025355
2019.033919 -0.025355
2019.858025 -0.025354
2020.682424 -0.025355
2021.507116 -0.025355
2022.332101 -0.025355
2023.157378 -0.025355
2023.982950 -0.025355
2024.808814 -0.025355
2025.634972 -0.025354
2026.461424 -0.025353
2027.288169 -0.025353
2028.115209 -0.025353
2028.942542 -0.025355
2029.770169 -0.025355
2030.598090 -0.025356
2031.426305 -0.025356
2032.254815 -0.025357
2033.083619 -0.025356
2033.912718 -0.025355
2034.742111 -0.025355
2035.571799 -0.025355
2036.401782 -0.025354
2037.232060 -0.025353
2038.062633 -0.025354
2038.893501 -0.025353
2039.724664 -0.025353
2040.556123 -0.025352
2041.387877 -0.025352
2042.219926 -0.025352
2043.052272 -0.025352
2043.884913 -0.025352
2044.717850 -0.025352
2045.551083 -0.025352
2046.384612 -0.025352
2047.218438 -0.025354
2048.052559 -0.025354
2048.886977 -0.025355
2049.721692 -0.025354
2050.556703 -0.025353
2051.392011 -0.025353
2052.227616 -0.025354
2053.063518 -0.025354
2053.899717 -0.025355
2054.736213 -0.025353
2055.573006 -0.025354
2056.410097 -0.025353
2057.247485 -0.025353
2058.085170 -0.025353
2058.923154 -0.025353
2059.761435 -0.025353
2060.600014 -0.025353
2061.438891 -0.025353
2062.278066 -0.025353
2063.117540 -0.025352
2063.957311 -0.025352
2064.797381 -0.025352
2065.637750 -0.025352
2066.478417 -0.025351
2067.319383 -0.025351
2068.160648 -0.025351
2069.002212 -0.025352
2069.844075 -0.025352
2070.686237 -0.025353
2071.528698 -0.025353
2072.371459 -0.025355
2073.214519 -0.025354
2074.057879 -0.025354
2074.901539 -0.025353
2075.745498 -0.025352
2076.589757 -0.025353
2077.434316 -0.025353
2078.279176 -0.025352
2079.124335 -0.025352
2079.969795 -0.025351
2080.815556 -0.025351
2081.661617 -0.025351
2082.507978 -0.025351
2083.354641 -0.025351
2084.201604 -0.025350
2085.048868 -0.025350
2085.896434 -0.025350
2086.744300 -0.025349
2087.592468 -0.025349
2088.440937 -0.025349
2089.289708 -0.025350
2090.138780 -0.025349
2090.988155 -0.025348
2091.837831 -0.025348
2092.687808 -0.025347
2093.538088 -0.025347
2094.388671 -0.025347
2095.239555 -0.025348
2096.090742 -0.025348
2096.942231 -0.025348
2097.794023 -0.025349
2098.646117 -0.025348
2099.498515 -0.025347
2100.351215 -0.025348
2101.204218 -0.025347
2102.057525 -0.025347
2102.911134 -0.025346
2103.765047 -0.025346
2104.619264 -0.025346
2105.473784 -0.025346
2106.328607 -0.025347
2107.183735 -0.025347
2108.039166 -0.025347
2108.894901 -0.025348
2109.750941 -0.025349
2110.607284 -0.025349
2111.463932 -0.025350
2112.320885 -0.025351
2113.178142 -0.025351
2114.035703 -0.025350
2114.893569 -0.025350
2115.751741 -0.025350
2116.610217 -0.025350
2117.468998 -0.025350
2118.328084 -0.025348
2119.187476 -0.025349
2120.047173 -0.025349
2120.907175 -0.025349
2121.767484 -0.025347
2122.628097 -0.025349
2123.489017 -0.025348
2124.350243 -0.025349
2125.211775 -0.025349
2126.073612 -0.025349
2126.935757 -0.025349
2127.798207 -0.025349
2128.660964 -0.025349
2129.524028 -0.025348
2130.387398 -0.025349
2131.251075 -0.025350
2132.115059 -0.025349
2132.979350 -0.025350
2133.843948 -0.025349
2134.708854 -0.025349
2135.574067 -0.025350
2136.439587 -0.025350
2137.305415 -0.025350
2138.171550 -0.025349
2139.037994 -0.025349
2139.904745 -0.025349
2140.771804 -0.025350
2141.639172 -0.025350
2142.506847 -0.025350
2143.374831 -0.025351
2144.243124 -0.025350
2145.111724 -0.025350
2145.980634 -0.025351
2146.849853 -0.025352
2147.719380 -0.025352
2148.589216 -0.025352
2149.459362 -0.025353
2150.329816 -0.025351
2151.200580 -0.025352
2152.071654 -0.025352
2152.943037 -0.025351
2153.814729 -0.025351
2154.686732 -0.025352
2155.559044 -0.025351
2156.431666 -0.025351
2157.304598 -0.025350
2158.177841 -0.025350
2159.051394 -0.025350
2159.925257 -0.025351
2160.799431 -0.025351
2161.673916 -0.025351
2162.548711 -0.025351
2163.423817 -0.025351
2164.299234 -0.025350
2165.174962 -0.025350
2166.051002 -0.025350
2166.927353 -0.025349
2167.804015 -0.025349
2168.680988 -0.025349
2169.558274 -0.025348
2170.435871 -0.025348
2171.313780 -0.025348
2172.192001 -0.025348
2173.070534 -0.025348
2173.949379 -0.025348
2174.828537 -0.025350
2175.708007 -0.025350
2176.587789 -0.025350
2177.467884 -0.025350
2178.348292 -0.025349
2179.229013 -0.025350
2180.110047 -0.025349
2180.991394 -0.025349
2181.873054 -0.025349
2182.755027 -0.025349
2183.637314 -0.025349
2184.519914 -0.025349
2185.402828 -0.025350
2186.286056 -0.025350
2187.169598 -0.025350
2188.053453 -0.025349
2188.937623 -0.025349
2189.822107 -0.025347
2190.706905 -0.025347
2191.592018 -0.025347
2192.477445 -0.025348
2193.363186 -0.025348
2194.249243 -0.025348
2195.135614 -0.025349
2196.022301 -0.025349
2196.909302 -0.025348
2197.796619 -0.025349
2198.684251 -0.025348
2199.572199 -0.025348
2200.460462 -0.025347
2201.349040 -0.025348
2202.237935 -0.025349
2203.127145 -0.025349
2204.016672 -0.025349
2204.906514 -0.025349
2205.796673 -0.025349
2206.687148 -0.025349
2207.577939 -0.025348
2208.469047 -0.025348
2209.360472 -0.025347
2210.252213 -0.025347
2211.144272 -0.025348
2212.036647 -0.025349
2212.929340 -0.025348
2213.822349 -0.025348
2214.715676 -0.025348
2215.609321 -0.025349
2216.503283 -0.025349
2217.397563 -0.025347
2218.292160 -0.025347
2219.187076 -0.025347
2220.082309 -0.025347
2220.977861 -0.025348
2221.873731 -0.025348
2222.769919 -0.025348
2223.666426 -0.025349
2224.563251 -0.025348
2225.460395 -0.025347
2226.357858 -0.025347
2227.255640 -0.025346
2228.153741 -0.025346
2229.052160 -0.025346
2229.950900 -0.025346
2230.849958 -0.025346
2231.749336 -0.025345
2232.649034 -0.025346
2233.549052 -0.025345
2234.449389 -0.025346
2235.350046 -0.025345
2236.251023 -0.025345
2237.152321 -0.025344
2238.053938 -0.025344
2238.955877 -0.025345
2239.858135 -0.025343
2240.760715 -0.025344
2241.663615 -0.025344
2242.566835 -0.025343
2243.470377 -0.025343
2244.374240 -0.025343
2245.278424 -0.025342
2246.182930 -0.025343
2247.087757 -0.025343
2247.992905 -0.025343
2248.898375 -0.025344
2249.804167 -0.025344
2250.710281 -0.025344
2251.616717 -0.025344
2252.523475 -0.025344
2253.430555 -0.025344
2254.337957 -0.025344
2255.245682 -0.025343
2256.153730 -0.025343
2257.062100 -0.025342
2257.970793 -0.025343
2258.879809 -0.025343
2259.789148 -0.025344
2260.698810 -0.025344
2261.608795 -0.025345
2262.519104 -0.025345
2263.429736 -0.025345
2264.340692 -0.025345
2265.251972 -0.025346
2266.163575 -0.025346
2267.075502 -0.025346
2267.987754 -0.025346
2268.900330 -0.025346
2269.813229 -0.025347
2270.726454 -0.025347
2271.640003 -0.025347
2272.553876 -0.025347
2273.468074 -0.025348
2274.382597 -0.025348
2275.297446 -0.025348
2276.212619 -0.025347
2277.128117 -0.025347
2278.043941 -0.025347
2278.960090 -0.025347
2279.876565 -0.025346
2280.793366 -0.025346
2281.710492 -0.025346
2282.627944 -0.025347
2283.545722 -0.025346
2284.463827 -0.025346
2285.382257 -0.025347
2286.301014 -0.025347
2287.220098 -0.025348
2288.139508 -0.025347
2289.059245 -0.025347
2289.979308 -0.025347
2290.899699 -0.025346
2291.820417 -0.025347
2292.741462 -0.025347
2293.662834 -0.025347
2294.584534 -0.025347
2295.506561 -0.025346
2296.428916 -0.025347
2297.351598 -0.025347
2298.274609 -0.025347
2299.197947 -0.025348
2300.121614 -0.025347
2301.045609 -0.025348
2301.969932 -0.025348
2302.894584 -0.025348
2303.819564 -0.025348
2304.744873 -0.025348
2305.670511 -0.025348
2306.596478 -0.025349
2307.522774 -0.025349
2308.449399 -0.025349
2309.376353 -0.025349
2310.303637 -0.025349
2311.231250 -0.025350
2312.159193 -0.025350
2313.087465 -0.025350
2314.016068 -0.025350
2314.945000 -0.025350
2315.874263 -0.025350
2316.803856 -0.025349
2317.733779 -0.025349
2318.664033 -0.025350
2319.594617 -0.025350
2320.525532 -0.025350
2321.456778 -0.025349
2322.388354 -0.025349
2323.320262 -0.025350
2324.252501 -0.025350
2325.185071 -0.025351
2326.117973 -0.025351
2327.051206 -0.025351
2327.984771 -0.025350
2328.918667 -0.025351
2329.852895 -0.025351
2330.787456 -0.025351
2331.722348 -0.025351
2332.657573 -0.025351
2333.593130 -0.025351
2334.529020 -0.025351
2335.465242 -0.025351
2336.401797 -0.025352
2337.338684 -0.025352
2338.275905 -0.025353
2339.213458 -0.025352
2340.151345 -0.025353
2341.089565 -0.025353
2342.028119 -0.025354
2342.967006 -0.025353
2343.906227 -0.025352
2344.845781 -0.025351
2345.785669 -0.025352
2346.725892 -0.025353
2347.666448 -0.025353
2348.607339 -0.025352
2349.548564 -0.025351
2350.490123 -0.025351
2351.432018 -0.025353
2352.374246 -0.025352
2353.316810 -0.025352
2354.259709 -0.025353
2355.202943 -0.025353
2356.146511 -0.025354
2357.090416 -0.025355
2358.034655 -0.025354
2358.979231 -0.025354
2359.924141 -0.025355
2360.869388 -0.025355
2361.814971 -0.025355
2362.760889 -0.025355
2363.707144 -0.025354
2364.653735 -0.025355
2365.600663 -0.025356
2366.547926 -0.025356
2367.495527 -0.025356
2368.443464 -0.025355
2369.391738 -0.025356
2370.340350 -0.025356
2371.289298 -0.025356
2372.238583 -0.025356
2373.188206 -0.025355
2374.138166 -0.025355
2375.088464 -0.025356
2376.039100 -0.025355
2376.990073 -0.025355
2377.941384 -0.025355
2378.893034 -0.025356
2379.845021 -0.025356
2380.797347 -0.025355
2381.750012 -0.025356
2382.703014 -0.025356
2383.656356 -0.025356
2384.610036 -0.025356
2385.564055 -0.025355
2386.518414 -0.025355
2387.473111 -0.025355
2388.428148 -0.025357
2389.383524 -0.025356
2390.339239 -0.025355
2391.295294 -0.025355
2392.251689 -0.025355
2393.208424 -0.025355
2394.165499 -0.025355
2395.122914 -0.025355
2396.080669 -0.025354
2397.038764 -0.025354
2397.997200 -0.025354
2398.955977 -0.025354
2399.915094 -0.025354
2400.874552 -0.025354
2401.834351 -0.025354
2402.794491 -0.025354
2403.754973 -0.025354
2404.715795 -0.025354
2405.676960 -0.025354
2406.638465 -0.025355
2407.600313 -0.025354
2408.562502 -0.025354
2409.525033 -0.025353
2410.487906 -0.025352
2411.451121 -0.025351
2412.414679 -0.025351
2413.378579 -0.025352
2414.342822 -0.025352
2415.307407 -0.025352
2416.272335 -0.025352
2417.237606 -0.025352
2418.203220 -0.025353
2419.169177 -0.025353
2420.135477 -0.025354
2421.102121 -0.025353
2422.069108 -0.025353
2423.036439 -0.025353
2424.004114 -0.025353
2424.972132 -0.025353
2425.940495 -0.025353
2426.909201 -0.025352
2427.878252 -0.025351
2428.847647 -0.025351
2429.817387 -0.025350
2430.787471 -0.025350
2431.757901 -0.025350
2432.728675 -0.025350
2433.699793 -0.025351
2434.671257 -0.025351
2435.643067 -0.025351
2436.615221 -0.025351
2437.587721 -0.025351
2438.560567 -0.025352
2439.533759 -0.025352
2440.507296 -0.025350
2441.481179 -0.025351
2442.455408 -0.025351
2443.429984 -0.025352
2444.404905 -0.025352
2445.380174 -0.025352
2446.355789 -0.025352
2447.331750 -0.025352
2448.308059 -0.025352
2449.284714 -0.025353
2450.261716 -0.025354
2451.239066 -0.025354
2452.216763 -0.025354
2453.194807 -0.025354
2454.173199 -0.025354
2455.151939 -0.025353
2456.131026 -0.025353
2457.110461 -0.025354
2458.090245 -0.025354
2459.070376 -0.025353
2460.050856 -0.025352
2461.031684 -0.025352
2462.012861 -0.025353
2462.994387 -0.025353
2463.976261 -0.025354
2464.958484 -0.025354
2465.941057 -0.025355
2466.923978 -0.025355
2467.907249 -0.025356
2468.890869 -0.025356
2469.874839 -0.025356
2470.859158 -0.025355
2471.843828 -0.025356
2472.828847 -0.025356
2473.814216 -0.025356
2474.799935 -0.025355
2475.786005 -0.025354
2476.772425 -0.025354
2477.759195 -0.025354
2478.746317 -0.025352
2479.733789 -0.025352
2480.721612 -0.025351
2481.709786 -0.025351
2482.698311 -0.025351
2483.687187 -0.025352
2484.676415 -0.025352
2485.665995 -0.025352
2486.655926 -0.025352
2487.646208 -0.025353
2488.636843 -0.025352
2489.627830 -0.025351
2490.619169 -0.025352
2491.610860 -0.025353
2492.602904 -0.025352
2493.595300 -0.025352
2494.588049 -0.025352
2495.581151 -0.025351
2496.574605 -0.025352
2497.568413 -0.025350
2498.562574 -0.025351
2499.557088 -0.025351
2500.551955 -0.025350
2501.547176 -0.025350
2502.542751 -0.025350
2503.538679 -0.025351
2504.534962 -0.025350
2505.531598 -0.025351
2506.528589 -0.025351
2507.525934 -0.025351
2508.523633 -0.025352
2509.521687 -0.025352
2510.520095 -0.025352
2511.518859 -0.025353
2512.517977 -0.025353
2513.517450 -0.025353
2514.517279 -0.025353
2515.517463 -0.025353
2516.518002 -0.025353
2517.518897 -0.025353
2518.520147 -0.025353
2519.521754 -0.025353
2520.523716 -0.025353
2521.526034 -0.025353
2522.528709 -0.025353
2523.531739 -0.025353
2524.535127 -0.025353
2525.538871 -0.025352
2526.542971 -0.025352
2527.547428 -0.025352
2528.552243 -0.025353
2529.557414 -0.025352
2530.562943 -0.025352
2531.568829 -0.025352
2532.575072 -0.025353
2533.581673 -0.025354
2534.588632 -0.025354
2535.595948 -0.025354
2536.603623 -0.025355
2537.611655 -0.025355
2538.620046 -0.025354
2539.628795 -0.025354
2540.637903 -0.025354
2541.647369 -0.025354
2542.657194 -0.025354
2543.667378 -0.025354
2544.677920 -0.025354
2545.688822 -0.025354
2546.700083 -0.025353
2547.711704 -0.025353
2548.723684 -0.025352
2549.736023 -0.025352
2550.748723 -0.025353
2551.761782 -0.025354
2552.775201 -0.025354
2553.788981 -0.025354
2554.803120 -0.025354
2555.817620 -0.025354
2556.832481 -0.025355
2557.847702 -0.025355
2558.863284 -0.025355
2559.879227 -0.025355
2560.895531 -0.025354
2561.912196 -0.025354
2562.929222 -0.025354
2563.946610 -0.025354
2564.964359 -0.025354
2565.982470 -0.025354
2567.000943 -0.025354
2568.019778 -0.025354
2569.038975 -0.025355
2570.058534 -0.025356
2571.078455 -0.025355
2572.098739 -0.025355
2573.119385 -0.025354
2574.140394 -0.025353
2575.161766 -0.025354
2576.183501 -0.025355
2577.205599 -0.025355
2578.228060 -0.025355
2579.250884 -0.025355
2580.274072 -0.025354
2581.297624 -0.025354
2582.321539 -0.025354
2583.345818 -0.025353
2584.370461 -0.025353
2585.395469 -0.025353
2586.420840 -0.025353
2587.446576 -0.025354
2588.472677 -0.025353
2589.499142 -0.025353
2590.525971 -0.025353
2591.553166 -0.025353
2592.580726 -0.025353
2593.608651 -0.025353
2594.636941 -0.025354
2595.665597 -0.025354
2596.694618 -0.025354
2597.724005 -0.025354
2598.753757 -0.025354
2599.783876 -0.025354
2600.814361 -0.025353
2601.845212 -0.025353
2602.876429 -0.025353
2603.908012 -0.025353
2604.939963 -0.025353
2605.972280 -0.025353
2607.004963 -0.025354
2608.038014 -0.025353
2609.071432 -0.025353
2610.105217 -0.025352
2611.139370 -0.025353
2612.173890 -0.025352
2613.208778 -0.025354
2614.244033 -0.025354
2615.279656 -0.025353
2616.315648 -0.025353
2617.352007 -0.025353
2618.388735 -0.025353
2619.425831 -0.025353
2620.463296 -0.025352
2621.501129 -0.025352
2622.539332 -0.025353
2623.577903 -0.025352
2624.616843 -0.025353
2625.656153 -0.025353
2626.695831 -0.025353
2627.735880 -0.025353
2628.776298 -0.025352
2629.817085 -0.025352
2630.858243 -0.025352
2631.899770 -0.025353
2632.941668 -0.025354
2633.983935 -0.025353
2635.026574 -0.025353
2636.069582 -0.025353
2637.112962 -0.025353
2638.156712 -0.025353
2639.200833 -0.025354
2640.245325 -0.025354
2641.290188 -0.025354
2642.335423 -0.025354
2643.381029 -0.025354
2644.427007 -0.025354
2645.473356 -0.025354
2646.520077 -0.025354
2647.567170 -0.025354
2648.614636 -0.025353
2649.662473 -0.025353
2650.710683 -0.025354
2651.759265 -0.025354
2652.808220 -0.025354
2653.857548 -0.025354
2654.907248 -0.025353
2655.957322 -0.025352
2657.007769 -0.025352
2658.058589 -0.025352
2659.109783 -0.025352
2660.161350 -0.025352
2661.213290 -0.025351
2662.265605 -0.025352
2663.318294 -0.025352
2664.371356 -0.025352
2665.424793 -0.025352
2666.478604 -0.025351
2667.532790 -0.025352
2668.587350 -0.025352
2669.642285 -0.025352
2670.697595 -0.025352
2671.753280 -0.025352
2672.809341 -0.025351
2673.865776 -0.025351
2674.922587 -0.025351
2675.979773 -0.025352
2677.037335 -0.025352
2678.095273 -0.025352
2679.153587 -0.025353
2680.212277 -0.025353
2681.271343 -0.025352
2682.330786 -0.025353
2683.390605 -0.025353
2684.450801 -0.025352
2685.511373 -0.025352
2686.572322 -0.025352
2687.633649 -0.025352
2688.695352 -0.025353
2689.757433 -0.025352
2690.819891 -0.025353
2691.882727 -0.025353
2692.945941 -0.025353
2694.009532 -0.025353
2695.073501 -0.025353
2696.137849 -0.025353
2697.202574 -0.025352
2698.267678 -0.025352
2699.333161 -0.025352
2700.399022 -0.025352
2701.465262 -0.025352
2702.531880 -0.025352
2703.598878 -0.025353
2704.666255 -0.025353
2705.734011 -0.025353
2706.802147 -0.025352
2707.870663 -0.025352
2708.939558 -0.025352
2710.008833 -0.025352
2711.078487 -0.025352
2712.148522 -0.025352
2713.218938 -0.025352
2714.289733 -0.025351
2715.360909 -0.025351
2716.432466 -0.025351
2717.504404 -0.025351
2718.576722 -0.025352
2719.649422 -0.025351
2720.722503 -0.025351
2721.795965 -0.025351
2722.869809 -0.025351
2723.944034 -0.025352
2725.018641 -0.025351
2726.093630 -0.025351
2727.169001 -0.025351
2728.244754 -0.025351
2729.320889 -0.025351
2730.397407 -0.025351
2731.474307 -0.025351
2732.551590 -0.025351
2733.629256 -0.025351
2734.707305 -0.025350
2735.785736 -0.025350
2736.864552 -0.025350
2737.943750 -0.025349
2739.023332 -0.025348
2740.103298 -0.025348
2741.183647 -0.025348
2742.264380 -0.025348
2743.345498 -0.025348
2744.426999 -0.025349
2745.508885 -0.025347
2746.591156 -0.025348
2747.673811 -0.025348
2748.756850 -0.025348
2749.840275 -0.025348
2750.924085 -0.025347
2752.008279 -0.025347
2753.092860 -0.025347
2754.177825 -0.025347
2755.263176 -0.025347
2756.348913 -0.025347
2757.435035 -0.025347
2758.521544 -0.025347
2759.608439 -0.025347
2760.695719 -0.025347
2761.783387 -0.025347
2762.871441 -0.025347
2763.959881 -0.025347
2765.048708 -0.025347
2766.137922 -0.025347
2767.227524 -0.025347
2768.317512 -0.025348
2769.407888 -0.025348
2770.498651 -0.025348
2771.589802 -0.025348
2772.681341 -0.025349
2773.773267 -0.025348
2774.865582 -0.025348
2775.958285 -0.025349
2777.051376 -0.025349
2778.144855 -0.025349
2779.238723 -0.025350
2780.332980 -0.025349
2781.427626 -0.025349
2782.522661 -0.025349
2783.618084 -0.025350
2784.713898 -0.025349
2785.810100 -0.025349
2786.906692 -0.025349
2788.003674 -0.025349
2789.101046 -0.025349
2790.198807 -0.025348
2791.296959 -0.025348
2792.395501 -0.025349
2793.494433 -0.025349
2794.593756 -0.025350
2795.693469 -0.025350
2796.793574 -0.025350
2797.894069 -0.025350
2798.994955 -0.025350
2800.096233 -0.025350
2801.197902 -0.025350
2802.299962 -0.025350
2803.402414 -0.025351
2804.505258 -0.025351
2805.608493 -0.025350
2806.712121 -0.025350
2807.816141 -0.025350
2808.920553 -0.025350
2810.025358 -0.025350
2811.130555 -0.025351
2812.236146 -0.025352
2813.342129 -0.025352
2814.448505 -0.025352
2815.555274 -0.025352
2816.662436 -0.025351
2817.769992 -0.025352
2818.877942 -0.025352
2819.986285 -0.025352
2821.095022 -0.025352
2822.204153 -0.025351
2823.313679 -0.025351
2824.423598 -0.025351
2825.533912 -0.025351
2826.644621 -0.025351
2827.755724 -0.025351
2828.867222 -0.025351
2829.979115 -0.025351
2831.091403 -0.025351
2832.204087 -0.025351
2833.317166 -0.025351
2834.430640 -0.025351
2835.544511 -0.025351
2836.658777 -0.025351
2837.773439 -0.025351
2838.888497 -0.025351
2840.003951 -0.025351
2841.119802 -0.025351
2842.236049 -0.025351
2843.352693 -0.025351
2844.469734 -0.025350
2845.587171 -0.025350
2846.705006 -0.025350
2847.823238 -0.025350
2848.941868 -0.025351
2850.060895 -0.025351
2851.180319 -0.025351
2852.300142 -0.025351
2853.420362 -0.025350
2854.540981 -0.025351
2855.661997 -0.025351
2856.783412 -0.025351
2857.905226 -0.025351
2859.027438 -0.025351
2860.150049 -0.025350
2861.273059 -0.025351
2862.396468 -0.025350
2863.520276 -0.025350
2864.644484 -0.025350
2865.769091 -0.025350
2866.894098 -0.025350
2868.019505 -0.025350
2869.145311 -0.025350
2870.271518 -0.025351
2871.398124 -0.025350
2872.525132 -0.025350
2873.652539 -0.025350
2874.780348 -0.025351
2875.908557 -0.025351
2877.037167 -0.025351
2878.166178 -0.025351
2879.295590 -0.025351
2880.425404 -0.025351
2881.555619 -0.025351
2882.686236 -0.025350
2883.817254 -0.025351
2884.948675 -0.025352
2886.080497 -0.025352
2887.212722 -0.025352
2888.345349 -0.025352
2889.478379 -0.025352
2890.611811 -0.025352
2891.745646 -0.025351
2892.879884 -0.025351
2894.014525 -0.025351
2895.149569 -0.025351
2896.285017 -0.025351
2897.420868 -0.025352
2898.557123 -0.025352
2899.693781 -0.025352
2900.830844 -0.025352
2901.968310 -0.025352
2903.106181 -0.025352
2904.244456 -0.025352
2905.383136 -0.025352
2906.522220 -0.025352
2907.661709 -0.025352
2908.801603 -0.025352
2909.941902 -0.025352
2911.082606 -0.025352
2912.223716 -0.025353
2913.365231 -0.025353
2914.507152 -0.025353
2915.649479 -0.025353
2916.792211 -0.025353
2917.935350 -0.025353
2919.078895 -0.025353
2920.222846 -0.025353
2921.367204 -0.025353
2922.511968 -0.025353
2923.657140 -0.025353
2924.802718 -0.025353
2925.948703 -0.025353
2927.095096 -0.025353
2928.241896 -0.025352
2929.389103 -0.025352
2930.536718 -0.025352
2931.684741 -0.025353
2932.833172 -0.025352
2933.982012 -0.025352
2935.131259 -0.025352
2936.280915 -0.025352
2937.430979 -0.025352
2938.581452 -0.025353
2939.732334 -0.025352
2940.883624 -0.025352
2942.035324 -0.025352
2943.187434 -0.025352
2944.339952 -0.025352
2945.492880 -0.025352
2946.646218 -0.025352
2947.799966 -0.025352
2948.954124 -0.025351
2950.108692 -0.025351
2951.263670 -0.025351
2952.419059 -0.025351
2953.574858 -0.025351
2954.731068 -0.025351
2955.887689 -0.025352
2957.044721 -0.025352
2958.202164 -0.025352
2959.360018 -0.025352
2960.518284 -0.025352
2961.676961 -0.025351
2962.836050 -0.025351
2963.995552 -0.025352
2965.155465 -0.025353
2966.315790 -0.025352
2967.476528 -0.025352
2968.637678 -0.025353
2969.799241 -0.025352
2970.961216 -0.025353
2972.123605 -0.025352
2973.286406 -0.025351
2974.449621 -0.025351
2975.613249 -0.025352
2976.777291 -0.025351
2977.941746 -0.025351
2979.106615 -0.025351
2980.271898 -0.025351
2981.437596 -0.025351
2982.603707 -0.025351
2983.770233 -0.025351
2984.937173 -0.025351
2986.104528 -0.025350
2987.272298 -0.025351
2988.440483 -0.025351
2989.609083 -0.025351
2990.778098 -0.025351
2991.947529 -0.025350
2993.117376 -0.025351
2994.287638 -0.025350
2995.458315 -0.025350
2996.629409 -0.025350
2997.800919 -0.025350
2998.972846 -0.025350
3000.145189 -0.025350
3001.317948 -0.025349
3002.491125 -0.025350
3003.664718 -0.025350
3004.838728 -0.025350
3006.013155 -0.025350
3007.188000 -0.025350
3008.363262 -0.025350
3009.538942 -0.025350
3010.715040 -0.025349
3011.891556 -0.025349
3013.068489 -0.025349
3014.245841 -0.025348
3015.423612 -0.025348
3016.601801 -0.025348
3017.780408 -0.025347
3018.959435 -0.025347
3020.138880 -0.025347
3021.318745 -0.025347
3022.499028 -0.025347
3023.679732 -0.025347
3024.860855 -0.025347
3026.042397 -0.025346
3027.224360 -0.025346
3028.406742 -0.025346
3029.589545 -0.025346
3030.772768 -0.025346
3031.956411 -0.025347
3033.140475 -0.025347
3034.324960 -0.025347
3035.509866 -0.025346
3036.695193 -0.025346
3037.880941 -0.025346
3039.067111 -0.025346
3040.253702 -0.025346
3041.440714 -0.025346
3042.628149 -0.025346
3043.816005 -0.025346
3045.004284 -0.025346
3046.192985 -0.025346
3047.382108 -0.025347
3048.571654 -0.025348
3049.761623 -0.025348
3050.952014 -0.025348
3052.142829 -0.025348
3053.334066 -0.025347
3054.525727 -0.025347
3055.717812 -0.025347
3056.910320 -0.025347
3058.103252 -0.025346
3059.296608 -0.025346
3060.490387 -0.025347
3061.684592 -0.025347
3062.879220 -0.025347
3064.074273 -0.025347
3065.269751 -0.025346
3066.465653 -0.025346
3067.661981 -0.025346
3068.858734 -0.025346
3070.055911 -0.025345
3071.253515 -0.025345
3072.451544 -0.025345
3073.649999 -0.025345
3074.848879 -0.025345
3076.048186 -0.025345
3077.247919 -0.025345
3078.448078 -0.025345
3079.648663 -0.025345
3080.849676 -0.025345
3082.051115 -0.025345
3083.252981 -0.025344
3084.455274 -0.025344
3085.657995 -0.025344
3086.861142 -0.025344
3088.064718 -0.025344
3089.268721 -0.025344
3090.473152 -0.025344
3091.678011 -0.025344
3092.883298 -0.025344
3094.089013 -0.025344
3095.295157 -0.025344
3096.501730 -0.025344
3097.708731 -0.025344
3098.916161 -0.025345
3100.124021 -0.025345
3101.332309 -0.025345
3102.541027 -0.025345
3103.750175 -0.025345
3104.959752 -0.025345
3106.169759 -0.025345
3107.380196 -0.025345
3108.591063 -0.025345
3109.802361 -0.025345
3111.014089 -0.025346
3112.226247 -0.025346
3113.438836 -0.025347
3114.651857 -0.025347
3115.865308 -0.025347
3117.079190 -0.025347
3118.293504 -0.025347
3119.508250 -0.025347
3120.723427 -0.025346
3121.939035 -0.025346
3123.155076 -0.025346
3124.371549 -0.025346
3125.588455 -0.025346
3126.805792 -0.025346
3128.023563 -0.025346
3129.241766 -0.025345
3130.460402 -0.025345
3131.679471 -0.025344
3132.898973 -0.025344
3134.118909 -0.025344
3135.339278 -0.025344
3136.560081 -0.025344
3137.781318 -0.025344
3139.002988 -0.025344
3140.225093 -0.025345
3141.447632 -0.025345
3142.670606 -0.025345
3143.894014 -0.025345
3145.117857 -0.025345
3146.342135 -0.025346
3147.566848 -0.025346
3148.791996 -0.025346
3150.017579 -0.025346
3151.243599 -0.025346
3152.470053 -0.025346
3153.696944 -0.025347
3154.924270 -0.025347
3156.152033 -0.025347
3157.380232 -0.025347
3158.608868 -0.025347
3159.837940 -0.025347
3161.067449 -0.025346
3162.297394 -0.025346
3163.527777 -0.025346
3164.758597 -0.025346
3165.989855 -0.025346
3167.221550 -0.025346
3168.453683 -0.025346
3169.686253 -0.025346
3170.919262 -0.025346
3172.152709 -0.025345
3173.386594 -0.025345
3174.620917 -0.025346
3175.855680 -0.025346
3177.090881 -0.025345
3178.326521 -0.025345
3179.562600 -0.025345
3180.799118 -0.025344
3182.036076 -0.025345
3183.273473 -0.025345
3184.511310 -0.025345
3185.749587 -0.025344
3186.988304 -0.025345
3188.227461 -0.025344
3189.467059 -0.025345
3190.707097 -0.025344
3191.947575 -0.025344
3193.188495 -0.025344
3194.429856 -0.025344
3195.671657 -0.025344
3196.913900 -0.025344
3198.156585 -0.025344
3199.399711 -0.025344
3200.643278 -0.025343
3201.887288 -0.025343
3203.131740 -0.025343
3204.376634 -0.025343
3205.621970 -0.025344
3206.867749 -0.025344
3208.113971 -0.025344
3209.360635 -0.025344
3210.607743 -0.025343
3211.855294 -0.025343
3213.103288 -0.025343
3214.351725 -0.025342
3215.600606 -0.025342
3216.849931 -0.025342
3218.099700 -0.025342
3219.349914 -0.025341
3220.600571 -0.025341
3221.851673 -0.025341
3223.103219 -0.025341
3224.355210 -0.025341
3225.607647 -0.025341
3226.860528 -0.025341
3228.113854 -0.025341
3229.367626 -0.025341
3230.621843 -0.025341
3231.876506 -0.025341
3233.131615 -0.025341
3234.387170 -0.025341
3235.643171 -0.025340
3236.899619 -0.025340
3238.156513 -0.025340
3239.413853 -0.025341
3240.671641 -0.025341
3241.929875 -0.025341
3243.188557 -0.025341
3244.447686 -0.025341
3245.707262 -0.025341
3246.967286 -0.025340
3248.227757 -0.025341
3249.488677 -0.025341
3250.750045 -0.025341
3252.011861 -0.025341
3253.274125 -0.025342
3254.536838 -0.025341
3255.800000 -0.025341
3257.063610 -0.025342
3258.327670 -0.025342
3259.592178 -0.025343
3260.857137 -0.025343
3262.122544 -0.025342
3263.388402 -0.025342
3264.654709 -0.025342
3265.921466 -0.025342
3267.188673 -0.025342
3268.456331 -0.025342
3269.724439 -0.025342
3270.992998 -0.025343
3272.262007 -0.025343
3273.531468 -0.025343
3274.801380 -0.025343
3276.071743 -0.025343
3277.342557 -0.025342
3278.613823 -0.025342
3279.885541 -0.025342
3281.157711 -0.025343
3282.430332 -0.025343
3283.703406 -0.025343
3284.976933 -0.025342
3286.250912 -0.025342
3287.525344 -0.025342
3288.800228 -0.025343
3290.075566 -0.025343
3291.351357 -0.025343
3292.627601 -0.025343
3293.904299 -0.025343
3295.181450 -0.025343
3296.459056 -0.025343
3297.737115 -0.025343
3299.015629 -0.025343
3300.294596 -0.025343
3301.574019 -0.025343
3302.853896 -0.025343
3304.134228 -0.025343
3305.415015 -0.025343
3306.696257 -0.025343
3307.977954 -0.025343
3309.260107 -0.025343
3310.542715 -0.025344
3311.825779 -0.025343
3313.109300 -0.025344
3314.393276 -0.025344
3315.677708 -0.025344
3316.962598 -0.025343
3318.247943 -0.025343
3319.533746 -0.025344
3320.820005 -0.025344
3322.106721 -0.025344
3323.393895 -0.025344
3324.681526 -0.025344
3325.969615 -0.025343
3327.258161 -0.025343
3328.547165 -0.025343
3329.836628 -0.025343
3331.126548 -0.025342
3332.416927 -0.025342
3333.707765 -0.025342
3334.999061 -0.025342
3336.290817 -0.025343
3337.583031 -0.025343
3338.875704 -0.025343
3340.168837 -0.025343
3341.462429 -0.025342
3342.756481 -0.025342
3344.050993 -0.025342
3345.345965 -0.025342
3346.641397 -0.025342
3347.937290 -0.025342
3349.233643 -0.025343
3350.530456 -0.025343
3351.827731 -0.025343
3353.125466 -0.025343
3354.423663 -0.025343
3355.722321 -0.025342
3357.021441 -0.025343
3358.321022 -0.025343
3359.621065 -0.025343
3360.921570 -0.025343
3362.222537 -0.025343
3363.523966 -0.025343
3364.825858 -0.025342
3366.128213 -0.025342
3367.431030 -0.025342
3368.734311 -0.025342
3370.038054 -0.025342
3371.342261 -0.025342
3372.646931 -0.025342
3373.952065 -0.025342
3375.257663 -0.025343
3376.563725 -0.025343
3377.870251 -0.025343
3379.177241 -0.025343
3380.484695 -0.025343
3381.792615 -0.025344
3383.100999 -0.025344
3384.409848 -0.025343
3385.719162 -0.025343
3387.028941 -0.025343
3388.339186 -0.025343
3389.649896 -0.025342
3390.961073 -0.025342
3392.272715 -0.025342
3393.584823 -0.025342
3394.897398 -0.025342
3396.210439 -0.025343
3397.523946 -0.025343
3398.837921 -0.025342
3400.152362 -0.025342
3401.467270 -0.025342
3402.782646 -0.025342
3404.098489 -0.025342
3405.414800 -0.025342
3406.731579 -0.025342
3408.048825 -0.025342
3409.366540 -0.025342
3410.684723 -0.025342
3412.003374 -0.025342
3413.322494 -0.025342
3414.642082 -0.025342
3415.962140 -0.025342
3417.282667 -0.025342
3418.603663 -0.025342
3419.925128 -0.025341
3421.247063 -0.025341
3422.569468 -0.025341
3423.892343 -0.025341
3425.215687 -0.025341
3426.539503 -0.025341
3427.863788 -0.025340
3429.188544 -0.025340
3430.513771 -0.025340
3431.839469 -0.025340
3433.165638 -0.025340
3434.492278 -0.025340
3435.819390 -0.025340
3437.146973 -0.025340
3438.475028 -0.025340
3439.803555 -0.025340
3441.132554 -0.025341
3442.462026 -0.025340
3443.791970 -0.025340
3445.122386 -0.025340
3446.453275 -0.025341
3447.784638 -0.025341
3449.116473 -0.025341
3450.448782 -0.025341
3451.781564 -0.025341
3453.114819 -0.025341
3454.448549 -0.025341
3455.782752 -0.025341
3457.117430 -0.025341
3458.452582 -0.025341
3459.788208 -0.025341
3461.124309 -0.025341
3462.460885 -0.025340
3463.797936 -0.025341
3465.135462 -0.025341
3466.473463 -0.025341
3467.811940 -0.025341
3469.150892 -0.025340
3470.490320 -0.025340
3471.830224 -0.025340
3473.170605 -0.025340
3474.511461 -0.025340
3475.852794 -0.025340
3477.194604 -0.025340
3478.536891 -0.025340
3479.879655 -0.025340
3481.222895 -0.025340
3482.566613 -0.025340
3483.910809 -0.025340
3485.255483 -0.025340
3486.600634 -0.025341
3487.946263 -0.025340
3489.292370 -0.025340
3490.638956 -0.025340
3491.986020 -0.025340
3493.333563 -0.025340
3494.681585 -0.025341
3496.030086 -0.025341
3497.379066 -0.025341
3498.728526 -0.025341
3500.078465 -0.025340
3501.428884 -0.025341
3502.779782 -0.025341
3504.131161 -0.025340
3505.483020 -0.025340
3506.835360 -0.025340
3508.188179 -0.025340
3509.541480 -0.025340
3510.895262 -0.025340
3512.249525 -0.025340
3513.604268 -0.025340
3514.959494 -0.025340
3516.315201 -0.025340
3517.671390 -0.025340
3519.028060 -0.025340
3520.385213 -0.025340
3521.742848 -0.025340
3523.100966 -0.025340
3524.459566 -0.025340
3525.818649 -0.025340
3527.178215 -0.025340
3528.538264 -0.025341
3529.898797 -0.025340
3531.259813 -0.025341
3532.621312 -0.025341
3533.983295 -0.025341
3535.345763 -0.025340
3536.708714 -0.025340
3538.072150 -0.025341
3539.436071 -0.025341
3540.800476 -0.025341
3542.165366 -0.025341
3543.530741 -0.025341
3544.896601 -0.025341
3546.262947 -0.025341
3547.629778 -0.025341
3548.997095 -0.025341
3550.364898 -0.025341
3551.733187 -0.025341
3553.101962 -0.025342
3554.471223 -0.025342
3555.840972 -0.025342
3557.211206 -0.025341
3558.581928 -0.025341
3559.953137 -0.025341
3561.324833 -0.025340
3562.697017 -0.025341
3564.069688 -0.025341
3565.442847 -0.025341
3566.816494 -0.025340
3568.190630 -0.025340
3569.565253 -0.025341
3570.940365 -0.025341
3572.315966 -0.025341
3573.692055 -0.025341
3575.068634 -0.025341
3576.445702 -0.025341
3577.823259 -0.025340
3579.201306 -0.025341
3580.579842 -0.025341
3581.958868 -0.025341
3583.338384 -0.025341
3584.718391 -0.025341
3586.098888 -0.025341
3587.479875 -0.025340
3588.861354 -0.025340
3590.243323 -0.025340
3591.625783 -0.025340
3593.008735 -0.025340
3594.392178 -0.025340
3595.776113 -0.025340
3597.160539 -0.025339
3598.545457 -0.025339
3599.930868 -0.025339
3601.316771 -0.025340
3602.703166 -0.025340
3604.090055 -0.025340
3605.477436 -0.025340
3606.865310 -0.025340
3608.253677 -0.025339
3609.642537 -0.025340
3611.031891 -0.025340
3612.421739 -0.025340
3613.812081 -0.025340
3615.202917 -0.025340
3616.594247 -0.025340
3617.986072 -0.025340
3619.378391 -0.025340
3620.771205 -0.025340
3622.164514 -0.025340
3623.558318 -0.025340
3624.952617 -0.025340
3626.347412 -0.025340
3627.742702 -0.025340
3629.138489 -0.025340
3630.534771 -0.025340
3631.931549 -0.025340
3633.328824 -0.025340
3634.726596 -0.025340
3636.124864 -0.025339
3637.523629 -0.025339
3638.922891 -0.025340
3640.322650 -0.025340
3641.722907 -0.025340
3643.123662 -0.025340
3644.524914 -0.025340
3645.926664 -0.025340
3647.328912 -0.025339
3648.731659 -0.025339
3650.134904 -0.025339
3651.538648 -0.025339
3652.942890 -0.025339
3654.347632 -0.025339
3655.752873 -0.025339
3657.158613 -0.025339
3658.564853 -0.025339
3659.971592 -0.025340
3661.378831 -0.025340
3662.786571 -0.025340
3664.194811 -0.025340
3665.603551 -0.025340
3667.012792 -0.025340
3668.422533 -0.025340
3669.832776 -0.025340
3671.243519 -0.025340
3672.654764 -0.025340
3674.066511 -0.025340
3675.478759 -0.025340
3676.891509 -0.025341
3678.304761 -0.025341
3679.718516 -0.025341
3681.132773 -0.025341
3682.547532 -0.025341
3683.962794 -0.025341
3685.378559 -0.025341
3686.794827 -0.025340
3688.211599 -0.025340
3689.628873 -0.025341
3691.046652 -0.025341
3692.464934 -0.025341
3693.883721 -0.025342
3695.303011 -0.025341
3696.722806 -0.025341
3698.143106 -0.025342
3699.563910 -0.025342
3700.985219 -0.025342
3702.407033 -0.025342
3703.829353 -0.025341
3705.252178 -0.025341
3706.675508 -0.025341
3708.099345 -0.025341
3709.523687 -0.025341
3710.948536 -0.025341
3712.373891 -0.025341
3713.799752 -0.025341
3715.226120 -0.025341
3716.652995 -0.025341
3718.080377 -0.025342
3719.508266 -0.025342
3720.936663 -0.025341
3722.365567 -0.025341
3723.794979 -0.025341
3725.224899 -0.025341
3726.655327 -0.025342
3728.086264 -0.025342
3729.517709 -0.025342
3730.949663 -0.025342
3732.382125 -0.025342
3733.815097 -0.025341
3735.248578 -0.025341
3736.682568 -0.025341
3738.117068 -0.025342
3739.552077 -0.025341
3740.987597 -0.025341
3742.423627 -0.025341
3743.860167 -0.025341
3745.297217 -0.025341
3746.734778 -0.025341
3748.172850 -0.025341
3749.611434 -0.025341
3751.050528 -0.025341
3752.490134 -0.025341
3753.930251 -0.025341
3755.370880 -0.025340
3756.812021 -0.025340
3758.253674 -0.025340
3759.695840 -0.025340
3761.138518 -0.025340
3762.581708 -0.025340
3764.025412 -0.025340
3765.469628 -0.025340
3766.914358 -0.025340
3768.359601 -0.025341
3769.805358 -0.025341
3771.251629 -0.025341
3772.698413 -0.025341
3774.145712 -0.025341
3775.593525 -0.025341
3777.041852 -0.025341
3778.490695 -0.025341
3779.940052 -0.025341
3781.389924 -0.025341
3782.840311 -0.025341
3784.291214 -0.025341
3785.742632 -0.025341
3787.194566 -0.025341
3788.647016 -0.025341
3790.099983 -0.025341
3791.553465 -0.025341
3793.007464 -0.025341
3794.461980 -0.025341
3795.917013 -0.025341
3797.372563 -0.025341
3798.828630 -0.025341
3800.285214 -0.025341
3801.742316 -0.025341
3803.199936 -0.025341
3804.658074 -0.025341
3806.116730 -0.025341
3807.575904 -0.025341
3809.035597 -0.025341
3810.495809 -0.025341
3811.956539 -0.025341
3813.417789 -0.025342
3814.879558 -0.025342
3816.341846 -0.025342
3817.804654 -0.025343
3819.267982 -0.025342
3820.731830 -0.025343
3822.196198 -0.025343
3823.661087 -0.025342
3825.126496 -0.025342
3826.592426 -0.025342
3828.058876 -0.025342
3829.525848 -0.025342
3830.993341 -0.025341
3832.461356 -0.025341
3833.929893 -0.025341
3835.398951 -0.025341
3836.868531 -0.025341
3838.338634 -0.025341
3839.809259 -0.025341
3841.280406 -0.025341
3842.752076 -0.025341
3844.224270 -0.025341
3845.696986 -0.025341
3847.170226 -0.025342
3848.643990 -0.025342
3850.118277 -0.025342
3851.593088 -0.025342
3853.068423 -0.025342
3854.544282 -0.025342
3856.020666 -0.025342
3857.497575 -0.025342
3858.975008 -0.025342
3860.452967 -0.025342
3861.931450 -0.025342
3863.410459 -0.025343
3864.889994 -0.025343
3866.370054 -0.025343
3867.850641 -0.025343
3869.331753 -0.025343
3870.813392 -0.025342
3872.295557 -0.025342
3873.778250 -0.025342
3875.261469 -0.025342
3876.745215 -0.025342
3878.229488 -0.025341
3879.714289 -0.025341
3881.199617 -0.025341
3882.685474 -0.025342
3884.171858 -0.025342
3885.658770 -0.025342
3887.146211 -0.025341
3888.634181 -0.025341
3890.122679 -0.025342
3891.611706 -0.025342
3893.101263 -0.025342
3894.591349 -0.025342
3896.081964 -0.025342
3897.573109 -0.025342
3899.064784 -0.025342
3900.556989 -0.025342
3902.049724 -0.025342
3903.542990 -0.025342
3905.036786 -0.025342
3906.531113 -0.025343
3908.025971 -0.025343
3909.521361 -0.025343
3911.017282 -0.025343
3912.513734 -0.025343
3914.010719 -0.025342
3915.508235 -0.025342
3917.006283 -0.025343
3918.504864 -0.025343
3920.003977 -0.025342
3921.503623 -0.025342
3923.003802 -0.025342
3924.504514 -0.025343
3926.005760 -0.025343
3927.507539 -0.025343
3929.009851 -0.025343
3930.512698 -0.025342
3932.016078 -0.025343
3933.519993 -0.025343
3935.024442 -0.025343
3936.529426 -0.025343
3938.034944 -0.025343
3939.540998 -0.025343
3941.047587 -0.025343
3942.554711 -0.025343
3944.062371 -0.025343
3945.570567 -0.025343
3947.079298 -0.025343
3948.588566 -0.025343
3950.098370 -0.025343
3951.608710 -0.025343
3953.119588 -0.025344
3954.631002 -0.025344
3956.142953 -0.025344
3957.655442 -0.025344
3959.168468 -0.025344
3960.682032 -0.025343
3962.196133 -0.025343
3963.710773 -0.025344
3965.225951 -0.025344
3966.741667 -0.025344
3968.257922 -0.025343
3969.774716 -0.025343
3971.292049 -0.025343
3972.809921 -0.025343
3974.328333 -0.025343
3975.847284 -0.025344
3977.366775 -0.025344
3978.886806 -0.025344
3980.407377 -0.025343
3981.928488 -0.025343
3983.450140 -0.025343
3984.972333 -0.025344
3986.495066 -0.025344
3988.018341 -0.025343
3989.542157 -0.025343
3991.066514 -0.025343
3992.591414 -0.025344
3994.116855 -0.025344
3995.642838 -0.025344
3997.169364 -0.025344
3998.696432 -0.025344
4000.224042 -0.025344
4001.752196 -0.025344
4003.280892 -0.025344
4004.810132 -0.025344
4006.339916 -0.025344
4007.870242 -0.025344
4009.401113 -0.025344
4010.932528 -0.025344
4012.464487 -0.025344
4013.996990 -0.025344
4015.530038 -0.025344
4017.063631 -0.025344
4018.597769 -0.025344
4020.132452 -0.025344
4021.667680 -0.025344
4023.203454 -0.025344
4024.739773 -0.025344
4026.276639 -0.025344
4027.814051 -0.025344
4029.352009 -0.025344
4030.890514 -0.025344
4032.429565 -0.025344
4033.969163 -0.025344
4035.509309 -0.025343
4037.050001 -0.025344
4038.591242 -0.025344
4040.133029 -0.025344
4041.675365 -0.025344
4043.218249 -0.025344
4044.761681 -0.025344
4046.305662 -0.025344
4047.850191 -0.025344
4049.395270 -0.025344
4050.940897 -0.025344
4052.487074 -0.025344
4054.033800 -0.025343
4055.581075 -0.025343
4057.128901 -0.025344
4058.677276 -0.025344
4060.226202 -0.025343
4061.775679 -0.025343
4063.325705 -0.025343
4064.876283 -0.025343
4066.427412 -0.025343
4067.979092 -0.025343
4069.531323 -0.025343
4071.084106 -0.025343
4072.637441 -0.025343
4074.191328 -0.025343
4075.745767 -0.025343
4077.300758 -0.025343
4078.856302 -0.025342
4080.412399 -0.025342
4081.969049 -0.025342
4083.526252 -0.025342
4085.084008 -0.025342
4086.642318 -0.025342
4088.201181 -0.025342
4089.760599 -0.025342
4091.320571 -0.025342
4092.881097 -0.025342
4094.442178 -0.025342
4096.003813 -0.025342
4097.566004 -0.025342
4099.128749 -0.025341
4100.692050 -0.025341
4102.255907 -0.025341
4103.820319 -0.025341
4105.385287 -0.025341
4106.950811 -0.025341
4108.516892 -0.025341
4110.083529 -0.025341
4111.650723 -0.025341
4113.218474 -0.025341
4114.786781 -0.025341
4116.355647 -0.025341
4117.925069 -0.025341
4119.495050 -0.025341
4121.065588 -0.025341
4122.636685 -0.025341
4124.208340 -0.025341
4125.780553 -0.025341
4127.353325 -0.025341
4128.926656 -0.025341
4130.500546 -0.025341
4132.074995 -0.025341
4133.650004 -0.025341
4135.225573 -0.025341
4136.801701 -0.025341
4138.378390 -0.025341
4139.955639 -0.025341
4141.533448 -0.025342
4143.111818 -0.025342
4144.690749 -0.025342
4146.270241 -0.025342
4147.850295 -0.025341
4149.430910 -0.025341
4151.012086 -0.025341
4152.593825 -0.025341
4154.176125 -0.025341
4155.758988 -0.025341
4157.342414 -0.025341
4158.926402 -0.025341
4160.510953 -0.025341
4162.096067 -0.025340
4163.681744 -0.025340
4165.267985 -0.025340
4166.854789 -0.025340
4168.442158 -0.025340
4170.030090 -0.025341
4171.618587 -0.025341
4173.207649 -0.025341
4174.797275 -0.025340
4176.387466 -0.025340
4177.978222 -0.025340
4179.569543 -0.025340
4181.161430 -0.025340
4182.753882 -0.025340
4184.346901 -0.025340
4185.940485 -0.025340
4187.534636 -0.025341
4189.129353 -0.025340
4190.724638 -0.025341
4192.320488 -0.025341
4193.916907 -0.025341
4195.513892 -0.025341
4197.111445 -0.025341
4198.709566 -0.025341
4200.308254 -0.025341
4201.907511 -0.025341
4203.507336 -0.025341
4205.107729 -0.025341
4206.708691 -0.025341
4208.310223 -0.025341
4209.912323 -0.025341
4211.514993 -0.025341
4213.118232 -0.025341
4214.722041 -0.025341
4216.326419 -0.025341
4217.931368 -0.025340
4219.536888 -0.025340
4221.142978 -0.025340
4222.749638 -0.025340
4224.356870 -0.025340
4225.964672 -0.025340
4227.573047 -0.025340
4229.181992 -0.025340
4230.791510 -0.025340
4232.401599 -0.025340
4234.012261 -0.025340
4235.623494 -0.025340
4237.235301 -0.025340
4238.847680 -0.025340
4240.460633 -0.025340
4242.074158 -0.025340
4243.688257 -0.025340
4245.302929 -0.025339
4246.918176 -0.025340
4248.533996 -0.025340
4250.150390 -0.025340
4251.767359 -0.025340
4253.384903 -0.025340
4255.003021 -0.025340
4256.621714 -0.025339
4258.240983 -0.025339
4259.860827 -0.025339
4261.481246 -0.025339
4263.102242 -0.025340
4264.723813 -0.025339
4266.345961 -0.025340
4267.968685 -0.025339
4269.591986 -0.025339
4271.215864 -0.025339
4272.840319 -0.025339
4274.465351 -0.025339
4276.090960 -0.025339
4277.717148 -0.025339
4279.343913 -0.025339
4280.971256 -0.025339
4282.599178 -0.025339
4284.227678 -0.025339
4285.856757 -0.025339
4287.486414 -0.025339
4289.116651 -0.025340
4290.747467 -0.025340
4292.378863 -0.025340
4294.010838 -0.025340
4295.643394 -0.025340
4297.276529 -0.025341
4298.910245 -0.025341
4300.544542 -0.025341
4302.179419 -0.025341
4303.814877 -0.025341
4305.450916 -0.025341
4307.087537 -0.025341
4308.724740 -0.025341
4310.362524 -0.025341
4312.000890 -0.025341
4313.639838 -0.025341
4315.279369 -0.025341
4316.919483 -0.025340
4318.560179 -0.025340
4320.201459 -0.025340
4321.843321 -0.025340
4323.485767 -0.025340
4325.128797 -0.025340
4326.772411 -0.025340
4328.416608 -0.025340
4330.061390 -0.025340
4331.706757 -0.025340
4333.352708 -0.025340
4334.999244 -0.025340
4336.646366 -0.025340
4338.294072 -0.025340
4339.942364 -0.025340
4341.591242 -0.025340
4343.240706 -0.025340
4344.890756 -0.025340
4346.541392 -0.025340
4348.192615 -0.025340
4349.844425 -0.025340
4351.496822 -0.025340
4353.149806 -0.025339
4354.803377 -0.025340
4356.457536 -0.025339
4358.112283 -0.025339
4359.767618 -0.025339
4361.423541 -0.025339
4363.080053 -0.025339
4364.737153 -0.025339
4366.394842 -0.025338
4368.053120 -0.025338
4369.711988 -0.025339
4371.371445 -0.025339
4373.031491 -0.025339
4374.692128 -0.025338
4376.353355 -0.025338
4378.015172 -0.025338
4379.677579 -0.025338
4381.340578 -0.025338
4383.004167 -0.025338
4384.668348 -0.025338
4386.333120 -0.025339
4387.998483 -0.025339
4389.664439 -0.025339
4391.330986 -0.025339
4392.998126 -0.025339
4394.665858 -0.025339
4396.334183 -0.025339
4398.003100 -0.025338
4399.672611 -0.025338
4401.342715 -0.025338
4403.013413 -0.025338
4404.684704 -0.025339
4406.356589 -0.025338
4408.029068 -0.025338
4409.702142 -0.025338
4411.375810 -0.025338
4413.050073 -0.025338
4414.724931 -0.025338
4416.400384 -0.025339
4418.076432 -0.025340
4419.753076 -0.025340
4421.430316 -0.025340
4423.108152 -0.025340
4424.786584 -0.025340
4426.465613 -0.025340
4428.145238 -0.025340
4429.825460 -0.025340
4431.506280 -0.025340
4433.187696 -0.025340
4434.869710 -0.025340
4436.552322 -0.025340
4438.235532 -0.025340
4439.919340 -0.025340
4441.603746 -0.025340
4443.288751 -0.025340
4444.974355 -0.025340
4446.660557 -0.025340
4448.347359 -0.025340
4450.034761 -0.025340
4451.722762 -0.025340
4453.411362 -0.025340
4455.100563 -0.025340
4456.790365 -0.025340
4458.480766 -0.025340
4460.171769 -0.025341
4461.863372 -0.025340
4463.555576 -0.025340
4465.248382 -0.025340
4466.941790 -0.025340
4468.635799 -0.025340
4470.330410 -0.025340
4472.025623 -0.025340
4473.721439 -0.025340
4475.417858 -0.025340
4477.114879 -0.025340
4478.812503 -0.025340
4480.510731 -0.025340
4482.209562 -0.025340
4483.908997 -0.025340
4485.609035 -0.025340
4487.309678 -0.025340
4489.010926 -0.025340
4490.712777 -0.025340
4492.415234 -0.025340
4494.118295 -0.025340
4495.821962 -0.025340
4497.526234 -0.025340
4499.231112 -0.025341
4500.936596 -0.025341
4502.642686 -0.025341
4504.349382 -0.025341
4506.056684 -0.025341
4507.764594 -0.025341
4509.473110 -0.025341
4511.182233 -0.025341
4512.891964 -0.025341
4514.602302 -0.025341
4516.313248 -0.025341
4518.024802 -0.025341
4519.736965 -0.025341
4521.449735 -0.025341
4523.163115 -0.025341
4524.877103 -0.025341
4526.591701 -0.025340
4528.306907 -0.025340
4530.022724 -0.025340
4531.739150 -0.025341
4533.456185 -0.025341
4535.173832 -0.025341
4536.892088 -0.025341
4538.610955 -0.025341
4540.330433 -0.025341
4542.050522 -0.025341
4543.771222 -0.025342
4545.492534 -0.025341
4547.214458 -0.025341
4548.936993 -0.025341
4550.660140 -0.025341
4552.383900 -0.025341
4554.108273 -0.025341
4555.833258 -0.025341
4557.558856 -0.025340
4559.285067 -0.025340
4561.011892 -0.025340
4562.739331 -0.025340
4564.467383 -0.025340
4566.196049 -0.025340
4567.925330 -0.025340
4569.655226 -0.025340
4571.385736 -0.025340
4573.116861 -0.025340
4574.848601 -0.025340
4576.580956 -0.025340
4578.313928 -0.025340
4580.047515 -0.025340
4581.781718 -0.025340
4583.516537 -0.025340
4585.251973 -0.025340
4586.988025 -0.025340
4588.724695 -0.025341
4590.461982 -0.025341
4592.199886 -0.025340
4593.938407 -0.025340
4595.677547 -0.025340
4597.417304 -0.025340
4599.157680 -0.025340
4600.898674 -0.025340
4602.640287 -0.025340
4604.382519 -0.025340
4606.125370 -0.025340
4607.868840 -0.025339
4609.612930 -0.025339
4611.357640 -0.025339
4613.102969 -0.025339
4614.848919 -0.025339
4616.595489 -0.025339
4618.342680 -0.025339
4620.090492 -0.025339
4621.838925 -0.025339
4623.587980 -0.025339
4625.337656 -0.025339
4627.087953 -0.025339
4628.838873 -0.025339
4630.590415 -0.025339
4632.342579 -0.025339
4634.095366 -0.025339
4635.848776 -0.025339
4637.602809 -0.025339
4639.357465 -0.025339
4641.112745 -0.025339
4642.868649 -0.025339
4644.625176 -0.025339
4646.382328 -0.025339
4648.140104 -0.025339
4649.898505 -0.025340
4651.657531 -0.025340
4653.417182 -0.025340
4655.177458 -0.025340
4656.938360 -0.025340
4658.699887 -0.025340
4660.462041 -0.025340
4662.224820 -0.025340
4663.988227 -0.025340
4665.752259 -0.025340
4667.516919 -0.025339
4669.282206 -0.025339
4671.048120 -0.025339
4672.814661 -0.025339
4674.581831 -0.025339
4676.349628 -0.025339
4678.118054 -0.025339
4679.887108 -0.025339
4681.656791 -0.025339
4683.427102 -0.025338
4685.198043 -0.025338
4686.969613 -0.025338
4688.741812 -0.025338
4690.514642 -0.025338
4692.288101 -0.025338
4694.062191 -0.025338
4695.836911 -0.025339
4697.612261 -0.025339
4699.388243 -0.025339
4701.164856 -0.025339
4702.942100 -0.025339
4704.719976 -0.025338
4706.498483 -0.025338
4708.277623 -0.025338
4710.057394 -0.025338
4711.837798 -0.025338
4713.618835 -0.025338
4715.400505 -0.025338
4717.182808 -0.025337
4718.965744 -0.025337
4720.749314 -0.025337
4722.533518 -0.025337
4724.318356 -0.025337
4726.103828 -0.025337
4727.889934 -0.025337
4729.676676 -0.025337
4731.464052 -0.025337
4733.252063 -0.025337
4735.040710 -0.025338
4736.829993 -0.025338
4738.619911 -0.025338
4740.410465 -0.025338
4742.201656 -0.025338
4743.993483 -0.025338
4745.785947 -0.025337
4747.579048 -0.025337
4749.372786 -0.025337
4751.167161 -0.025337
4752.962175 -0.025338
4754.757826 -0.025338
4756.554115 -0.025338
4758.351042 -0.025338
4760.148609 -0.025338
4761.946813 -0.025338
4763.745657 -0.025338
4765.545141 -0.025338
4767.345263 -0.025338
4769.146026 -0.025338
4770.947428 -0.025338
4772.749470 -0.025338
4774.552153 -0.025338
4776.355477 -0.025338
4778.159441 -0.025338
4779.964046 -0.025338
4781.769293 -0.025338
4783.575181 -0.025338
4785.381711 -0.025338
4787.188883 -0.025338
4788.996697 -0.025338
4790.805153 -0.025338
4792.614253 -0.025338
4794.423995 -0.025338
4796.234380 -0.025338
4798.045409 -0.025338
4799.857081 -0.025338
4801.669397 -0.025338
4803.482357 -0.025338
4805.295961 -0.025338
4807.110210 -0.025338
4808.925103 -0.025338
4810.740641 -0.025338
4812.556825 -0.025338
4814.373654 -0.025338
4816.191129 -0.025338
4818.009249 -0.025338
4819.828016 -0.025338
4821.647429 -0.025338
4823.467488 -0.025338
4825.288195 -0.025338
4827.109548 -0.025338
4828.931548 -0.025338
4830.754196 -0.025338
4832.577492 -0.025338
4834.401436 -0.025338
4836.226028 -0.025338
4838.051268 -0.025338
4839.877157 -0.025338
4841.703695 -0.025338
4843.530881 -0.025338
4845.358717 -0.025338
4847.187203 -0.025338
4849.016339 -0.025338
4850.846124 -0.025338
4852.676560 -0.025338
4854.507646 -0.025338
4856.339383 -0.025338
4858.171771 -0.025338
4860.004810 -0.025339
4861.838500 -0.025339
4863.672842 -0.025338
4865.507836 -0.025338
4867.343482 -0.025338
4869.179780 -0.025338
4871.016731 -0.025339
4872.854335 -0.025339
4874.692592 -0.025339
4876.531502 -0.025339
4878.371065 -0.025339
4880.211282 -0.025338
4882.052153 -0.025338
4883.893679 -0.025338
4885.735858 -0.025338
4887.578693 -0.025338
4889.422182 -0.025339
4891.266326 -0.025339
4893.111126 -0.025339
4894.956581 -0.025339
4896.802692 -0.025339
4898.649459 -0.025339
4900.496883 -0.025339
4902.344963 -0.025339
4904.193699 -0.025339
4906.043093 -0.025339
4907.893144 -0.025339
4909.743852 -0.025339
4911.595218 -0.025339
4913.447242 -0.025339
4915.299924 -0.025339
4917.153264 -0.025339
4919.007264 -0.025339
4920.861921 -0.025339
4922.717238 -0.025339
4924.573215 -0.025339
4926.429850 -0.025339
4928.287146 -0.025339
4930.145102 -0.025339
4932.003718 -0.025339
4933.862994 -0.025339
4935.722931 -0.025339
4937.583529 -0.025339
4939.444788 -0.025339
4941.306709 -0.025339
4943.169291 -0.025339
4945.032536 -0.025339
4946.896442 -0.025339
4948.761011 -0.025339
4950.626242 -0.025339
4952.492136 -0.025339
4954.358694 -0.025339
4956.225914 -0.025339
4958.093798 -0.025339
4959.962346 -0.025339
4961.831558 -0.025339
4963.701434 -0.025339
4965.571975 -0.025339
4967.443180 -0.025339
4969.315051 -0.025339
4971.187586 -0.025339
4973.060787 -0.025339
4974.934654 -0.025339
4976.809186 -0.025339
4978.684385 -0.025339
4980.560250 -0.025339
4982.436782 -0.025339
4984.313981 -0.025339
4986.191846 -0.025339
4988.070379 -0.025339
4989.949580 -0.025339
4991.829448 -0.025339
4993.709985 -0.025339
4995.591189 -0.025339
4997.473062 -0.025339
4999.355604 -0.025339
5001.238815 -0.025339


==> fig3/flowEps01v3.dat <==
0.106610 -0.000434
0.213258 -0.000478
0.319943 -0.000616
0.426667 -0.000870
0.533428 -0.000691
0.640227 -0.000748
0.747065 -0.000786
0.853940 -0.000827
0.960853 -0.000828
1.067805 -0.000801
1.174794 -0.000748
1.281821 -0.000460
1.388886 -0.000571
1.495990 -0.000633
1.603131 -0.000663
1.710311 -0.000522
1.817528 -0.000619
1.924784 -0.000498
2.032078 -0.000495
2.139410 -0.000632
2.246780 -0.000743
2.354188 -0.000900
2.461635 -0.000922
2.569119 -0.000745
2.676642 -0.000931
2.784203 -0.000863
2.891802 -0.000795
2.999440 -0.000830
3.107115 -0.000865
3.214829 -0.000914
3.322581 -0.000875
3.430372 -0.000630
3.538201 -0.000742
3.646068 -0.000819
3.753974 -0.000587
3.861917 -0.000248
3.969900 -0.000283
4.077920 -0.000415
4.185979 -0.000205
4.294076 -0.000234
4.402212 -0.000207
4.510386 -0.000294
4.618599 -0.000218
4.726850 0.000002
4.835140 0.000109
4.943468 0.000205
5.051834 0.000118
5.160239 0.000101
5.268683 0.000152
5.377165 -0.000035
5.485686 0.000143
5.594245 0.000033
5.702843 -0.000034
5.811479 -0.000213
5.920154 -0.000146
6.028868 -0.000254
6.137620 -0.000285
6.246411 0.000036
6.355241 0.000159
6.464109 0.000154
6.573016 0.000119
6.681961 -0.000165
6.790946 -0.000147
6.899969 -0.000245
7.009031 -0.000221
7.118131 -0.000441
7.227271 -0.000534
7.336449 -0.000449
7.445666 -0.000591
7.554921 -0.000821
7.664216 -0.000775
7.773549 -0.000707
7.882922 -0.000666
7.992333 -0.000679
8.101783 -0.000507
8.211272 -0.000561
8.320800 -0.000561
8.430366 -0.000841
8.539972 -0.000828
8.649617 -0.000960
8.759300 -0.001052
8.869023 -0.001200
8.978784 -0.001354
9.088585 -0.001361
9.198424 -0.001289
9.308303 -0.001590
9.418221 -0.001376
9.528177 -0.001205
9.638173 -0.000902
9.748208 -0.000587
9.858282 -0.000607
9.968395 -0.000513
10.078547 -0.000495
10.188739 -0.000342
10.298969 -0.000351
10.409239 -0.000334
10.519548 -0.000186
10.629896 -0.000247
10.740283 -0.000464
10.850710 -0.000338
10.961176 -0.000334
11.071681 -0.000163
11.182225 -0.000295
11.292809 -0.000152
11.403432 -0.000048
11.514094 -0.000230
11.624795 -0.000154
11.735536 -0.000408
11.846316 -0.000475
11.957136 -0.000478
12.067995 -0.000418
12.178893 -0.000381
12.289831 -0.000093
12.400808 0.000066
12.511825 -0.000228
12.622881 -0.000382
12.733977 -0.000473
12.845112 -0.000606
12.956286 -0.000549
13.067500 -0.000670
13.178754 -0.000800
13.290047 -0.000788
13.401379 -0.000974
13.512752 -0.000919
13.624163 -0.000810
13.735615 -0.000852
13.847106 -0.001136
13.958636 -0.000857
14.070207 -0.000915
14.181816 -0.001133
14.293466 -0.001074
14.405155 -0.000845
14.516884 -0.001031
14.628653 -0.000830
14.740461 -0.000679
14.852309 -0.001211
14.964197 -0.001164
15.076125 -0.001059
15.188092 -0.001073
15.300099 -0.001093
15.412146 -0.000973
15.524233 -0.000965
15.636359 -0.001061
15.748526 -0.000891
15.860732 -0.000932
15.972978 -0.000877
16.085264 -0.000780
16.197590 -0.000868
16.309956 -0.000815
16.422362 -0.000559
16.534808 -0.000509
16.647293 -0.000463
16.759819 -0.000228
16.872385 -0.000382
16.984990 -0.000313
17.097636 -0.000097
17.210322 0.000004
17.323048 -0.000062
17.435813 -0.000040
17.548619 -0.000019
17.661465 0.000096
17.774351 0.000031
17.887278 -0.000248
18.000244 -0.000020
18.113251 -0.000051
18.226297 0.000024
18.339384 -0.000125
18.452511 0.000044
18.565678 -0.000117
18.678886 -0.000166
18.792133 -0.000124
18.905421 -0.000171
19.018749 -0.000502
19.132118 -0.000792
19.245526 -0.000580
19.358975 -0.000538
19.472465 -0.000355
19.585994 -0.000193
19.699564 -0.000171
19.813175 -0.000036
19.926826 -0.000043
20.040517 -0.000049
20.154248 -0.000216
20.268020 -0.000368
20.381833 -0.000482
20.495685 -0.000578
20.609579 -0.000341
20.723512 -0.000505
20.837487 -0.000657
20.951501 -0.000517
21.065557 -0.000470
21.179652 -0.000304
21.293789 -0.000144
21.407966 -0.000111
21.522183 -0.000018
21.636441 -0.000004
21.750740 -0.000090
21.865079 -0.000086
21.979459 -0.000182
22.093880 -0.000011
22.208341 -0.000198
22.322843 -0.000265
22.437385 -0.000523
22.551969 -0.000521
22.666593 -0.000334
22.781257 -0.000452
22.895963 -0.000522
23.010709 -0.000700
23.125496 -0.000656
23.240324 -0.000785
23.355193 -0.000685
23.470102 -0.000765
23.585052 -0.000696
23.700043 -0.000640
23.815075 -0.000548
23.930148 -0.000634
24.045262 -0.000657
24.160417 -0.000720
24.275612 -0.000919
24.390849 -0.000688
24.506126 -0.000643
24.621445 -0.000669
24.736804 -0.000634
24.852205 -0.000797
24.967646 -0.000972
25.083129 -0.001275
25.198652 -0.001244
25.314217 -0.001206
25.429822 -0.001129
25.545469 -0.001292
25.661157 -0.001262
25.776886 -0.001226
25.892656 -0.001060
26.008467 -0.001000
26.124319 -0.001000
26.240213 -0.000918
26.356147 -0.001077
26.472123 -0.000981
26.588140 -0.001007
26.704199 -0.001036
26.820298 -0.000969
26.936439 -0.000893
27.052621 -0.001039
27.168845 -0.000985
27.285109 -0.000878
27.401415 -0.000803
27.517763 -0.000916
27.634151 -0.001026
27.750581 -0.000859
27.867053 -0.000924
27.983566 -0.000845
28.100120 -0.000865
28.216716 -0.000988
28.333353 -0.000950
28.450031 -0.000834
28.566751 -0.000671
28.683513 -0.000663
28.800315 -0.000529
28.917160 -0.000532
29.034046 -0.000310
29.150973 -0.000149
29.267943 -0.000361
29.384953 -0.000627
29.502005 -0.000808
29.619099 -0.000758
29.736235 -0.000893
29.853412 -0.000767
29.970630 -0.001104
30.087891 -0.001142
30.205193 -0.001346
30.322536 -0.001142
30.439922 -0.001056
30.557349 -0.001250
30.674818 -0.001379
30.792328 -0.001312
30.909881 -0.001178
31.027475 -0.001204
31.145111 -0.001243
31.262789 -0.001354
31.380508 -0.001382
31.498270 -0.001369
31.616073 -0.001154
31.733918 -0.001379
31.851805 -0.001577
31.969734 -0.001461
32.087704 -0.001444
32.205717 -0.001502
32.323772 -0.001486
32.441868 -0.001586
32.560007 -0.001485
32.678187 -0.001532
32.796410 -0.001602
32.914674 -0.001677
33.032981 -0.001484
33.151330 -0.001651
33.269720 -0.001663
33.388153 -0.001847
33.506628 -0.001993
33.625145 -0.002140
33.743704 -0.002063
33.862305 -0.002039
33.980948 -0.002276
34.099634 -0.002255
34.218361 -0.002386
34.337131 -0.002367
34.455943 -0.002400
34.574798 -0.002425
34.693694 -0.002472
34.812633 -0.002313
34.931614 -0.002516
35.050637 -0.002508
35.169703 -0.002552
35.288811 -0.002584
35.407961 -0.002643
35.527154 -0.002535
35.646389 -0.002634
35.765666 -0.002765
35.884986 -0.002905
36.004348 -0.002869
36.123752 -0.002927
36.243199 -0.003165
36.362689 -0.003164
36.482221 -0.003376
36.601795 -0.003162
36.721412 -0.003284
36.841071 -0.003310
36.960773 -0.003240
37.080517 -0.003297
37.200304 -0.003329
37.320134 -0.003279
37.440006 -0.003152
37.559921 -0.003143
37.679878 -0.003269
37.799878 -0.003203
37.919921 -0.003134
38.040006 -0.003089
38.160134 -0.003182
38.280304 -0.003180
38.400518 -0.003099
38.520774 -0.003097
38.641073 -0.003157
38.761414 -0.003120
38.881798 -0.003181
39.002225 -0.003176
39.122695 -0.003135
39.243208 -0.003076
39.363764 -0.003202
39.484362 -0.003228
39.605003 -0.003347
39.725687 -0.003287
39.846414 -0.003297
39.967184 -0.003464
40.087997 -0.003484
40.208852 -0.003490
40.329751 -0.003291
40.450693 -0.003462
40.571677 -0.003311
40.692705 -0.003418
40.813776 -0.003489
40.934889 -0.003670
41.056046 -0.003734
41.177246 -0.003599
41.298488 -0.003768
41.419774 -0.003864
41.541103 -0.004064
41.662475 -0.004025
41.783891 -0.004006
41.905349 -0.004127
42.026851 -0.004024
42.148395 -0.004146
42.269983 -0.004140
42.391614 -0.004275
42.513289 -0.004418
42.635006 -0.004509
42.756767 -0.004557
42.878571 -0.004741
43.000419 -0.004669
43.122309 -0.004862
43.244243 -0.004802
43.366221 -0.004691
43.488241 -0.004837
43.610305 -0.004832
43.732413 -0.004952
43.854564 -0.005082
43.976758 -0.005041
44.098996 -0.005170
44.221277 -0.005111
44.343601 -0.005240
44.465969 -0.005311
44.588381 -0.005433
44.710836 -0.005180
44.833334 -0.005364
44.955876 -0.005375
45.078462 -0.005275
45.201091 -0.005297
45.323764 -0.005526
45.446480 -0.005486
45.569240 -0.005162
45.692044 -0.004855
45.814891 -0.004767
45.937782 -0.004909
46.060716 -0.004903
46.183695 -0.005065
46.306716 -0.004861
46.429782 -0.004965
46.552891 -0.004830
46.676045 -0.004804
46.799241 -0.004869
46.922482 -0.004736
47.045767 -0.004906
47.169095 -0.004947
47.292467 -0.005302
47.415883 -0.005307
47.539343 -0.005273
47.662846 -0.005521
47.786394 -0.005653
47.909985 -0.005737
48.033621 -0.005811
48.157300 -0.006023
48.281023 -0.006144
48.404791 -0.006095
48.528602 -0.006216
48.652457 -0.006127
48.776356 -0.006192
48.900300 -0.006207
49.024287 -0.006083
49.148318 -0.006030
49.272394 -0.005873
49.396513 -0.006135
49.520677 -0.006206
49.644885 -0.006640
49.769137 -0.006827
49.893433 -0.006940
50.017773 -0.006984
50.142157 -0.006991
50.266586 -0.006832
50.391059 -0.006931
50.515576 -0.006901
50.640137 -0.006987
50.764743 -0.007037
50.889393 -0.006944
51.014087 -0.006859
51.138825 -0.006890
51.263608 -0.007090
51.388435 -0.007074
51.513307 -0.007160
51.638223 -0.007162
51.763183 -0.007302
51.888188 -0.007286
52.013237 -0.007126
52.138330 -0.007164
52.263468 -0.007198
52.388651 -0.007162
52.513878 -0.007236
52.639149 -0.007325
52.764465 -0.007231
52.889826 -0.007291
53.015231 -0.007376
53.140680 -0.007584
53.266175 -0.007385
53.391713 -0.007380
53.517297 -0.007384
53.642925 -0.007391
53.768597 -0.007659
53.894315 -0.007671
54.020077 -0.007529
54.145884 -0.007572
54.271735 -0.007580
54.397631 -0.007552
54.523572 -0.007567
54.649558 -0.007748
54.775588 -0.007795
54.901663 -0.007794
55.027783 -0.007821
55.153948 -0.007820
55.280158 -0.007890
55.406412 -0.007717
55.532712 -0.007777
55.659056 -0.007906
55.785445 -0.008050
55.911879 -0.008199
56.038358 -0.008310
56.164882 -0.008311
56.291451 -0.008361
56.418065 -0.008414
56.544724 -0.008613
56.671427 -0.008716
56.798176 -0.008847
56.924970 -0.008902
57.051809 -0.008912
57.178693 -0.009035
57.305623 -0.009276
57.432597 -0.009389
57.559616 -0.009230
57.686681 -0.009264
57.813790 -0.009320
57.940945 -0.009413
58.068145 -0.009562
58.195391 -0.009632
58.322681 -0.009527
58.450017 -0.009619
58.577398 -0.009747
58.704824 -0.009671
58.832296 -0.009578
58.959812 -0.009603
59.087374 -0.009777
59.214982 -0.009836
59.342635 -0.009699
59.470333 -0.009854
59.598076 -0.009855
59.725865 -0.009920
59.853700 -0.010075
59.981579 -0.010117
60.109505 -0.010231
60.237475 -0.010331
60.365492 -0.010304
60.493553 -0.010322
60.621660 -0.010668
60.749813 -0.010477
60.878011 -0.010517
61.006255 -0.010442
61.134544 -0.010368
61.262879 -0.010432
61.391260 -0.010489
61.519686 -0.010458
61.648158 -0.010430
61.776675 -0.010529
61.905239 -0.010693
62.033847 -0.010781
62.162502 -0.010724
62.291202 -0.010647
62.419948 -0.010807
62.548740 -0.010605
62.677577 -0.010646
62.806461 -0.010720
62.935390 -0.010829
63.064365 -0.010873
63.193385 -0.010747
63.322452 -0.010635
63.451564 -0.010818
63.580723 -0.011016
63.709927 -0.010953
63.839177 -0.010861
63.968473 -0.011041
64.097815 -0.011145
64.227203 -0.011127
64.356637 -0.011131
64.486117 -0.011265
64.615643 -0.011509
64.745215 -0.011412
64.874833 -0.011555
65.004497 -0.011412
65.134208 -0.011534
65.263964 -0.011700
65.393766 -0.011670
65.523615 -0.011593
65.653510 -0.011913
65.783450 -0.011796
65.913437 -0.012036
66.043471 -0.011965
66.173550 -0.012036
66.303676 -0.011940
66.433847 -0.012144
66.564066 -0.012195
66.694330 -0.012605
66.824641 -0.012742
66.954998 -0.012880
67.085401 -0.013174
67.215851 -0.013062
67.346347 -0.012937
67.476889 -0.012776
67.607478 -0.012851
67.738113 -0.013065
67.868795 -0.013142
67.999523 -0.013135
68.130297 -0.013158
68.261118 -0.013049
68.391986 -0.013312
68.522900 -0.013174
68.653860 -0.013105
68.784868 -0.013048
68.915921 -0.013118
69.047021 -0.013338
69.178168 -0.013393
69.309361 -0.013466
69.440601 -0.013688
69.571888 -0.013743
69.703221 -0.013825
69.834601 -0.013898
69.966028 -0.013831
70.097501 -0.013798
70.229021 -0.013887
70.360588 -0.013949
70.492202 -0.014067
70.623862 -0.014275
70.755569 -0.014377
70.887323 -0.014782
71.019124 -0.014692
71.150972 -0.014796
71.282866 -0.014716
71.414807 -0.014592
71.546796 -0.014762
71.678831 -0.014815
71.810913 -0.014857
71.943042 -0.014854
72.075218 -0.014964
72.207441 -0.015004
72.339710 -0.014989
72.472027 -0.014851
72.604391 -0.014930
72.736802 -0.015113
72.869260 -0.014758
73.001765 -0.014671
73.134317 -0.014687
73.266917 -0.014800
73.399563 -0.014889
73.532256 -0.015019
73.664997 -0.014963
73.797785 -0.015086
73.930620 -0.015127
74.063502 -0.015240
74.196432 -0.015378
74.329408 -0.015468
74.462432 -0.015586
74.595504 -0.015523
74.728622 -0.015521
74.861788 -0.015563
74.995001 -0.015667
75.128262 -0.015695
75.261569 -0.015658
75.394925 -0.015463
75.528327 -0.015465
75.661777 -0.015294
75.795275 -0.015403
75.928820 -0.015547
76.062412 -0.015605
76.196052 -0.015595
76.329739 -0.015598
76.463474 -0.015779
76.597256 -0.015884
76.731086 -0.016097
76.864963 -0.016347
76.998888 -0.016235
77.132861 -0.016347
77.266881 -0.016373
77.400949 -0.016591
77.535065 -0.016735
77.669228 -0.016734
77.803439 -0.016733
77.937697 -0.016858
78.072003 -0.016852
78.206357 -0.016932
78.340759 -0.016986
78.475208 -0.017181
78.609706 -0.017061
78.744251 -0.017071
78.878843 -0.016962
79.013484 -0.016964
79.148173 -0.016921
79.282909 -0.016865
79.417693 -0.017009
79.552525 -0.017172
79.687405 -0.017424
79.822333 -0.017521
79.957309 -0.017612
80.092333 -0.017813
80.227405 -0.017899
80.362525 -0.017982
80.497693 -0.018041
80.632909 -0.018246
80.768173 -0.018252
80.903485 -0.018183
81.038845 -0.018266
81.174254 -0.018330
81.309710 -0.018492
81.445214 -0.018651
81.580767 -0.018690
81.716368 -0.018844
81.852017 -0.018831
81.987714 -0.018772
82.123460 -0.018727
82.259253 -0.018669
82.395095 -0.018763
82.530986 -0.018720
82.666924 -0.018758
82.802911 -0.018899
82.938946 -0.018892
83.075030 -0.018901
83.211161 -0.019017
83.347342 -0.019149
83.483570 -0.019126
83.619847 -0.019059
83.756173 -0.018986
83.892547 -0.019098
84.028969 -0.018980
84.165440 -0.019173
84.301959 -0.019338
84.438527 -0.019402
84.575143 -0.019386
84.711808 -0.019314
84.848522 -0.019425
84.985284 -0.019311
85.122095 -0.019414
85.258954 -0.019514
85.395862 -0.019484
85.532818 -0.019472
85.669824 -0.019517
85.806878 -0.019484
85.943980 -0.019608
86.081132 -0.019673
86.218332 -0.019614
86.355581 -0.019703
86.492878 -0.019779
86.630225 -0.019879
86.767620 -0.019992
86.905064 -0.020285
87.042557 -0.020539
87.180099 -0.020588
87.317689 -0.020476
87.455329 -0.020531
87.593018 -0.020475
87.730755 -0.020328
87.868541 -0.020342
88.006377 -0.020368
88.144261 -0.020389
88.282194 -0.020324
88.420176 -0.020454
88.558208 -0.020495
88.696288 -0.020275
88.834418 -0.020438
88.972596 -0.020431
89.110824 -0.020604
89.249101 -0.020688
89.387426 -0.020709
89.525802 -0.020840
89.664226 -0.020798
89.802699 -0.020810
89.941222 -0.020830
90.079794 -0.020881
90.218415 -0.020866
90.357085 -0.021074
90.495805 -0.021030
90.634574 -0.020957
90.773392 -0.020999
90.912260 -0.021079
91.051177 -0.021068
91.190143 -0.021206
91.329159 -0.021206
91.468224 -0.021235
91.607338 -0.021389
91.746502 -0.021507
91.885715 -0.021503
92.024978 -0.021588
92.164291 -0.021574
92.303653 -0.021620
92.443064 -0.021811
92.582525 -0.021916
92.722035 -0.021873
92.861595 -0.021805
93.001205 -0.021937
93.140864 -0.021983
93.280573 -0.021975
93.420332 -0.021917
93.560140 -0.021790
93.699998 -0.021753
93.839906 -0.021747
93.979863 -0.021846
94.119870 -0.021980
94.259927 -0.022011
94.400033 -0.022070
94.540190 -0.022140
94.680396 -0.022159
94.820652 -0.021977
94.960958 -0.022179
95.101313 -0.022267
95.241719 -0.022338
95.382175 -0.022457
95.522680 -0.022513
95.663235 -0.022554
95.803840 -0.022601
95.944496 -0.022533
96.085201 -0.022547
96.225956 -0.022456
96.366761 -0.022639
96.507617 -0.022676
96.648522 -0.022582
96.789477 -0.022467
96.930483 -0.022605
97.071539 -0.022528
97.212644 -0.022516
97.353800 -0.022767
97.495006 -0.022980
97.636262 -0.022955
97.777569 -0.023076
97.918925 -0.023166
98.060332 -0.023323
98.201789 -0.023391
98.343297 -0.023293
98.484855 -0.023393
98.626463 -0.023354
98.768121 -0.023526
98.909829 -0.023598
99.051588 -0.023642
99.193398 -0.023636
99.335258 -0.023622
99.477168 -0.023543
99.619128 -0.023620
99.761139 -0.023555
99.903201 -0.023593
100.045313 -0.023576
100.187476 -0.023630
100.329689 -0.023845
100.471952 -0.023797
100.614266 -0.023847
100.756631 -0.024022
100.899046 -0.024047
101.041512 -0.024029
101.184029 -0.023994
101.326596 -0.023998
101.469214 -0.024076
101.611882 -0.024094
101.754601 -0.024085
101.897371 -0.024073
102.040192 -0.024196
102.183063 -0.024196
102.325986 -0.024296
102.468959 -0.024351
102.611982 -0.024462
102.755057 -0.024534
102.898183 -0.024522
103.041359 -0.024563
103.184586 -0.024548
103.327864 -0.024489
103.471193 -0.024390
103.614573 -0.024413
103.758004 -0.024271
103.901486 -0.024354
104.045019 -0.024198
104.188603 -0.024088
104.332238 -0.024206
104.475924 -0.024090
104.619661 -0.024167
104.763449 -0.024211
104.907288 -0.024327
105.051178 -0.024323
105.195119 -0.024228
105.339112 -0.024154
105.483156 -0.024089
105.627251 -0.024107
105.771397 -0.024151
105.915594 -0.024177
106.059843 -0.024191
106.204143 -0.024186
106.348494 -0.024299
106.492896 -0.024356
106.637350 -0.024472
106.781855 -0.024577
106.926412 -0.024632
107.071019 -0.024634
107.215679 -0.024692
107.360389 -0.024790
107.505151 -0.024817
107.649965 -0.024891
107.794830 -0.024944
107.939746 -0.024950
108.084714 -0.024970
108.229734 -0.025052
108.374805 -0.025057
108.519927 -0.025044
108.665101 -0.024920
108.810327 -0.024925
108.955604 -0.024824
109.100933 -0.024866
109.246314 -0.024913
109.391746 -0.024750
109.537230 -0.024818
109.682765 -0.024878
109.828353 -0.024931
109.973992 -0.025020
110.119683 -0.024977
110.265425 -0.024914
110.411220 -0.024984
110.557066 -0.024827
110.702964 -0.024954
110.848914 -0.025063
110.994916 -0.025103
111.140969 -0.025089
111.287075 -0.025020
111.433232 -0.025079
111.579442 -0.025148
111.725703 -0.025190
111.872016 -0.025323
112.018382 -0.025410
112.164799 -0.025420
112.311268 -0.025489
112.457790 -0.025488
112.604363 -0.025505
112.750989 -0.025715
112.897666 -0.025728
113.044396 -0.025740
113.191178 -0.025871
113.338012 -0.025952
113.484899 -0.025853
113.631837 -0.025861
113.778828 -0.025881
113.925871 -0.025970
114.072966 -0.025937
114.220113 -0.025916
114.367313 -0.025998
114.514565 -0.025955
114.661870 -0.025913
114.809226 -0.025885
114.956635 -0.025945
115.104097 -0.025995
115.251611 -0.026104
115.399177 -0.026285
115.546796 -0.026292
115.694467 -0.026221
115.842191 -0.026175
115.989967 -0.026156
116.137796 -0.026106
116.285677 -0.026055
116.433611 -0.026106
116.581597 -0.026245
116.729636 -0.026225
116.877728 -0.026337
117.025872 -0.026417
117.174069 -0.026387
117.322318 -0.026506
117.470620 -0.026450
117.618975 -0.026466
117.767383 -0.026504
117.915843 -0.026507
118.064356 -0.026480
118.212922 -0.026453
118.361541 -0.026571
118.510212 -0.026498
118.658936 -0.026472
118.807714 -0.026498
118.956544 -0.026527
119.105427 -0.026608
119.254362 -0.026726
119.403351 -0.026615
119.552393 -0.026541
119.701488 -0.026612
119.850635 -0.026652
119.999836 -0.026681
120.149090 -0.026760
120.298396 -0.026797
120.447756 -0.026768
120.597169 -0.026749
120.746635 -0.026817
120.896154 -0.026700
121.045726 -0.026722
121.195351 -0.026862
121.345030 -0.026959
121.494762 -0.027032
121.644547 -0.026998
121.794385 -0.026946
121.944276 -0.027027
122.094221 -0.027056
122.244219 -0.027199
122.394270 -0.027213
122.544375 -0.027157
122.694532 -0.027167
122.844744 -0.027143
122.995008 -0.027068
123.145326 -0.027194
123.295698 -0.027136
123.446123 -0.027141
123.596601 -0.026978
123.747133 -0.027108
123.897718 -0.027181
124.048357 -0.027200
124.199050 -0.027302
124.349796 -0.027268
124.500595 -0.027237
124.651448 -0.027231
124.802355 -0.027216
124.953315 -0.027236
125.104329 -0.027257
125.255397 -0.027244
125.406518 -0.027339
125.557693 -0.027322
125.708922 -0.027356
125.860204 -0.027267
126.011541 -0.027320
126.162931 -0.027415
126.314374 -0.027474
126.465872 -0.027536
126.617424 -0.027503
126.769029 -0.027529
126.920688 -0.027629
127.072401 -0.027579
127.224168 -0.027577
127.375989 -0.027667
127.527864 -0.027789
127.679793 -0.027813
127.831776 -0.027860
127.983813 -0.027782
128.135904 -0.027896
128.288049 -0.027951
128.440248 -0.028087
128.592501 -0.027987
128.744808 -0.028014
128.897169 -0.027879
129.049585 -0.027892
129.202054 -0.027975
129.354578 -0.028047
129.507156 -0.028059
129.659789 -0.028086
129.812475 -0.028119
129.965216 -0.027945
130.118011 -0.027919
130.270860 -0.027867
130.423764 -0.027848
130.576722 -0.027905
130.729734 -0.027948
130.882801 -0.027882
131.035922 -0.027829
131.189097 -0.027917
131.342327 -0.027941
131.495612 -0.027957
131.648951 -0.028038
131.802344 -0.028119
131.955792 -0.028028
132.109294 -0.028170
132.262851 -0.028216
132.416463 -0.028151
132.570129 -0.028114
132.723850 -0.028232
132.877625 -0.028241
133.031455 -0.028223
133.185340 -0.028162
133.339279 -0.028252
133.493273 -0.028280
133.647322 -0.028279
133.801425 -0.028329
133.955584 -0.028330
134.109797 -0.028248
134.264065 -0.028197
134.418387 -0.028078
134.572765 -0.028057
134.727197 -0.028099
134.881685 -0.028096
135.036227 -0.028108
135.190824 -0.028025
135.345476 -0.028111
135.500183 -0.028060
135.654945 -0.028035
135.809762 -0.028094
135.964634 -0.028026
136.119561 -0.027955
136.274543 -0.027988
136.429580 -0.027966
136.584672 -0.027908
136.739820 -0.027981
136.895022 -0.028060
137.050280 -0.028062
137.205593 -0.027998
137.360961 -0.028019
137.516384 -0.028042
137.671862 -0.028120
137.827396 -0.028080
137.982985 -0.028163
138.138629 -0.028098
138.294329 -0.028121
138.450084 -0.028119
138.605894 -0.028059
138.761760 -0.028159
138.917681 -0.028130
139.073657 -0.028113
139.229689 -0.028112
139.385776 -0.028167
139.541919 -0.028123
139.698117 -0.028180
139.854371 -0.028200
140.010680 -0.028193
140.167045 -0.028066
140.323466 -0.027941
140.479942 -0.027983
140.636473 -0.028021
140.793061 -0.028125
140.949703 -0.028146
141.106402 -0.028252
141.263156 -0.028313
141.419966 -0.028318
141.576832 -0.028363
141.733753 -0.028407
141.890730 -0.028372
142.047763 -0.028344
142.204852 -0.028282
142.361997 -0.028432
142.519197 -0.028412
142.676453 -0.028409
142.833766 -0.028405
142.991134 -0.028435
143.148558 -0.028414
143.306038 -0.028400
143.463573 -0.028484
143.621165 -0.028426
143.778813 -0.028364
143.936517 -0.028467
144.094277 -0.028527
144.252093 -0.028579
144.409965 -0.028585
144.567893 -0.028498
144.725878 -0.028403
144.883918 -0.028359
145.042015 -0.028337
145.200168 -0.028411
145.358377 -0.028432
145.516642 -0.028425
145.674963 -0.028442
145.833341 -0.028445
145.991775 -0.028445
146.150265 -0.028340
146.308812 -0.028296
146.467415 -0.028328
146.626074 -0.028425
146.784790 -0.028429
146.943562 -0.028444
147.102391 -0.028405
147.261276 -0.028401
147.420217 -0.028386
147.579215 -0.028479
147.738270 -0.028419
147.897381 -0.028460
148.056548 -0.028419
148.215772 -0.028366
148.375053 -0.028461
148.534390 -0.028471
148.693784 -0.028563
148.853235 -0.028558
149.012742 -0.028562
149.172306 -0.028480
149.331926 -0.028460
149.491604 -0.028444
149.651338 -0.028476
149.811128 -0.028403
149.970976 -0.028338
150.130880 -0.028263
150.290842 -0.028259
150.450860 -0.028303
150.610935 -0.028363
150.771066 -0.028446
150.931255 -0.028432
151.091501 -0.028428
151.251803 -0.028404
151.412163 -0.028414
151.572580 -0.028448
151.733053 -0.028453
151.893584 -0.028485
152.054171 -0.028523
152.214816 -0.028537
152.375518 -0.028586
152.536277 -0.028558
152.697093 -0.028624
152.857966 -0.028647
153.018896 -0.028715
153.179884 -0.028650
153.340928 -0.028645
153.502030 -0.028620
153.663190 -0.028583
153.824406 -0.028569
153.985680 -0.028620
154.147011 -0.028638
154.308399 -0.028661
154.469845 -0.028721
154.631348 -0.028666
154.792909 -0.028745
154.954527 -0.028760
155.116202 -0.028842
155.277935 -0.028860
155.439725 -0.028966
155.601573 -0.029002
155.763478 -0.029041
155.925441 -0.029025
156.087462 -0.029022
156.249540 -0.028993
156.411675 -0.029083
156.573868 -0.029034
156.736119 -0.029021
156.898428 -0.028966
157.060794 -0.028996
157.223218 -0.029041
157.385699 -0.029023
157.548239 -0.029012
157.710836 -0.028943
157.873491 -0.028972
158.036203 -0.028959
158.198974 -0.028899
158.361802 -0.028827
158.524689 -0.028786
158.687633 -0.028778
158.850635 -0.028803
159.013695 -0.028879
159.176812 -0.028835
159.339988 -0.028802
159.503222 -0.028742
159.666514 -0.028790
159.829864 -0.028767
159.993272 -0.028696
160.156738 -0.028739
160.320262 -0.028738
160.483844 -0.028793
160.647484 -0.028790
160.811183 -0.028778
160.974939 -0.028869
161.138754 -0.028819
161.302627 -0.028771
161.466559 -0.028755
161.630548 -0.028643
161.794596 -0.028639
161.958702 -0.028682
162.122866 -0.028648
162.287089 -0.028626
162.451370 -0.028627
162.615710 -0.028677
162.780108 -0.028701
162.944564 -0.028695
163.109079 -0.028695
163.273652 -0.028704
163.438284 -0.028647
163.602974 -0.028607
163.767723 -0.028603
163.932530 -0.028667
164.097396 -0.028693
164.262320 -0.028642
164.427303 -0.028666
164.592345 -0.028690
164.757445 -0.028673
164.922604 -0.028681
165.087822 -0.028666
165.253099 -0.028657
165.418434 -0.028667
165.583828 -0.028623
165.749280 -0.028584
165.914792 -0.028580
166.080362 -0.028561
166.245991 -0.028536
166.411679 -0.028603
166.577426 -0.028581
166.743232 -0.028596
166.909096 -0.028609
167.075020 -0.028607
167.241003 -0.028588
167.407044 -0.028583
167.573145 -0.028608
167.739304 -0.028554
167.905523 -0.028561
168.071801 -0.028549
168.238138 -0.028565
168.404534 -0.028622
168.570989 -0.028656
168.737503 -0.028684
168.904076 -0.028671
169.070709 -0.028643
169.237401 -0.028702
169.404152 -0.028738
169.570962 -0.028750
169.737832 -0.028765
169.904760 -0.028733
170.071749 -0.028783
170.238796 -0.028750
170.405903 -0.028663
170.573069 -0.028641
170.740295 -0.028663
170.907580 -0.028618
171.074925 -0.028637
171.242329 -0.028655
171.409792 -0.028712
171.577315 -0.028732
171.744898 -0.028744
171.912540 -0.028733
172.080242 -0.028760
172.248003 -0.028823
172.415824 -0.028836
172.583704 -0.028899
172.751644 -0.028881
172.919644 -0.028899
173.087704 -0.028902
173.255823 -0.028929
173.424002 -0.028987
173.592241 -0.028981
173.760540 -0.028979
173.928898 -0.028968
174.097316 -0.028996
174.265794 -0.028950
174.434332 -0.029007
174.602930 -0.028991
174.771588 -0.028960
174.940306 -0.028960
175.109083 -0.028996
175.277921 -0.028905
175.446818 -0.028932
175.615776 -0.028927
175.784794 -0.028939
175.953872 -0.028941
176.123009 -0.028991
176.292207 -0.028938
176.461465 -0.028891
176.630784 -0.028826
176.800162 -0.028801
176.969601 -0.028858
177.139099 -0.028763
177.308658 -0.028778
177.478278 -0.028729
177.647957 -0.028739
177.817697 -0.028716
177.987497 -0.028687
178.157358 -0.028641
178.327279 -0.028652
178.497260 -0.028664
178.667302 -0.028623
178.837404 -0.028661
179.007566 -0.028624
179.177789 -0.028638
179.348073 -0.028659
179.518417 -0.028722
179.688821 -0.028655
179.859286 -0.028675
180.029812 -0.028753
180.200398 -0.028778
180.371045 -0.028782
180.541753 -0.028771
180.712521 -0.028829
180.883350 -0.028844
181.054240 -0.028839
181.225190 -0.028856
181.396201 -0.028866
181.567273 -0.028949
181.738406 -0.028863
181.909599 -0.028792
182.080853 -0.028835
182.252168 -0.028848
182.423545 -0.028760
182.594981 -0.028774
182.766479 -0.028777
182.938038 -0.028731
183.109658 -0.028737
183.281339 -0.028709
183.453080 -0.028709
183.624883 -0.028737
183.796747 -0.028781
183.968672 -0.028770
184.140658 -0.028719
184.312705 -0.028668
184.484813 -0.028637
184.656983 -0.028620
184.829214 -0.028609
185.001505 -0.028629
185.173858 -0.028615
185.346273 -0.028646
185.518748 -0.028601
185.691285 -0.028565
185.863883 -0.028499
186.036543 -0.028526
186.209264 -0.028500
186.382046 -0.028526
186.554890 -0.028582
186.727795 -0.028624
186.900761 -0.028590
187.073789 -0.028577
187.246879 -0.028584
187.420030 -0.028563
187.593242 -0.028525
187.766516 -0.028529
187.939852 -0.028576
188.113249 -0.028604
188.286708 -0.028618
188.460229 -0.028642
188.633811 -0.028608
188.807455 -0.028585
188.981160 -0.028540
189.154927 -0.028509
189.328756 -0.028527
189.502647 -0.028620
189.676600 -0.028606
189.850614 -0.028620
190.024691 -0.028674
190.198829 -0.028730
190.373029 -0.028749
190.547291 -0.028760
190.721614 -0.028651
190.896000 -0.028617
191.070448 -0.028597
191.244958 -0.028581
191.419530 -0.028565
191.594163 -0.028504
191.768859 -0.028491
191.943617 -0.028527
192.118437 -0.028493
192.293319 -0.028450
192.468264 -0.028479
192.643270 -0.028509
192.818339 -0.028527
192.993470 -0.028547
193.168663 -0.028514
193.343918 -0.028514
193.519236 -0.028540
193.694616 -0.028578
193.870058 -0.028523
194.045563 -0.028540
194.221130 -0.028525
194.396759 -0.028437
194.572451 -0.028397
194.748205 -0.028358
194.924022 -0.028349
195.099901 -0.028365
195.275843 -0.028345
195.451847 -0.028345
195.627914 -0.028311
195.804043 -0.028362
195.980235 -0.028349
196.156490 -0.028336
196.332807 -0.028396
196.509187 -0.028447
196.685629 -0.028407
196.862134 -0.028419
197.038702 -0.028430
197.215333 -0.028423
197.392026 -0.028412
197.568783 -0.028402
197.745602 -0.028418
197.922483 -0.028436
198.099428 -0.028386
198.276436 -0.028379
198.453506 -0.028333
198.630640 -0.028351
198.807836 -0.028340
198.985096 -0.028286
199.162418 -0.028261
199.339803 -0.028234
199.517252 -0.028216
199.694763 -0.028241
199.872338 -0.028235
200.049975 -0.028264
200.227676 -0.028280
200.405440 -0.028313
200.583267 -0.028333
200.761157 -0.028281
200.939111 -0.028324
201.117128 -0.028301
201.295208 -0.028299
201.473351 -0.028342
201.651558 -0.028318
201.829827 -0.028315
202.008161 -0.028277
202.186557 -0.028344
202.365017 -0.028274
202.543541 -0.028232
202.722128 -0.028288
202.900778 -0.028276
203.079492 -0.028285
203.258269 -0.028243
203.437110 -0.028230
203.616015 -0.028251
203.794983 -0.028304
203.974014 -0.028309
204.153110 -0.028308
204.332268 -0.028306
204.511491 -0.028333
204.690777 -0.028388
204.870127 -0.028323
205.049541 -0.028273
205.229018 -0.028333
205.408560 -0.028270
205.588165 -0.028235
205.767833 -0.028251
205.947566 -0.028224
206.127363 -0.028165
206.307223 -0.028149
206.487148 -0.028180
206.667136 -0.028193
206.847188 -0.028154
207.027304 -0.028156
207.207485 -0.028135
207.387729 -0.028124
207.568037 -0.028160
207.748410 -0.028160
207.928846 -0.028151
208.109347 -0.028095
208.289912 -0.028100
208.470541 -0.028070
208.651234 -0.028058
208.831991 -0.028087
209.012813 -0.028091
209.193699 -0.028162
209.374649 -0.028178
209.555663 -0.028167
209.736742 -0.028151
209.917885 -0.028142
210.099093 -0.028112
210.280365 -0.028149
210.461701 -0.028116
210.643102 -0.028100
210.824567 -0.028079
211.006097 -0.028096
211.187691 -0.028083
211.369350 -0.028110
211.551073 -0.028100
211.732861 -0.028078
211.914713 -0.028052
212.096630 -0.028031
212.278612 -0.027970
212.460658 -0.027919
212.642770 -0.027843
212.824945 -0.027870
213.007186 -0.027852
213.189491 -0.027886
213.371861 -0.027906
213.554296 -0.027908
213.736796 -0.027832
213.919361 -0.027792
214.101990 -0.027792
214.284685 -0.027779
214.467444 -0.027786
214.650268 -0.027804
214.833157 -0.027837
215.016112 -0.027817
215.199131 -0.027802
215.382215 -0.027815
215.565364 -0.027794
215.748579 -0.027813
215.931858 -0.027785
216.115203 -0.027774
216.298613 -0.027753
216.482088 -0.027746
216.665628 -0.027758
216.849233 -0.027751
217.032904 -0.027697
217.216640 -0.027706
217.400441 -0.027683
217.584308 -0.027665
217.768240 -0.027661
217.952237 -0.027620
218.136299 -0.027590
218.320427 -0.027622
218.504621 -0.027611
218.688880 -0.027551
218.873204 -0.027484
219.057594 -0.027510
219.242050 -0.027501
219.426571 -0.027470
219.611157 -0.027430
219.795809 -0.027429
219.980527 -0.027411
220.165311 -0.027435
220.350160 -0.027475
220.535074 -0.027507
220.720055 -0.027546
220.905101 -0.027558
221.090213 -0.027586
221.275391 -0.027570
221.460634 -0.027548
221.645944 -0.027586
221.831319 -0.027595
222.016760 -0.027578
222.202267 -0.027558
222.387840 -0.027575
222.573479 -0.027595
222.759184 -0.027594
222.944955 -0.027609
223.130792 -0.027578
223.316694 -0.027513
223.502663 -0.027485
223.688699 -0.027495
223.874800 -0.027468
224.060967 -0.027420
224.247200 -0.027465
224.433500 -0.027464
224.619866 -0.027487
224.806298 -0.027483
224.992796 -0.027497
225.179361 -0.027509
225.365992 -0.027464
225.552689 -0.027469
225.739453 -0.027487
225.926283 -0.027481
226.113179 -0.027527
226.300142 -0.027520
226.487171 -0.027517
226.674267 -0.027531
226.861429 -0.027537
227.048657 -0.027505
227.235953 -0.027506
227.423314 -0.027467
227.610743 -0.027455
227.798238 -0.027496
227.985799 -0.027479
228.173427 -0.027468
228.361122 -0.027467
228.548884 -0.027470
228.736712 -0.027440
228.924607 -0.027461
229.112569 -0.027442
229.300598 -0.027429
229.488693 -0.027451
229.676855 -0.027453
229.865085 -0.027425
230.053381 -0.027416
230.241744 -0.027412
230.430173 -0.027384
230.618670 -0.027356
230.807234 -0.027379
230.995865 -0.027367
231.184563 -0.027325
231.373328 -0.027311
231.562160 -0.027321
231.751059 -0.027294
231.940025 -0.027355
232.129059 -0.027383
232.318159 -0.027409
232.507327 -0.027381
232.696562 -0.027392
232.885864 -0.027380
233.075234 -0.027368
233.264671 -0.027365
233.454175 -0.027338
233.643746 -0.027315
233.833385 -0.027346
234.023091 -0.027399
234.212865 -0.027404
234.402706 -0.027410
234.592615 -0.027407
234.782591 -0.027369
234.972634 -0.027389
235.162746 -0.027382
235.352924 -0.027375
235.543170 -0.027375
235.733484 -0.027390
235.923866 -0.027437
236.114315 -0.027464
236.304832 -0.027463
236.495416 -0.027492
236.686068 -0.027471
236.876788 -0.027430
237.067576 -0.027423
237.258432 -0.027416
237.449355 -0.027375
237.640346 -0.027327
237.831406 -0.027350
238.022533 -0.027344
238.213727 -0.027348
238.404990 -0.027342
238.596321 -0.027337
238.787720 -0.027331
238.979187 -0.027307
239.170722 -0.027280
239.362325 -0.027272
239.553996 -0.027281
239.745735 -0.027236
239.937542 -0.027257
240.129418 -0.027312
240.321361 -0.027293
240.513373 -0.027271
240.705453 -0.027253
240.897602 -0.027260
241.089818 -0.027263
241.282103 -0.027242
241.474456 -0.027239
241.666878 -0.027226
241.859368 -0.027202
242.051927 -0.027180
242.244553 -0.027150
242.437249 -0.027170
242.630012 -0.027166
242.822845 -0.027127
243.015745 -0.027119
243.208715 -0.027131
243.401753 -0.027150
243.594859 -0.027122
243.788034 -0.027140
243.981278 -0.027148
244.174591 -0.027123
244.367972 -0.027136
244.561422 -0.027149
244.754940 -0.027188
244.948528 -0.027134
245.142184 -0.027131
245.335909 -0.027107
245.529703 -0.027093
245.723566 -0.027104
245.917497 -0.027088
246.111498 -0.027095
246.305567 -0.027108
246.499706 -0.027102
246.693913 -0.027107
246.888189 -0.027115
247.082535 -0.027068
247.276950 -0.027076
247.471433 -0.027096
247.665986 -0.027067
247.860608 -0.027053
248.055299 -0.027041
248.250059 -0.027034
248.444889 -0.027076
248.639787 -0.027092
248.834755 -0.027139
249.029792 -0.027151
249.224899 -0.027155
249.420075 -0.027155
249.615320 -0.027141
249.810635 -0.027136
250.006019 -0.027118
250.201472 -0.027097
250.396995 -0.027128
250.592587 -0.027149
250.788249 -0.027157
250.983981 -0.027148
251.179782 -0.027110
251.375652 -0.027099
251.571592 -0.027107
251.767602 -0.027128
251.963682 -0.027128
252.159831 -0.027119
252.356050 -0.027134
252.552338 -0.027173
252.748697 -0.027191
252.945125 -0.027171
253.141623 -0.027132
253.338190 -0.027142
253.534828 -0.027114
253.731535 -0.027112
253.928313 -0.027120
254.125160 -0.027127
254.322077 -0.027126
254.519065 -0.027161
254.716122 -0.027136
254.913249 -0.027136
255.110446 -0.027154
255.307714 -0.027146
255.505051 -0.027156
255.702459 -0.027194
255.899937 -0.027197
256.097485 -0.027199
256.295103 -0.027178
256.492791 -0.027184
256.690550 -0.027199
256.888379 -0.027204
257.086278 -0.027198
257.284247 -0.027199
257.482287 -0.027188
257.680398 -0.027169
257.878578 -0.027145
258.076829 -0.027114
258.275151 -0.027158
258.473543 -0.027147
258.672005 -0.027148
258.870539 -0.027131
259.069142 -0.027111
259.267816 -0.027108
259.466561 -0.027131
259.665377 -0.027146
259.864263 -0.027137
260.063219 -0.027130
260.262247 -0.027137
260.461345 -0.027110
260.660514 -0.027107
260.859754 -0.027093
261.059064 -0.027120
261.258445 -0.027152
261.457898 -0.027137
261.657421 -0.027142
261.857015 -0.027149
262.056679 -0.027120
262.256415 -0.027136
262.456222 -0.027173
262.656100 -0.027139
262.856049 -0.027150
263.056069 -0.027159
263.256160 -0.027182
263.456322 -0.027162
263.656555 -0.027149
263.856860 -0.027155
264.057235 -0.027179
264.257682 -0.027171
264.458200 -0.027159
264.658789 -0.027155
264.859450 -0.027147
265.060182 -0.027185
265.260985 -0.027203
265.461859 -0.027190
265.662805 -0.027179
265.863823 -0.027162
266.064911 -0.027153
266.266072 -0.027167
266.467303 -0.027169
266.668607 -0.027152
266.869981 -0.027167
267.071428 -0.027175
267.272946 -0.027183
267.474535 -0.027133
267.676196 -0.027164
267.877929 -0.027155
268.079734 -0.027147
268.281610 -0.027155
268.483558 -0.027148
268.685578 -0.027145
268.887669 -0.027106
269.089832 -0.027131
269.292068 -0.027113
269.494375 -0.027096
269.696754 -0.027096
269.899205 -0.027054
270.101727 -0.027059
270.304322 -0.027058
270.506989 -0.027045
270.709728 -0.027048
270.912539 -0.027059
271.115422 -0.027062
271.318377 -0.027040
271.521404 -0.027062
271.724503 -0.027054
271.927674 -0.027074
272.130918 -0.027092
272.334234 -0.027095
272.537622 -0.027069
272.741083 -0.027069
272.944615 -0.027075
273.148220 -0.027059
273.351898 -0.027041
273.555648 -0.027019
273.759470 -0.027023
273.963364 -0.026993
274.167331 -0.026981
274.371371 -0.026987
274.575483 -0.026975
274.779668 -0.026961
274.983925 -0.026954
275.188255 -0.026971
275.392657 -0.026969
275.597132 -0.026981
275.801680 -0.026962
276.006300 -0.026957
276.210993 -0.026936
276.415759 -0.026932
276.620597 -0.026933
276.825509 -0.026927
277.030493 -0.026931
277.235550 -0.026932
277.440680 -0.026936
277.645883 -0.026911
277.851158 -0.026937
278.056507 -0.026914
278.261929 -0.026876
278.467423 -0.026874
278.672991 -0.026900
278.878632 -0.026929
279.084346 -0.026943
279.290132 -0.026949
279.495993 -0.026967
279.701926 -0.026948
279.907932 -0.026939
280.114012 -0.026927
280.320164 -0.026928
280.526391 -0.026913
280.732690 -0.026911
280.939063 -0.026876
281.145509 -0.026867
281.352028 -0.026853
281.558621 -0.026870
281.765287 -0.026863
281.972026 -0.026875
282.178840 -0.026887
282.385726 -0.026860
282.592686 -0.026862
282.799720 -0.026846
283.006827 -0.026865
283.214008 -0.026870
283.421262 -0.026872
283.628590 -0.026898
283.835992 -0.026887
284.043468 -0.026870
284.251017 -0.026853
284.458640 -0.026865
284.666337 -0.026843
284.874107 -0.026856
285.081952 -0.026879
285.289870 -0.026888
285.497862 -0.026873
285.705928 -0.026864
285.914068 -0.026851
286.122282 -0.026853
286.330570 -0.026851
286.538932 -0.026839
286.747368 -0.026857
286.955878 -0.026869
287.164462 -0.026880
287.373120 -0.026871
287.581853 -0.026886
287.790660 -0.026881
287.999540 -0.026890
288.208495 -0.026867
288.417525 -0.026865
288.626628 -0.026891
288.835806 -0.026884
289.045058 -0.026903
289.254385 -0.026927
289.463786 -0.026931
289.673261 -0.026942
289.882811 -0.026962
290.092436 -0.026921
290.302134 -0.026935
290.511908 -0.026933
290.721756 -0.026894
290.931678 -0.026871
291.141675 -0.026875
291.351747 -0.026877
291.561893 -0.026857
291.772114 -0.026857
291.982410 -0.026855
292.192780 -0.026843
292.403225 -0.026823
292.613745 -0.026821
292.824340 -0.026845
293.035010 -0.026853
293.245754 -0.026875
293.456574 -0.026853
293.667468 -0.026854
293.878437 -0.026853
294.089482 -0.026850
294.300601 -0.026866
294.511795 -0.026856
294.723064 -0.026851
294.934409 -0.026839
295.145828 -0.026849
295.357323 -0.026859
295.568893 -0.026848
295.780537 -0.026824
295.992258 -0.026823
296.204053 -0.026832
296.415924 -0.026827
296.627870 -0.026812
296.839891 -0.026808
297.051988 -0.026820
297.264160 -0.026820
297.476407 -0.026797
297.688730 -0.026768
297.901128 -0.026777
298.113602 -0.026775
298.326151 -0.026775
298.538776 -0.026799
298.751476 -0.026788
298.964252 -0.026794
299.177104 -0.026815
299.390031 -0.026804
299.603034 -0.026799
299.816112 -0.026794
300.029266 -0.026773
300.242496 -0.026775
300.455802 -0.026750
300.669184 -0.026757
300.882641 -0.026758
301.096175 -0.026761
301.309784 -0.026787
301.523469 -0.026782
301.737230 -0.026758
301.951067 -0.026770
302.164980 -0.026750
302.378969 -0.026733
302.593034 -0.026720
302.807175 -0.026730
303.021392 -0.026720
303.235685 -0.026751
303.450055 -0.026752
303.664500 -0.026739
303.879022 -0.026750
304.093620 -0.026741
304.308295 -0.026744
304.523045 -0.026716
304.737872 -0.026693
304.952776 -0.026691
305.167755 -0.026706
305.382811 -0.026716
305.597944 -0.026716
305.813153 -0.026710
306.028438 -0.026715
306.243800 -0.026720
306.459239 -0.026727
306.674754 -0.026728
306.890345 -0.026721
307.106013 -0.026753
307.321758 -0.026764
307.537580 -0.026785
307.753478 -0.026756
307.969453 -0.026772
308.185505 -0.026732
308.401633 -0.026747
308.617838 -0.026751
308.834120 -0.026736
309.050479 -0.026721
309.266915 -0.026749
309.483428 -0.026753
309.700018 -0.026753
309.916684 -0.026743
310.133428 -0.026732
310.350249 -0.026730
310.567146 -0.026728
310.784121 -0.026752
311.001173 -0.026765
311.218302 -0.026755
311.435509 -0.026756
311.652792 -0.026761
311.870153 -0.026762
312.087590 -0.026766
312.305106 -0.026747
312.522698 -0.026758
312.740368 -0.026766
312.958115 -0.026737
313.175939 -0.026736
313.393841 -0.026747
313.611821 -0.026738
313.829877 -0.026724
314.048012 -0.026696
314.266223 -0.026693
314.484513 -0.026686
314.702880 -0.026687
314.921324 -0.026675
315.139846 -0.026670
315.358446 -0.026661
315.577124 -0.026618
315.795879 -0.026637
316.014712 -0.026674
316.233623 -0.026679
316.452611 -0.026712
316.671677 -0.026710
316.890821 -0.026728
317.110044 -0.026748
317.329343 -0.026741
317.548721 -0.026717
317.768177 -0.026729
317.987711 -0.026721
318.207323 -0.026727
318.427013 -0.026736
318.646781 -0.026731
318.866627 -0.026737
319.086551 -0.026738
319.306553 -0.026759
319.526634 -0.026766
319.746792 -0.026740
319.967029 -0.026752
320.187345 -0.026759
320.407738 -0.026763
320.628210 -0.026727
320.848760 -0.026731
321.069389 -0.026743
321.290096 -0.026764
321.510881 -0.026759
321.731745 -0.026758
321.952687 -0.026762
322.173708 -0.026747
322.394808 -0.026734
322.615985 -0.026714
322.837242 -0.026708
323.058577 -0.026691
323.279991 -0.026691
323.501484 -0.026684
323.723055 -0.026699
323.944705 -0.026670
324.166434 -0.026686
324.388241 -0.026673
324.610128 -0.026664
324.832093 -0.026655
325.054137 -0.026636
325.276260 -0.026636
325.498462 -0.026628
325.720743 -0.026634
325.943103 -0.026646
326.165541 -0.026623
326.388059 -0.026610
326.610656 -0.026614
326.833333 -0.026606
327.056088 -0.026604
327.278922 -0.026604
327.501836 -0.026602
327.724829 -0.026596
327.947901 -0.026599
328.171052 -0.026610
328.394283 -0.026620
328.617593 -0.026633
328.840982 -0.026619
329.064451 -0.026602
329.287999 -0.026595
329.511627 -0.026583
329.735334 -0.026578
329.959120 -0.026601
330.182986 -0.026601
330.406932 -0.026599
330.630957 -0.026607
330.855062 -0.026626
331.079246 -0.026628
331.303511 -0.026620
331.527854 -0.026612
331.752278 -0.026616
331.976781 -0.026622
332.201364 -0.026620
332.426027 -0.026635
332.650770 -0.026636
332.875592 -0.026649
333.100495 -0.026655
333.325477 -0.026659
333.550540 -0.026674
333.775682 -0.026675
334.000904 -0.026676
334.226207 -0.026680
334.451589 -0.026679
334.677052 -0.026685
334.902594 -0.026693
335.128217 -0.026695
335.353920 -0.026693
335.579703 -0.026699
335.805567 -0.026696
336.031511 -0.026683
336.257535 -0.026686
336.483639 -0.026702
336.709824 -0.026689
336.936089 -0.026712
337.162434 -0.026719
337.388860 -0.026713
337.615366 -0.026714
337.841953 -0.026737
338.068620 -0.026736
338.295368 -0.026729
338.522197 -0.026728
338.749106 -0.026736
338.976096 -0.026733
339.203166 -0.026735
339.430317 -0.026728
339.657549 -0.026727
339.884862 -0.026733
340.112255 -0.026748
340.339729 -0.026760
340.567284 -0.026758
340.794920 -0.026766
341.022637 -0.026770
341.250434 -0.026754
341.478313 -0.026744
341.706272 -0.026756
341.934313 -0.026793
342.162435 -0.026787
342.390637 -0.026788
342.618921 -0.026800
342.847286 -0.026794
343.075732 -0.026799
343.304260 -0.026804
343.532868 -0.026803
343.761558 -0.026805
343.990329 -0.026782
344.219181 -0.026802
344.448115 -0.026794
344.677130 -0.026788
344.906226 -0.026792
345.135404 -0.026800
345.364663 -0.026768
345.594004 -0.026758
345.823426 -0.026754
346.052929 -0.026760
346.282515 -0.026731
346.512182 -0.026755
346.741930 -0.026766
346.971760 -0.026761
347.201672 -0.026746
347.431665 -0.026737
347.661741 -0.026727
347.891898 -0.026730
348.122136 -0.026731
348.352457 -0.026739
348.582859 -0.026736
348.813344 -0.026735
349.043910 -0.026760
349.274558 -0.026740
349.505288 -0.026740
349.736100 -0.026758
349.966994 -0.026774
350.197971 -0.026775
350.429029 -0.026758
350.660169 -0.026746
350.891392 -0.026752
351.122697 -0.026741
351.354083 -0.026719
351.585553 -0.026714
351.817104 -0.026718
352.048738 -0.026733
352.280454 -0.026717
352.512252 -0.026698
352.744133 -0.026677
352.976096 -0.026691
353.208141 -0.026706
353.440269 -0.026716
353.672480 -0.026703
353.904773 -0.026712
354.137148 -0.026716
354.369606 -0.026713
354.602147 -0.026704
354.834770 -0.026720
355.067476 -0.026722
355.300265 -0.026718
355.533137 -0.026703
355.766091 -0.026688
355.999128 -0.026670
356.232248 -0.026661
356.465450 -0.026670
356.698736 -0.026670
356.932104 -0.026665
357.165555 -0.026668
357.399090 -0.026683
357.632707 -0.026696
357.866407 -0.026697
358.100191 -0.026709
358.334057 -0.026703
358.568007 -0.026702
358.802039 -0.026704
359.036155 -0.026708
359.270354 -0.026692
359.504637 -0.026663
359.739002 -0.026646
359.973451 -0.026632
360.207983 -0.026621
360.442599 -0.026615
360.677298 -0.026626
360.912080 -0.026607
361.146946 -0.026612
361.381895 -0.026608
361.616927 -0.026609
361.852044 -0.026604
362.087243 -0.026588
362.322527 -0.026598
362.557893 -0.026588
362.793344 -0.026583
363.028878 -0.026563
363.264496 -0.026566
363.500198 -0.026553
363.735983 -0.026537
363.971853 -0.026541
364.207806 -0.026551
364.443842 -0.026550
364.679963 -0.026551
364.916168 -0.026551
365.152457 -0.026557
365.388829 -0.026575
365.625286 -0.026570
365.861826 -0.026557
366.098451 -0.026558
366.335160 -0.026573
366.571953 -0.026569
366.808830 -0.026564
367.045791 -0.026560
367.282836 -0.026571
367.519966 -0.026583
367.757180 -0.026581
367.994478 -0.026600
368.231861 -0.026618
368.469328 -0.026630
368.706879 -0.026641
368.944515 -0.026645
369.182235 -0.026644
369.420039 -0.026643
369.657928 -0.026642
369.895902 -0.026611
370.133960 -0.026591
370.372103 -0.026573
370.610331 -0.026580
370.848643 -0.026589
371.087040 -0.026600
371.325521 -0.026598
371.564087 -0.026618
371.802738 -0.026621
372.041474 -0.026619
372.280295 -0.026635
372.519201 -0.026632
372.758191 -0.026644
372.997267 -0.026635
373.236427 -0.026647
373.475672 -0.026627
373.715003 -0.026621
373.954418 -0.026631
374.193919 -0.026643
374.433504 -0.026634
374.673175 -0.026610
374.912931 -0.026618
375.152772 -0.026601
375.392698 -0.026626
375.632710 -0.026640
375.872807 -0.026648
376.112989 -0.026641
376.353257 -0.026628
376.593610 -0.026607
376.834048 -0.026605
377.074572 -0.026615
377.315181 -0.026607
377.555876 -0.026610
377.796656 -0.026610
378.037522 -0.026604
378.278474 -0.026612
378.519511 -0.026602
378.760634 -0.026588
379.001842 -0.026595
379.243136 -0.026597
379.484516 -0.026584
379.725982 -0.026568
379.967533 -0.026560
380.209171 -0.026558
380.450894 -0.026568
380.692703 -0.026576
380.934598 -0.026575
381.176579 -0.026573
381.418646 -0.026565
381.660799 -0.026567
381.903038 -0.026554
382.145364 -0.026540
382.387775 -0.026542
382.630272 -0.026535
382.872856 -0.026530
383.115526 -0.026541
383.358282 -0.026537
383.601124 -0.026511
383.844053 -0.026520
384.087068 -0.026522
384.330169 -0.026527
384.573357 -0.026527
384.816631 -0.026521
385.059991 -0.026520
385.303438 -0.026524
385.546972 -0.026522
385.790592 -0.026526
386.034299 -0.026525
386.278092 -0.026504
386.521972 -0.026509
386.765938 -0.026497
387.009992 -0.026495
387.254132 -0.026487
387.498359 -0.026481
387.742672 -0.026496
387.987073 -0.026491
388.231560 -0.026499
388.476134 -0.026519
388.720795 -0.026520
388.965543 -0.026510
389.210378 -0.026501
389.455300 -0.026498
389.700309 -0.026492
389.945405 -0.026492
390.190588 -0.026497
390.435858 -0.026508
390.681216 -0.026506
390.926660 -0.026491
391.172192 -0.026508
391.417811 -0.026525
391.663518 -0.026527
391.909311 -0.026517
392.155192 -0.026527
392.401161 -0.026511
392.647217 -0.026503
392.893360 -0.026498
393.139591 -0.026498
393.385909 -0.026495
393.632315 -0.026497
393.878808 -0.026507
394.125389 -0.026503
394.372058 -0.026490
394.618814 -0.026483
394.865658 -0.026464
395.112590 -0.026470
395.359609 -0.026452
395.606716 -0.026453
395.853911 -0.026450
396.101194 -0.026448
396.348565 -0.026443
396.596023 -0.026441
396.843570 -0.026432
397.091204 -0.026424
397.338927 -0.026414
397.586738 -0.026409
397.834636 -0.026405
398.082623 -0.026407
398.330698 -0.026409
398.578861 -0.026409
398.827112 -0.026398
399.075451 -0.026413
399.323879 -0.026429
399.572395 -0.026430
399.820999 -0.026440
400.069692 -0.026453
400.318473 -0.026449
400.567342 -0.026459
400.816300 -0.026456
401.065346 -0.026456
401.314481 -0.026451
401.563705 -0.026451
401.813016 -0.026450
402.062417 -0.026471
402.311906 -0.026462
402.561484 -0.026464
402.811150 -0.026456
403.060906 -0.026466
403.310749 -0.026464
403.560682 -0.026476
403.810704 -0.026487
404.060814 -0.026497
404.311014 -0.026478
404.561302 -0.026497
404.811679 -0.026502
405.062145 -0.026510
405.312700 -0.026497
405.563344 -0.026494
405.814078 -0.026503
406.064900 -0.026495
406.315811 -0.026510
406.566812 -0.026498
406.817902 -0.026510
407.069081 -0.026509
407.320349 -0.026527
407.571707 -0.026521
407.823154 -0.026534
408.074690 -0.026534
408.326316 -0.026535
408.578031 -0.026543
408.829835 -0.026544
409.081730 -0.026548
409.333713 -0.026532
409.585786 -0.026548
409.837949 -0.026558
410.090201 -0.026559
410.342543 -0.026562
410.594975 -0.026553
410.847496 -0.026547
411.100107 -0.026547
411.352808 -0.026535
411.605598 -0.026537
411.858479 -0.026552
412.111449 -0.026552
412.364509 -0.026560
412.617660 -0.026564
412.870900 -0.026583
413.124230 -0.026599
413.377650 -0.026599
413.631160 -0.026589
413.884760 -0.026579
414.138451 -0.026575
414.392231 -0.026573
414.646102 -0.026570
414.900063 -0.026570
415.154114 -0.026573
415.408256 -0.026570
415.662487 -0.026564
415.916810 -0.026562
416.171222 -0.026563
416.425725 -0.026540
416.680318 -0.026537
416.935002 -0.026545
417.189777 -0.026562
417.444641 -0.026563
417.699597 -0.026559
417.954643 -0.026552
418.209780 -0.026564
418.465007 -0.026573
418.720325 -0.026569
418.975734 -0.026551
419.231233 -0.026541
419.486824 -0.026518
419.742505 -0.026526
419.998277 -0.026541
420.254140 -0.026556
420.510094 -0.026541
420.766139 -0.026541
421.022274 -0.026544
421.278501 -0.026559
421.534819 -0.026545
421.791228 -0.026535
422.047728 -0.026545
422.304319 -0.026546
422.561002 -0.026551
422.817775 -0.026554
423.074640 -0.026570
423.331596 -0.026580
423.588644 -0.026579
423.845783 -0.026584
424.103013 -0.026588
424.360335 -0.026578
424.617748 -0.026590
424.875252 -0.026598
425.132848 -0.026597
425.390536 -0.026614
425.648315 -0.026613
425.906186 -0.026622
426.164148 -0.026616
426.422202 -0.026619
426.680348 -0.026612
426.938585 -0.026608
427.196915 -0.026598
427.455336 -0.026610
427.713849 -0.026605
427.972453 -0.026598
428.231150 -0.026603
428.489939 -0.026602
428.748819 -0.026590
429.007792 -0.026593
429.266856 -0.026581
429.526013 -0.026574
429.785262 -0.026564
430.044603 -0.026566
430.304036 -0.026574
430.563561 -0.026576
430.823179 -0.026563
431.082888 -0.026567
431.342690 -0.026548
431.602585 -0.026545
431.862571 -0.026547
432.122650 -0.026552
432.382822 -0.026544
432.643086 -0.026546
432.903442 -0.026527
433.163891 -0.026538
433.424433 -0.026528
433.685067 -0.026533
433.945794 -0.026527
434.206613 -0.026523
434.467525 -0.026526
434.728530 -0.026524
434.989628 -0.026530
435.250818 -0.026536
435.512101 -0.026534
435.773477 -0.026538
436.034946 -0.026532
436.296508 -0.026537
436.558163 -0.026544
436.819910 -0.026543
437.081751 -0.026553
437.343685 -0.026559
437.605712 -0.026548
437.867832 -0.026545
438.130045 -0.026535
438.392351 -0.026528
438.654751 -0.026536
438.917244 -0.026538
439.179830 -0.026541
439.442509 -0.026547
439.705282 -0.026541
439.968148 -0.026544
440.231108 -0.026546
440.494161 -0.026551
440.757307 -0.026559
441.020547 -0.026550
441.283881 -0.026542
441.547308 -0.026550
441.810828 -0.026553
442.074443 -0.026548
442.338151 -0.026540
442.601953 -0.026550
442.865848 -0.026554
443.129837 -0.026557
443.393921 -0.026564
443.658097 -0.026576
443.922368 -0.026566
444.186733 -0.026573
444.451192 -0.026571
444.715744 -0.026562
444.980391 -0.026570
445.245132 -0.026575
445.509967 -0.026567
445.774895 -0.026569
446.039919 -0.026572
446.305036 -0.026572
446.570247 -0.026580
446.835553 -0.026581
447.100953 -0.026573
447.366447 -0.026569
447.632036 -0.026576
447.897719 -0.026574
448.163496 -0.026582
448.429368 -0.026574
448.695335 -0.026571
448.961395 -0.026579
449.227551 -0.026562
449.493801 -0.026558
449.760146 -0.026559
450.026585 -0.026547
450.293119 -0.026563
450.559747 -0.026581
450.826471 -0.026581
451.093289 -0.026577
451.360202 -0.026584
451.627210 -0.026590
451.894313 -0.026586
452.161511 -0.026591
452.428803 -0.026601
452.696191 -0.026597
452.963673 -0.026597
453.231251 -0.026602
453.498924 -0.026608
453.766692 -0.026578
454.034555 -0.026581
454.302513 -0.026567
454.570567 -0.026576
454.838715 -0.026581
455.106960 -0.026576
455.375299 -0.026592
455.643734 -0.026591
455.912264 -0.026592
456.180889 -0.026597
456.449610 -0.026592
456.718427 -0.026588
456.987339 -0.026597
457.256346 -0.026593
457.525450 -0.026591
457.794648 -0.026578
458.063943 -0.026584
458.333333 -0.026589
458.602819 -0.026583
458.872401 -0.026590
459.142078 -0.026604
459.411851 -0.026596
459.681720 -0.026604
459.951686 -0.026581
460.221747 -0.026569
460.491904 -0.026556
460.762157 -0.026557
461.032506 -0.026567
461.302951 -0.026554
461.573492 -0.026555
461.844129 -0.026557
462.114863 -0.026556
462.385692 -0.026551
462.656618 -0.026551
462.927641 -0.026550
463.198759 -0.026548
463.469974 -0.026548
463.741285 -0.026534
464.012693 -0.026533
464.284197 -0.026543
464.555798 -0.026548
464.827495 -0.026549
465.099289 -0.026548
465.371179 -0.026529
465.643166 -0.026540
465.915250 -0.026541
466.187430 -0.026539
466.459707 -0.026540
466.732081 -0.026530
467.004551 -0.026520
467.277118 -0.026519
467.549783 -0.026528
467.822544 -0.026537
468.095402 -0.026535
468.368357 -0.026535
468.641409 -0.026525
468.914558 -0.026520
469.187804 -0.026509
469.461147 -0.026507
469.734588 -0.026513
470.008125 -0.026512
470.281760 -0.026511
470.555492 -0.026513
470.829321 -0.026503
471.103248 -0.026504
471.377272 -0.026504
471.651393 -0.026503
471.925611 -0.026497
472.199928 -0.026482
472.474341 -0.026472
472.748852 -0.026472
473.023461 -0.026472
473.298167 -0.026470
473.572971 -0.026477
473.847873 -0.026472
474.122872 -0.026475
474.397969 -0.026469
474.673164 -0.026480
474.948456 -0.026484
475.223847 -0.026486
475.499335 -0.026471
475.774921 -0.026457
476.050605 -0.026453
476.326387 -0.026450
476.602267 -0.026446
476.878245 -0.026441
477.154321 -0.026439
477.430495 -0.026449
477.706768 -0.026457
477.983138 -0.026452
478.259607 -0.026446
478.536174 -0.026443
478.812840 -0.026443
479.089603 -0.026456
479.366465 -0.026454
479.643426 -0.026457
479.920484 -0.026454
480.197642 -0.026452
480.474897 -0.026448
480.752252 -0.026444
481.029704 -0.026441
481.307256 -0.026447
481.584906 -0.026439
481.862655 -0.026443
482.140502 -0.026443
482.418448 -0.026447
482.696493 -0.026450
482.974637 -0.026452
483.252879 -0.026458
483.531221 -0.026464
483.809661 -0.026469
484.088201 -0.026459
484.366839 -0.026464
484.645576 -0.026471
484.924413 -0.026489
485.203348 -0.026494
485.482383 -0.026493
485.761516 -0.026496
486.040749 -0.026500
486.320082 -0.026506
486.599513 -0.026503
486.879044 -0.026497
487.158674 -0.026486
487.438403 -0.026484
487.718232 -0.026479
487.998160 -0.026474
488.278188 -0.026474
488.558315 -0.026475
488.838542 -0.026478
489.118869 -0.026483
489.399295 -0.026478
489.679820 -0.026465
489.960446 -0.026453
490.241171 -0.026445
490.521996 -0.026447
490.802920 -0.026452
491.083945 -0.026461
491.365069 -0.026462
491.646294 -0.026470
491.927618 -0.026472
492.209042 -0.026483
492.490566 -0.026487
492.772190 -0.026482
493.053915 -0.026480
493.335739 -0.026480
493.617664 -0.026484
493.899688 -0.026478
494.181813 -0.026479
494.464039 -0.026473
494.746364 -0.026478
495.028790 -0.026489
495.311316 -0.026490
495.593943 -0.026492
495.876670 -0.026481
496.159497 -0.026486
496.442425 -0.026487
496.725454 -0.026485
497.008583 -0.026479
497.291813 -0.026484
497.575143 -0.026479
497.858575 -0.026477
498.142106 -0.026470
498.425739 -0.026479
498.709472 -0.026473
498.993307 -0.026493
499.277242 -0.026509
499.561278 -0.026504
499.845415 -0.026502
500.129652 -0.026508
500.413991 -0.026512
500.698431 -0.026513
500.982972 -0.026526
501.267614 -0.026519
501.552358 -0.026525
501.837202 -0.026522
502.122148 -0.026514
502.407195 -0.026498
502.692343 -0.026489
502.977593 -0.026495
503.262944 -0.026509
503.548396 -0.026511
503.833950 -0.026497
504.119605 -0.026496
504.405362 -0.026490
504.691220 -0.026487
504.977180 -0.026481
505.263242 -0.026473
505.549405 -0.026476
505.835670 -0.026476
506.122036 -0.026469
506.408505 -0.026482
506.695075 -0.026476
506.981747 -0.026481
507.268521 -0.026488
507.555397 -0.026480
507.842374 -0.026478
508.129454 -0.026478
508.416636 -0.026470
508.703920 -0.026470
508.991306 -0.026465
509.278794 -0.026460
509.566384 -0.026462
509.854076 -0.026466
510.141871 -0.026465
510.429768 -0.026466
510.717767 -0.026459
511.005869 -0.026464
511.294072 -0.026465
511.582379 -0.026464
511.870788 -0.026461
512.159299 -0.026465
512.447913 -0.026462
512.736629 -0.026467
513.025448 -0.026453
513.314370 -0.026455
513.603394 -0.026453
513.892521 -0.026466
514.181751 -0.026468
514.471083 -0.026468
514.760519 -0.026470
515.050057 -0.026463
515.339698 -0.026454
515.629442 -0.026455
515.919289 -0.026451
516.209239 -0.026445
516.499292 -0.026426
516.789448 -0.026434
517.079707 -0.026434
517.370070 -0.026427
517.660535 -0.026447
517.951104 -0.026444
518.241776 -0.026450
518.532551 -0.026455
518.823430 -0.026457
519.114412 -0.026445
519.405498 -0.026443
519.696686 -0.026433
519.987979 -0.026433
520.279375 -0.026443
520.570874 -0.026449
520.862477 -0.026455
521.154184 -0.026456
521.445994 -0.026458
521.737908 -0.026462
522.029926 -0.026459
522.322047 -0.026466
522.614273 -0.026480
522.906602 -0.026481
523.199035 -0.026477
523.491572 -0.026487
523.784213 -0.026488
524.076958 -0.026477
524.369807 -0.026475
524.662760 -0.026484
524.955817 -0.026488
525.248978 -0.026492
525.542243 -0.026490
525.835613 -0.026485
526.129087 -0.026486
526.422665 -0.026480
526.716348 -0.026480
527.010135 -0.026477
527.304026 -0.026474
527.598022 -0.026475
527.892122 -0.026472
528.186327 -0.026469
528.480636 -0.026467
528.775050 -0.026473
529.069568 -0.026466
529.364192 -0.026465
529.658919 -0.026467
529.953752 -0.026466
530.248689 -0.026464
530.543731 -0.026466
530.838879 -0.026469
531.134130 -0.026473
531.429487 -0.026471
531.724949 -0.026478
532.020516 -0.026478
532.316188 -0.026476
532.611965 -0.026483
532.907847 -0.026477
533.203834 -0.026475
533.499926 -0.026476
533.796124 -0.026464
534.092426 -0.026465
534.388835 -0.026468
534.685348 -0.026475
534.981967 -0.026471
535.278691 -0.026480
535.575521 -0.026484
535.872456 -0.026481
536.169497 -0.026473
536.466643 -0.026471
536.763895 -0.026477
537.061252 -0.026476
537.358715 -0.026474
537.656284 -0.026469
537.953959 -0.026470
538.251739 -0.026469
538.549625 -0.026463
538.847617 -0.026464
539.145715 -0.026464
539.443919 -0.026468
539.742229 -0.026457
540.040645 -0.026458
540.339167 -0.026448
540.637795 -0.026450
540.936529 -0.026442
541.235369 -0.026443
541.534316 -0.026439
541.833368 -0.026439
542.132527 -0.026444
542.431792 -0.026456
542.731164 -0.026466
543.030642 -0.026464
543.330227 -0.026471
543.629918 -0.026462
543.929715 -0.026467
544.229619 -0.026463
544.529629 -0.026464
544.829747 -0.026463
545.129970 -0.026452
545.430301 -0.026457
545.730738 -0.026456
546.031282 -0.026456
546.331933 -0.026450
546.632690 -0.026458
546.933555 -0.026458
547.234526 -0.026470
547.535605 -0.026470
547.836790 -0.026471
548.138082 -0.026460
548.439482 -0.026467
548.740988 -0.026470
549.042602 -0.026468
549.344323 -0.026459
549.646151 -0.026455
549.948087 -0.026462
550.250129 -0.026468
550.552279 -0.026466
550.854537 -0.026472
551.156901 -0.026483
551.459374 -0.026482
551.761953 -0.026485
552.064641 -0.026485
552.367435 -0.026488
552.670338 -0.026492
552.973348 -0.026492
553.276466 -0.026487
553.579691 -0.026495
553.883024 -0.026490
554.186465 -0.026487
554.490014 -0.026478
554.793671 -0.026478
555.097436 -0.026485
555.401308 -0.026489
555.705289 -0.026488
556.009377 -0.026492
556.313574 -0.026504
556.617879 -0.026511
556.922292 -0.026504
557.226813 -0.026499
557.531442 -0.026496
557.836180 -0.026491
558.141025 -0.026493
558.445980 -0.026490
558.751042 -0.026486
559.056213 -0.026480
559.361492 -0.026482
559.666880 -0.026486
559.972377 -0.026480
560.277982 -0.026478
560.583695 -0.026482
560.889517 -0.026469
561.195448 -0.026472
561.501488 -0.026474
561.807636 -0.026472
562.113893 -0.026474
562.420259 -0.026474
562.726734 -0.026474
563.033318 -0.026467
563.340011 -0.026464
563.646813 -0.026464
563.953723 -0.026453
564.260743 -0.026451
564.567872 -0.026444
564.875110 -0.026447
565.182457 -0.026439
565.489914 -0.026434
565.797479 -0.026434
566.105154 -0.026431
566.412939 -0.026441
566.720833 -0.026434
567.028836 -0.026438
567.336948 -0.026443
567.645170 -0.026444
567.953502 -0.026442
568.261943 -0.026446
568.570494 -0.026453
568.879154 -0.026458
569.187925 -0.026463
569.496804 -0.026447
569.805794 -0.026439
570.114893 -0.026434
570.424103 -0.026445
570.733422 -0.026443
571.042851 -0.026443
571.352390 -0.026436
571.662039 -0.026434
571.971798 -0.026435
572.281667 -0.026434
572.591646 -0.026429
572.901736 -0.026440
573.211936 -0.026440
573.522245 -0.026439
573.832666 -0.026441
574.143196 -0.026444
574.453837 -0.026446
574.764588 -0.026446
575.075450 -0.026445
575.386422 -0.026441
575.697504 -0.026435
576.008697 -0.026434
576.320001 -0.026437
576.631415 -0.026439
576.942941 -0.026432
577.254576 -0.026439
577.566323 -0.026435
577.878180 -0.026424
578.190148 -0.026421
578.502227 -0.026417
578.814417 -0.026428
579.126718 -0.026430
579.439129 -0.026435
579.751652 -0.026434
580.064286 -0.026430
580.377031 -0.026429
580.689887 -0.026431
581.002854 -0.026433
581.315933 -0.026441
581.629123 -0.026444
581.942424 -0.026442
582.255836 -0.026445
582.569360 -0.026437
582.882995 -0.026442
583.196742 -0.026446
583.510600 -0.026437
583.824569 -0.026434
584.138651 -0.026435
584.452843 -0.026433
584.767148 -0.026437
585.081564 -0.026435
585.396092 -0.026437
585.710732 -0.026434
586.025483 -0.026436
586.340346 -0.026437
586.655322 -0.026441
586.970409 -0.026448
587.285608 -0.026448
587.600919 -0.026450
587.916342 -0.026452
588.231878 -0.026454
588.547525 -0.026453
588.863285 -0.026452
589.179157 -0.026452
589.495141 -0.026455
589.811237 -0.026449
590.127446 -0.026449
590.443767 -0.026454
590.760200 -0.026456
591.076746 -0.026455
591.393405 -0.026467
591.710175 -0.026463
592.027059 -0.026470
592.344055 -0.026479
592.661164 -0.026478
592.978385 -0.026481
593.295719 -0.026473
593.613166 -0.026467
593.930726 -0.026475
594.248399 -0.026477
594.566184 -0.026472
594.884083 -0.026469
595.202094 -0.026468
595.520219 -0.026471
595.838456 -0.026466
596.156807 -0.026470
596.475270 -0.026473
596.793847 -0.026477
597.112537 -0.026483
597.431340 -0.026483
597.750257 -0.026482
598.069287 -0.026485
598.388430 -0.026478
598.707687 -0.026479
599.027057 -0.026483
599.346541 -0.026482
599.666138 -0.026487
599.985849 -0.026494
600.305673 -0.026493
600.625611 -0.026497
600.945663 -0.026492
601.265829 -0.026494
601.586108 -0.026488
601.906501 -0.026494
602.227008 -0.026493
602.547629 -0.026488
602.868363 -0.026488
603.189212 -0.026497
603.510175 -0.026499
603.831252 -0.026495
604.152443 -0.026491
604.473748 -0.026489
604.795167 -0.026493
605.116700 -0.026498
605.438348 -0.026499
605.760110 -0.026510
606.081987 -0.026501
606.403977 -0.026502
606.726083 -0.026502
607.048302 -0.026500
607.370636 -0.026498
607.693085 -0.026504
608.015648 -0.026510
608.338326 -0.026506
608.661119 -0.026500
608.984026 -0.026500
609.307048 -0.026497
609.630185 -0.026504
609.953437 -0.026505
610.276803 -0.026511
610.600285 -0.026504
610.923881 -0.026505
611.247592 -0.026505
611.571419 -0.026501
611.895360 -0.026508
612.219417 -0.026504
612.543589 -0.026515
612.867876 -0.026517
613.192278 -0.026518
613.516796 -0.026523
613.841428 -0.026522
614.166177 -0.026526
614.491040 -0.026520
614.816019 -0.026519
615.141114 -0.026520
615.466324 -0.026523
615.791649 -0.026520
616.117091 -0.026521
616.442648 -0.026520
616.768320 -0.026524
617.094108 -0.026526
617.420013 -0.026525
617.746032 -0.026529
618.072168 -0.026531
618.398420 -0.026534
618.724787 -0.026539
619.051271 -0.026549
619.377871 -0.026546
619.704586 -0.026544
620.031418 -0.026548
620.358366 -0.026549
620.685430 -0.026547
621.012610 -0.026550
621.339907 -0.026553
621.667320 -0.026553
621.994849 -0.026561
622.322495 -0.026561
622.650257 -0.026564
622.978135 -0.026559
623.306131 -0.026553
623.634242 -0.026546
623.962470 -0.026551
624.290815 -0.026555
624.619277 -0.026551
624.947855 -0.026554
625.276550 -0.026557
625.605362 -0.026563
625.934291 -0.026564
626.263336 -0.026568
626.592499 -0.026571
626.921778 -0.026566
627.251175 -0.026563
627.580688 -0.026556
627.910319 -0.026560
628.240067 -0.026560
628.569932 -0.026556
628.899914 -0.026560
629.230013 -0.026551
629.560230 -0.026551
629.890564 -0.026551
630.221016 -0.026551
630.551585 -0.026544
630.882271 -0.026545
631.213075 -0.026542
631.543997 -0.026535
631.875036 -0.026537
632.206193 -0.026533
632.537467 -0.026535
632.868859 -0.026530
633.200369 -0.026525
633.531997 -0.026528
633.863742 -0.026526
634.195606 -0.026523
634.527587 -0.026529
634.859686 -0.026534
635.191904 -0.026548
635.524239 -0.026537
635.856693 -0.026541
636.189264 -0.026539
636.521954 -0.026533
636.854762 -0.026537
637.187689 -0.026538
637.520733 -0.026541
637.853896 -0.026547
638.187178 -0.026551
638.520578 -0.026557
638.854096 -0.026555
639.187733 -0.026551
639.521488 -0.026556
639.855362 -0.026555
640.189355 -0.026558
640.523466 -0.026555
640.857696 -0.026560
641.192045 -0.026552
641.526513 -0.026554
641.861099 -0.026555
642.195805 -0.026559
642.530629 -0.026558
642.865573 -0.026562
643.200635 -0.026566
643.535817 -0.026566
643.871117 -0.026571
644.206537 -0.026577
644.542076 -0.026575
644.877734 -0.026579
645.213511 -0.026575
645.549408 -0.026572
645.885424 -0.026564
646.221560 -0.026561
646.557815 -0.026562
646.894189 -0.026566
647.230683 -0.026569
647.567297 -0.026574
647.904030 -0.026571
648.240883 -0.026571
648.577856 -0.026574
648.914948 -0.026580
649.252160 -0.026581
649.589492 -0.026578
649.926944 -0.026580
650.264516 -0.026573
650.602207 -0.026574
650.940019 -0.026575
651.277951 -0.026580
651.616003 -0.026579
651.954175 -0.026577
652.292467 -0.026576
652.630879 -0.026574
652.969412 -0.026571
653.308065 -0.026564
653.646838 -0.026553
653.985732 -0.026558
654.324746 -0.026563
654.663881 -0.026566
655.003136 -0.026564
655.342511 -0.026569
655.682008 -0.026567
656.021625 -0.026572
656.361362 -0.026582
656.701221 -0.026580
657.041200 -0.026573
657.381300 -0.026573
657.721520 -0.026568
658.061862 -0.026569
658.402325 -0.026573
658.742908 -0.026574
659.083613 -0.026576
659.424439 -0.026572
659.765386 -0.026566
660.106454 -0.026562
660.447643 -0.026561
660.788953 -0.026566
661.130385 -0.026562
661.471938 -0.026563
661.813613 -0.026564
662.155408 -0.026563
662.497326 -0.026559
662.839365 -0.026566
663.181525 -0.026563
663.523807 -0.026564
663.866211 -0.026567
664.208736 -0.026565
664.551383 -0.026570
664.894152 -0.026571
665.237042 -0.026578
665.580055 -0.026574
665.923189 -0.026574
666.266445 -0.026572
666.609824 -0.026575
666.953324 -0.026576
667.296946 -0.026574
667.640691 -0.026576
667.984558 -0.026572
668.328546 -0.026570
668.672657 -0.026564
669.016891 -0.026563
669.361246 -0.026566
669.705724 -0.026570
670.050325 -0.026567
670.395048 -0.026567
670.739893 -0.026572
671.084861 -0.026584
671.429952 -0.026583
671.775165 -0.026581
672.120501 -0.026577
672.465960 -0.026575
672.811541 -0.026579
673.157245 -0.026582
673.503072 -0.026577
673.849022 -0.026581
674.195095 -0.026581
674.541291 -0.026570
674.887610 -0.026572
675.234052 -0.026572
675.580617 -0.026570
675.927305 -0.026567
676.274116 -0.026564
676.621051 -0.026561
676.968109 -0.026566
677.315290 -0.026563
677.662595 -0.026562
678.010023 -0.026562
678.357574 -0.026566
678.705249 -0.026566
679.053048 -0.026564
679.400970 -0.026563
679.749016 -0.026563
680.097186 -0.026567
680.445479 -0.026566
680.793896 -0.026571
681.142437 -0.026576
681.491101 -0.026583
681.839890 -0.026577
682.188802 -0.026575
682.537839 -0.026581
682.887000 -0.026586
683.236284 -0.026587
683.585693 -0.026585
683.935226 -0.026584
684.284883 -0.026585
684.634664 -0.026598
684.984570 -0.026608
685.334600 -0.026616
685.684755 -0.026611
686.035034 -0.026613
686.385437 -0.026612
686.735965 -0.026611
687.086617 -0.026605
687.437394 -0.026605
687.788296 -0.026607
688.139322 -0.026607
688.490473 -0.026604
688.841749 -0.026604
689.193150 -0.026598
689.544676 -0.026597
689.896326 -0.026594
690.248102 -0.026595
690.600002 -0.026597
690.952028 -0.026592
691.304179 -0.026589
691.656455 -0.026586
692.008856 -0.026584
692.361382 -0.026593
692.714033 -0.026594
693.066810 -0.026587
693.419712 -0.026577
693.772740 -0.026579
694.125893 -0.026573
694.479172 -0.026572
694.832576 -0.026568
695.186105 -0.026569
695.539761 -0.026571
695.893542 -0.026579
696.247449 -0.026584
696.601481 -0.026583
696.955639 -0.026584
697.309923 -0.026588
697.664334 -0.026583
698.018870 -0.026587
698.373532 -0.026581
698.728320 -0.026581
699.083234 -0.026584
699.438274 -0.026586
699.793440 -0.026585
700.148733 -0.026584
700.504152 -0.026585
700.859697 -0.026582
701.215369 -0.026581
701.571167 -0.026578
701.927091 -0.026577
702.283142 -0.026576
702.639319 -0.026580
702.995623 -0.026585
703.352054 -0.026586
703.708611 -0.026589
704.065295 -0.026589
704.422106 -0.026590
704.779043 -0.026597
705.136107 -0.026598
705.493299 -0.026599
705.850617 -0.026601
706.208062 -0.026604
706.565634 -0.026610
706.923333 -0.026603
707.281160 -0.026599
707.639113 -0.026594
707.997194 -0.026598
708.355402 -0.026592
708.713737 -0.026600
709.072200 -0.026599
709.430790 -0.026607
709.789507 -0.026603
710.148352 -0.026598
710.507324 -0.026600
710.866424 -0.026602
711.225652 -0.026608
711.585007 -0.026608
711.944490 -0.026605
712.304101 -0.026606
712.663839 -0.026600
713.023706 -0.026607
713.383700 -0.026607
713.743822 -0.026608
714.104072 -0.026602
714.464450 -0.026604
714.824956 -0.026611
715.185591 -0.026613
715.546353 -0.026614
715.907244 -0.026617
716.268263 -0.026619
716.629410 -0.026622
716.990685 -0.026628
717.352089 -0.026624
717.713622 -0.026622
718.075283 -0.026627
718.437072 -0.026629
718.798990 -0.026631
719.161036 -0.026632
719.523212 -0.026626
719.885516 -0.026627
720.247948 -0.026633
720.610510 -0.026636
720.973200 -0.026633
721.336019 -0.026633
721.698967 -0.026636
722.062044 -0.026635
722.425251 -0.026631
722.788586 -0.026632
723.152050 -0.026631
723.515644 -0.026632
723.879366 -0.026629
724.243218 -0.026629
724.607199 -0.026624
724.971310 -0.026625
725.335550 -0.026628
725.699919 -0.026632
726.064418 -0.026636
726.429047 -0.026641
726.793805 -0.026642
727.158692 -0.026642
727.523710 -0.026650
727.888857 -0.026648
728.254134 -0.026654
728.619540 -0.026654
728.985077 -0.026656
729.350743 -0.026661
729.716539 -0.026657
730.082465 -0.026657
730.448522 -0.026651
730.814708 -0.026653
731.181025 -0.026653
731.547471 -0.026654
731.914048 -0.026654
732.280756 -0.026658
732.647593 -0.026660
733.014561 -0.026654
733.381659 -0.026651
733.748888 -0.026650
734.116247 -0.026658
734.483737 -0.026657
734.851357 -0.026657
735.219108 -0.026658
735.586990 -0.026657
735.955002 -0.026659
736.323146 -0.026656
736.691420 -0.026657
737.059825 -0.026657
737.428360 -0.026656
737.797027 -0.026657
738.165825 -0.026658
738.534754 -0.026660
738.903814 -0.026664
739.273005 -0.026661
739.642327 -0.026665
740.011781 -0.026664
740.381366 -0.026655
740.751082 -0.026654
741.120930 -0.026655
741.490909 -0.026655
741.861019 -0.026657
742.231261 -0.026656
742.601635 -0.026658
742.972140 -0.026653
743.342777 -0.026655
743.713545 -0.026652
744.084446 -0.026650
744.455478 -0.026649
744.826642 -0.026650
745.197938 -0.026655
745.569365 -0.026654
745.940925 -0.026655
746.312617 -0.026663
746.684441 -0.026668
747.056397 -0.026672
747.428485 -0.026676
747.800706 -0.026684
748.173059 -0.026676
748.545544 -0.026683
748.918161 -0.026685
749.290911 -0.026685
749.663794 -0.026683
750.036808 -0.026681
750.409956 -0.026680
750.783236 -0.026673
751.156648 -0.026661
751.530194 -0.026670
751.903872 -0.026670
752.277683 -0.026671
752.651627 -0.026674
753.025703 -0.026671
753.399913 -0.026674
753.774255 -0.026677
754.148731 -0.026682
754.523340 -0.026676
754.898081 -0.026679
755.272956 -0.026677
755.647964 -0.026675
756.023106 -0.026674
756.398381 -0.026677
756.773789 -0.026673
757.149330 -0.026679
757.525005 -0.026676
757.900814 -0.026674
758.276756 -0.026670
758.652831 -0.026679
759.029040 -0.026678
759.405383 -0.026677
759.781860 -0.026674
760.158471 -0.026677
760.535215 -0.026675
760.912093 -0.026673
761.289105 -0.026675
761.666251 -0.026675
762.043531 -0.026669
762.420946 -0.026670
762.798494 -0.026669
763.176176 -0.026667
763.553993 -0.026663
763.931944 -0.026663
764.310029 -0.026661
764.688249 -0.026652
765.066603 -0.026649
765.445091 -0.026654
765.823714 -0.026654
766.202472 -0.026654
766.581364 -0.026655
766.960391 -0.026660
767.339552 -0.026666
767.718849 -0.026662
768.098280 -0.026663
768.477845 -0.026663
768.857546 -0.026664
769.237382 -0.026665
769.617352 -0.026671
769.997458 -0.026671
770.377699 -0.026674
770.758075 -0.026674
771.138586 -0.026671
771.519232 -0.026673
771.900014 -0.026675
772.280930 -0.026680
772.661983 -0.026679
773.043170 -0.026678
773.424493 -0.026680
773.805952 -0.026678
774.187546 -0.026675
774.569276 -0.026674
774.951141 -0.026677
775.333142 -0.026679
775.715279 -0.026675
776.097552 -0.026675
776.479960 -0.026669
776.862505 -0.026668
777.245185 -0.026669
777.628001 -0.026670
778.010954 -0.026665
778.394042 -0.026669
778.777267 -0.026669
779.160628 -0.026662
779.544125 -0.026662
779.927758 -0.026664
780.311528 -0.026663
780.695434 -0.026664
781.079476 -0.026666
781.463655 -0.026665
781.847971 -0.026672
782.232423 -0.026668
782.617011 -0.026669
783.001736 -0.026669
783.386598 -0.026672
783.771597 -0.026669
784.156733 -0.026666
784.542005 -0.026667
784.927415 -0.026670
785.312961 -0.026670
785.698644 -0.026668
786.084465 -0.026664
786.470422 -0.026665
786.856517 -0.026666
787.242749 -0.026669
787.629118 -0.026670
788.015625 -0.026669
788.402268 -0.026675
788.789049 -0.026677
789.175968 -0.026679
789.563024 -0.026674
789.950218 -0.026675
790.337549 -0.026676
790.725018 -0.026667
791.112625 -0.026663
791.500369 -0.026663
791.888251 -0.026657
792.276271 -0.026655
792.664429 -0.026660
793.052725 -0.026662
793.441159 -0.026663
793.829731 -0.026665
794.218441 -0.026667
794.607289 -0.026666
794.996275 -0.026668
795.385399 -0.026667
795.774662 -0.026664
796.164063 -0.026667
796.553603 -0.026669
796.943281 -0.026670
797.333097 -0.026668
797.723052 -0.026668
798.113145 -0.026659
798.503377 -0.026662
798.893748 -0.026664
799.284258 -0.026660
799.674906 -0.026662
800.065693 -0.026665
800.456619 -0.026667
800.847684 -0.026667
801.238888 -0.026668
801.630231 -0.026671
802.021713 -0.026675
802.413334 -0.026670
802.805094 -0.026673
803.196993 -0.026673
803.589032 -0.026673
803.981210 -0.026673
804.373528 -0.026669
804.765984 -0.026665
805.158581 -0.026667
805.551317 -0.026665
805.944192 -0.026666
806.337207 -0.026664
806.730362 -0.026663
807.123656 -0.026663
807.517090 -0.026660
807.910664 -0.026662
808.304378 -0.026658
808.698232 -0.026661
809.092225 -0.026664
809.486359 -0.026666
809.880633 -0.026664
810.275047 -0.026668
810.669601 -0.026668
811.064295 -0.026673
811.459129 -0.026669
811.854104 -0.026663
812.249219 -0.026662
812.644475 -0.026660
813.039871 -0.026658
813.435408 -0.026661
813.831085 -0.026664
814.226902 -0.026661
814.622861 -0.026662
815.018960 -0.026665
815.415200 -0.026662
815.811580 -0.026660
816.208102 -0.026665
816.604764 -0.026668
817.001568 -0.026664
817.398512 -0.026664
817.795598 -0.026665
818.192824 -0.026666
818.590192 -0.026668
818.987701 -0.026672
819.385351 -0.026673
819.783143 -0.026674
820.181076 -0.026676
820.579150 -0.026674
820.977366 -0.026674
821.375723 -0.026670
821.774222 -0.026669
822.172862 -0.026664
822.571644 -0.026665
822.970568 -0.026671
823.369634 -0.026669
823.768841 -0.026667
824.168190 -0.026669
824.567682 -0.026669
824.967315 -0.026671
825.367090 -0.026675
825.767007 -0.026680
826.167066 -0.026676
826.567268 -0.026675
826.967612 -0.026673
827.368098 -0.026670
827.768726 -0.026669
828.169497 -0.026668
828.570410 -0.026669
828.971465 -0.026671
829.372664 -0.026676
829.774004 -0.026678
830.175488 -0.026687
830.577113 -0.026688
830.978882 -0.026687
831.380794 -0.026690
831.782848 -0.026689
832.185045 -0.026692
832.587385 -0.026691
832.989868 -0.026688
833.392494 -0.026690
833.795264 -0.026696
834.198176 -0.026702
834.601231 -0.026705
835.004430 -0.026703
835.407772 -0.026701
835.811258 -0.026701
836.214886 -0.026700
836.618658 -0.026699
837.022574 -0.026697
837.426633 -0.026693
837.830836 -0.026696
838.235182 -0.026689
838.639673 -0.026692
839.044306 -0.026691
839.449084 -0.026692
839.854006 -0.026692
840.259071 -0.026691
840.664280 -0.026689
841.069634 -0.026680
841.475131 -0.026676
841.880773 -0.026676
842.286558 -0.026676
842.692488 -0.026678
843.098562 -0.026680
843.504780 -0.026678
843.911143 -0.026675
844.317650 -0.026676
844.724302 -0.026674
845.131098 -0.026673
845.538039 -0.026673
845.945124 -0.026677
846.352354 -0.026681
846.759729 -0.026675
847.167248 -0.026676
847.574912 -0.026674
847.982722 -0.026678
848.390676 -0.026681
848.798775 -0.026681
849.207019 -0.026683
849.615408 -0.026683
850.023942 -0.026682
850.432622 -0.026684
850.841446 -0.026685
851.250416 -0.026689
851.659531 -0.026688
852.068792 -0.026688
852.478198 -0.026690
852.887750 -0.026690
853.297447 -0.026692
853.707290 -0.026690
854.117278 -0.026695
854.527412 -0.026690
854.937692 -0.026689
855.348118 -0.026689
855.758689 -0.026687
856.169406 -0.026688
856.580270 -0.026691
856.991279 -0.026691
857.402435 -0.026688
857.813736 -0.026682
858.225184 -0.026688
858.636778 -0.026688
859.048518 -0.026694
859.460404 -0.026698
859.872437 -0.026703
860.284616 -0.026707
860.696942 -0.026707
861.109414 -0.026705
861.522033 -0.026706
861.934799 -0.026703
862.347711 -0.026701
862.760770 -0.026699
863.173975 -0.026701
863.587328 -0.026698
864.000827 -0.026699
864.414474 -0.026700
864.828267 -0.026699
865.242207 -0.026698
865.656295 -0.026700
866.070529 -0.026704
866.484911 -0.026695
866.899440 -0.026701
867.314117 -0.026703
867.728941 -0.026702
868.143912 -0.026703
868.559030 -0.026702
868.974297 -0.026705
869.389710 -0.026705
869.805272 -0.026705
870.220981 -0.026705
870.636838 -0.026707
871.052842 -0.026707
871.468995 -0.026705
871.885295 -0.026705
872.301743 -0.026702
872.718339 -0.026703
873.135084 -0.026705
873.551976 -0.026705
873.969016 -0.026705
874.386205 -0.026700
874.803542 -0.026701
875.221027 -0.026700
875.638661 -0.026702
876.056443 -0.026699
876.474374 -0.026701
876.892453 -0.026699
877.310680 -0.026698
877.729056 -0.026697
878.147581 -0.026699
878.566255 -0.026699
878.985077 -0.026698
879.404049 -0.026701
879.823169 -0.026700
880.242438 -0.026706
880.661856 -0.026703
881.081423 -0.026703
881.501139 -0.026699
881.921004 -0.026698
882.341019 -0.026699
882.761183 -0.026698
883.181496 -0.026700
883.601959 -0.026701
884.022570 -0.026701
884.443332 -0.026701
884.864243 -0.026705
885.285303 -0.026710
885.706513 -0.026708
886.127873 -0.026707
886.549383 -0.026705
886.971042 -0.026707
887.392851 -0.026709
887.814810 -0.026710
888.236919 -0.026710
888.659178 -0.026711
889.081588 -0.026713
889.504147 -0.026712
889.926856 -0.026709
890.349716 -0.026711
890.772726 -0.026713
891.195886 -0.026718
891.619196 -0.026716
892.042657 -0.026721
892.466269 -0.026718
892.890031 -0.026715
893.313943 -0.026713
893.738007 -0.026718
894.162220 -0.026718
894.586585 -0.026720
895.011101 -0.026724
895.435767 -0.026722
895.860584 -0.026725
896.285552 -0.026723
896.710672 -0.026721
897.135942 -0.026725
897.561363 -0.026726
897.986936 -0.026729
898.412660 -0.026733
898.838535 -0.026735
899.264562 -0.026733
899.690739 -0.026730
900.117069 -0.026732
900.543550 -0.026736
900.970182 -0.026740
901.396966 -0.026743
901.823902 -0.026741
902.250989 -0.026742
902.678228 -0.026742
903.105619 -0.026747
903.533162 -0.026748
903.960857 -0.026750
904.388704 -0.026749
904.816702 -0.026748
905.244853 -0.026748
905.673156 -0.026745
906.101612 -0.026744
906.530219 -0.026746
906.958979 -0.026744
907.387891 -0.026744
907.816956 -0.026749
908.246173 -0.026750
908.675543 -0.026747
909.105065 -0.026747
909.534740 -0.026745
909.964567 -0.026745
910.394548 -0.026748
910.824681 -0.026752
911.254967 -0.026752
911.685406 -0.026760
912.115997 -0.026759
912.546742 -0.026756
912.977640 -0.026754
913.408691 -0.026754
913.839895 -0.026753
914.271253 -0.026755
914.702764 -0.026756
915.134428 -0.026754
915.566245 -0.026759
915.998216 -0.026764
916.430341 -0.026762
916.862619 -0.026761
917.295050 -0.026766
917.727636 -0.026762
918.160375 -0.026755
918.593267 -0.026757
919.026314 -0.026759
919.459515 -0.026756
919.892869 -0.026758
920.326378 -0.026759
920.760040 -0.026761
921.193857 -0.026760
921.627828 -0.026758
922.061953 -0.026757
922.496232 -0.026758
922.930666 -0.026759
923.365254 -0.026758
923.799996 -0.026759
924.234893 -0.026764
924.669944 -0.026763
925.105151 -0.026768
925.540511 -0.026765
925.976027 -0.026764
926.411697 -0.026763
926.847522 -0.026765
927.283502 -0.026765
927.719637 -0.026768
928.155927 -0.026765
928.592372 -0.026761
929.028972 -0.026762
929.465727 -0.026759
929.902637 -0.026765
930.339703 -0.026764
930.776924 -0.026768
931.214300 -0.026764
931.651832 -0.026762
932.089519 -0.026764
932.527362 -0.026762
932.965360 -0.026763
933.403514 -0.026759
933.841824 -0.026761
934.280289 -0.026762
934.718910 -0.026759
935.157688 -0.026760
935.596621 -0.026763
936.035710 -0.026762
936.474955 -0.026761
936.914356 -0.026757
937.353913 -0.026761
937.793627 -0.026763
938.233497 -0.026767
938.673523 -0.026764
939.113705 -0.026762
939.554044 -0.026759
939.994540 -0.026764
940.435192 -0.026762
940.876000 -0.026766
941.316965 -0.026765
941.758087 -0.026765
942.199366 -0.026765
942.640801 -0.026763
943.082394 -0.026767
943.524143 -0.026764
943.966049 -0.026764
944.408112 -0.026763
944.850333 -0.026763
945.292710 -0.026759
945.735245 -0.026758
946.177937 -0.026759
946.620786 -0.026759
947.063793 -0.026762
947.506957 -0.026763
947.950279 -0.026764
948.393758 -0.026769
948.837394 -0.026776
949.281189 -0.026774
949.725141 -0.026775
950.169251 -0.026775
950.613518 -0.026775
951.057944 -0.026771
951.502528 -0.026772
951.947269 -0.026776
952.392169 -0.026779
952.837226 -0.026778
953.282442 -0.026777
953.727816 -0.026779
954.173348 -0.026776
954.619039 -0.026779
955.064888 -0.026777
955.510895 -0.026776
955.957061 -0.026777
956.403386 -0.026782
956.849869 -0.026782
957.296510 -0.026784
957.743311 -0.026788
958.190270 -0.026790
958.637388 -0.026787
959.084665 -0.026785
959.532101 -0.026787
959.979696 -0.026787
960.427450 -0.026788
960.875363 -0.026789
961.323435 -0.026785
961.771667 -0.026788
962.220058 -0.026791
962.668608 -0.026794
963.117317 -0.026793
963.566186 -0.026793
964.015215 -0.026792
964.464403 -0.026793
964.913751 -0.026797
965.363258 -0.026797
965.812925 -0.026794
966.262752 -0.026792
966.712739 -0.026796
967.162885 -0.026799
967.613192 -0.026798
968.063659 -0.026797
968.514285 -0.026792
968.965072 -0.026792
969.416019 -0.026792
969.867127 -0.026796
970.318394 -0.026793
970.769822 -0.026792
971.221411 -0.026795
971.673160 -0.026797
972.125069 -0.026799
972.577139 -0.026799
973.029370 -0.026799
973.481761 -0.026796
973.934313 -0.026799
974.387026 -0.026802
974.839900 -0.026800
975.292935 -0.026803
975.746131 -0.026803
976.199488 -0.026804
976.653006 -0.026805
977.106685 -0.026806
977.560525 -0.026805
978.014527 -0.026804
978.468690 -0.026806
978.923014 -0.026806
979.377500 -0.026803
979.832147 -0.026799
980.286956 -0.026799
980.741926 -0.026803
981.197058 -0.026804
981.652352 -0.026801
982.107808 -0.026796
982.563426 -0.026792
983.019205 -0.026794
983.475147 -0.026791
983.931250 -0.026787
984.387516 -0.026791
984.843943 -0.026795
985.300533 -0.026796
985.757285 -0.026793
986.214200 -0.026795
986.671277 -0.026794
987.128516 -0.026791
987.585918 -0.026792
988.043482 -0.026791
988.501209 -0.026791
988.959098 -0.026791
989.417151 -0.026794
989.875366 -0.026797
990.333744 -0.026800
990.792284 -0.026798
991.250988 -0.026803
991.709855 -0.026804
992.168885 -0.026801
992.628078 -0.026801
993.087434 -0.026799
993.546953 -0.026796
994.006636 -0.026794
994.466482 -0.026792
994.926491 -0.026796
995.386664 -0.026800
995.847000 -0.026802
996.307500 -0.026802
996.768164 -0.026803
997.228991 -0.026801
997.689982 -0.026801
998.151137 -0.026800
998.612456 -0.026805
999.073939 -0.026802
999.535586 -0.026804
999.997396 -0.026799
1000.459371 -0.026799
1000.921510 -0.026798
1001.383814 -0.026799
1001.846281 -0.026798
1002.308913 -0.026796
1002.771710 -0.026792
1003.234670 -0.026791
1003.697796 -0.026789
1004.161086 -0.026789
1004.624540 -0.026793
1005.088159 -0.026795
1005.551943 -0.026797
1006.015892 -0.026798
1006.480006 -0.026797
1006.944285 -0.026797
1007.408728 -0.026795
1007.873337 -0.026795
1008.338111 -0.026798
1008.803049 -0.026800
1009.268154 -0.026800
1009.733423 -0.026800
1010.198858 -0.026798
1010.664458 -0.026798
1011.130224 -0.026799
1011.596155 -0.026802
1012.062251 -0.026803
1012.528514 -0.026801
1012.994942 -0.026803
1013.461536 -0.026803
1013.928295 -0.026801
1014.395221 -0.026802
1014.862312 -0.026802
1015.329569 -0.026804
1015.796993 -0.026804
1016.264582 -0.026806
1016.732338 -0.026806
1017.200260 -0.026809
1017.668348 -0.026810
1018.136603 -0.026810
1018.605024 -0.026809
1019.073611 -0.026811
1019.542365 -0.026809
1020.011286 -0.026809
1020.480373 -0.026806
1020.949627 -0.026806
1021.419047 -0.026807
1021.888635 -0.026809
1022.358389 -0.026814
1022.828310 -0.026817
1023.298399 -0.026819
1023.768654 -0.026821
1024.239076 -0.026823
1024.709666 -0.026824
1025.180423 -0.026830
1025.651347 -0.026830
1026.122438 -0.026830
1026.593697 -0.026829
1027.065124 -0.026825
1027.536717 -0.026825
1028.008479 -0.026826
1028.480408 -0.026826
1028.952505 -0.026826
1029.424769 -0.026825
1029.897202 -0.026823
1030.369802 -0.026825
1030.842570 -0.026826
1031.315506 -0.026824
1031.788611 -0.026826
1032.261883 -0.026829
1032.735324 -0.026826
1033.208933 -0.026826
1033.682710 -0.026824
1034.156655 -0.026823
1034.630769 -0.026821
1035.105052 -0.026821
1035.579503 -0.026822
1036.054122 -0.026824
1036.528911 -0.026822
1037.003868 -0.026821
1037.478993 -0.026821
1037.954288 -0.026820
1038.429751 -0.026820
1038.905384 -0.026821
1039.381185 -0.026822
1039.857156 -0.026820
1040.333296 -0.026818
1040.809605 -0.026818
1041.286083 -0.026821
1041.762730 -0.026818
1042.239547 -0.026817
1042.716533 -0.026820
1043.193689 -0.026818
1043.671015 -0.026818
1044.148510 -0.026817
1044.626174 -0.026819
1045.104009 -0.026820
1045.582013 -0.026821
1046.060187 -0.026818
1046.538531 -0.026819
1047.017045 -0.026818
1047.495729 -0.026816
1047.974584 -0.026815
1048.453608 -0.026814
1048.932803 -0.026815
1049.412168 -0.026817
1049.891703 -0.026820
1050.371408 -0.026817
1050.851285 -0.026818
1051.331331 -0.026820
1051.811548 -0.026816
1052.291936 -0.026815
1052.772495 -0.026816
1053.253224 -0.026817
1053.734125 -0.026819
1054.215196 -0.026822
1054.696438 -0.026819
1055.177851 -0.026818
1055.659435 -0.026816
1056.141190 -0.026816
1056.623117 -0.026816
1057.105215 -0.026818
1057.587484 -0.026819
1058.069924 -0.026818
1058.552536 -0.026819
1059.035320 -0.026818
1059.518274 -0.026817
1060.001401 -0.026815
1060.484699 -0.026815
1060.968169 -0.026812
1061.451811 -0.026811
1061.935625 -0.026810
1062.419611 -0.026813
1062.903768 -0.026812
1063.388098 -0.026812
1063.872600 -0.026810
1064.357274 -0.026814
1064.842120 -0.026813
1065.327139 -0.026813
1065.812329 -0.026815
1066.297693 -0.026817
1066.783229 -0.026817
1067.268937 -0.026817
1067.754818 -0.026816
1068.240871 -0.026817
1068.727098 -0.026815
1069.213497 -0.026815
1069.700069 -0.026814
1070.186814 -0.026807
1070.673731 -0.026810
1071.160822 -0.026808
1071.648086 -0.026805
1072.135523 -0.026807
1072.623134 -0.026810
1073.110917 -0.026812
1073.598874 -0.026810
1074.087005 -0.026814
1074.575309 -0.026816
1075.063786 -0.026813
1075.552437 -0.026817
1076.041262 -0.026819
1076.530260 -0.026815
1077.019432 -0.026815
1077.508778 -0.026816
1077.998298 -0.026820
1078.487991 -0.026822
1078.977859 -0.026827
1079.467901 -0.026830
1079.958117 -0.026829
1080.448507 -0.026825
1080.939072 -0.026825
1081.429811 -0.026825
1081.920724 -0.026824
1082.411812 -0.026829
1082.903074 -0.026830
1083.394511 -0.026830
1083.886122 -0.026832
1084.377908 -0.026831
1084.869869 -0.026829
1085.362005 -0.026830
1085.854315 -0.026828
1086.346801 -0.026828
1086.839461 -0.026828
1087.332297 -0.026825
1087.825308 -0.026827
1088.318494 -0.026827
1088.811855 -0.026827
1089.305392 -0.026830
1089.799103 -0.026830
1090.292991 -0.026833
1090.787054 -0.026833
1091.281292 -0.026832
1091.775706 -0.026835
1092.270296 -0.026836
1092.765062 -0.026836
1093.260003 -0.026836
1093.755120 -0.026838
1094.250414 -0.026840
1094.745883 -0.026838
1095.241528 -0.026836
1095.737350 -0.026836
1096.233347 -0.026834
1096.729521 -0.026835
1097.225871 -0.026837
1097.722398 -0.026832
1098.219101 -0.026831
1098.715981 -0.026834
1099.213037 -0.026835
1099.710269 -0.026838
1100.207679 -0.026840
1100.705265 -0.026839
1101.203028 -0.026840
1101.700968 -0.026841
1102.199085 -0.026842
1102.697379 -0.026841
1103.195850 -0.026842
1103.694498 -0.026840
1104.193323 -0.026844
1104.692326 -0.026846
1105.191506 -0.026845
1105.690863 -0.026844
1106.190398 -0.026841
1106.690110 -0.026841
1107.190000 -0.026839
1107.690068 -0.026838
1108.190313 -0.026841
1108.690736 -0.026839
1109.191337 -0.026840
1109.692116 -0.026840
1110.193072 -0.026842
1110.694207 -0.026843
1111.195520 -0.026846
1111.697011 -0.026844
1112.198680 -0.026848
1112.700527 -0.026845
1113.202553 -0.026846
1113.704757 -0.026847
1114.207140 -0.026847
1114.709701 -0.026849
1115.212441 -0.026849
1115.715359 -0.026850
1116.218456 -0.026850
1116.721732 -0.026853
1117.225187 -0.026852
1117.728821 -0.026855
1118.232633 -0.026855
1118.736625 -0.026854
1119.240796 -0.026851
1119.745146 -0.026851
1120.249675 -0.026852
1120.754384 -0.026852
1121.259271 -0.026854
1121.764339 -0.026856
1122.269585 -0.026856
1122.775012 -0.026859
1123.280618 -0.026859
1123.786403 -0.026856
1124.292369 -0.026856
1124.798514 -0.026855
1125.304839 -0.026857
1125.811344 -0.026858
1126.318028 -0.026856
1126.824893 -0.026856
1127.331939 -0.026857
1127.839164 -0.026856
1128.346569 -0.026855
1128.854155 -0.026858
1129.361921 -0.026857
1129.869868 -0.026853
1130.377995 -0.026858
1130.886303 -0.026857
1131.394791 -0.026856
1131.903460 -0.026860
1132.412310 -0.026857
1132.921341 -0.026856
1133.430553 -0.026855
1133.939945 -0.026852
1134.449519 -0.026848
1134.959273 -0.026849
1135.469209 -0.026850
1135.979326 -0.026852
1136.489624 -0.026851
1137.000104 -0.026850
1137.510765 -0.026852
1138.021607 -0.026853
1138.532631 -0.026853
1139.043837 -0.026853
1139.555224 -0.026850
1140.066793 -0.026852
1140.578544 -0.026854
1141.090477 -0.026855
1141.602591 -0.026859
1142.114888 -0.026861
1142.627367 -0.026860
1143.140027 -0.026858
1143.652870 -0.026861
1144.165896 -0.026861
1144.679103 -0.026863
1145.192493 -0.026863
1145.706065 -0.026863
1146.219820 -0.026860
1146.733757 -0.026862
1147.247877 -0.026862
1147.762180 -0.026860
1148.276666 -0.026860
1148.791334 -0.026858
1149.306185 -0.026860
1149.821219 -0.026855
1150.336437 -0.026857
1150.851837 -0.026858
1151.367420 -0.026856
1151.883187 -0.026857
1152.399137 -0.026857
1152.915270 -0.026856
1153.431587 -0.026856
1153.948087 -0.026857
1154.464771 -0.026855
1154.981638 -0.026856
1155.498689 -0.026854
1156.015924 -0.026857
1156.533343 -0.026856
1157.050945 -0.026857
1157.568732 -0.026854
1158.086702 -0.026853
1158.604857 -0.026853
1159.123195 -0.026853
1159.641718 -0.026856
1160.160425 -0.026860
1160.679316 -0.026862
1161.198392 -0.026863
1161.717653 -0.026864
1162.237097 -0.026866
1162.756727 -0.026864
1163.276541 -0.026864
1163.796540 -0.026863
1164.316723 -0.026862
1164.837092 -0.026862
1165.357645 -0.026860
1165.878383 -0.026860
1166.399307 -0.026862
1166.920415 -0.026861
1167.441709 -0.026863
1167.963188 -0.026862
1168.484852 -0.026863
1169.006702 -0.026860
1169.528737 -0.026857
1170.050957 -0.026852
1170.573363 -0.026853
1171.095955 -0.026849
1171.618733 -0.026850
1172.141696 -0.026847
1172.664845 -0.026847
1173.188180 -0.026845
1173.711701 -0.026844
1174.235408 -0.026843
1174.759301 -0.026846
1175.283381 -0.026845
1175.807646 -0.026846
1176.332098 -0.026850
1176.856737 -0.026848
1177.381561 -0.026850
1177.906573 -0.026852
1178.431770 -0.026851
1178.957155 -0.026851
1179.482726 -0.026851
1180.008484 -0.026852
1180.534428 -0.026852
1181.060560 -0.026853
1181.586879 -0.026851
1182.113384 -0.026849
1182.640077 -0.026847
1183.166957 -0.026847
1183.694024 -0.026848
1184.221279 -0.026849
1184.748720 -0.026851
1185.276350 -0.026851
1185.804166 -0.026850
1186.332171 -0.026849
1186.860363 -0.026848
1187.388742 -0.026848
1187.917310 -0.026844
1188.446065 -0.026845
1188.975008 -0.026844
1189.504139 -0.026844
1190.033459 -0.026843
1190.562966 -0.026846
1191.092661 -0.026846
1191.622545 -0.026845
1192.152617 -0.026845
1192.682877 -0.026845
1193.213326 -0.026846
1193.743963 -0.026846
1194.274789 -0.026848
1194.805804 -0.026849
1195.337007 -0.026848
1195.868399 -0.026847
1196.399980 -0.026849
1196.931749 -0.026848
1197.463708 -0.026849
1197.995856 -0.026850
1198.528193 -0.026852
1199.060719 -0.026853
1199.593434 -0.026853
1200.126338 -0.026853
1200.659432 -0.026855
1201.192716 -0.026854
1201.726189 -0.026856
1202.259851 -0.026856
1202.793703 -0.026858
1203.327745 -0.026857
1203.861977 -0.026858
1204.396398 -0.026856
1204.931010 -0.026856
1205.465811 -0.026855
1206.000802 -0.026855
1206.535984 -0.026856
1207.071356 -0.026853
1207.606917 -0.026853
1208.142670 -0.026856
1208.678612 -0.026857
1209.214746 -0.026859
1209.751069 -0.026857
1210.287583 -0.026854
1210.824288 -0.026855
1211.361184 -0.026857
1211.898270 -0.026857
1212.435548 -0.026855
1212.973016 -0.026854
1213.510675 -0.026854
1214.048525 -0.026855
1214.586567 -0.026857
1215.124799 -0.026855
1215.663223 -0.026856
1216.201838 -0.026854
1216.740645 -0.026852
1217.279643 -0.026851
1217.818833 -0.026854
1218.358214 -0.026854
1218.897787 -0.026854
1219.437552 -0.026854
1219.977508 -0.026854
1220.517657 -0.026855
1221.057997 -0.026853
1221.598529 -0.026852
1222.139254 -0.026847
1222.680170 -0.026848
1223.221279 -0.026847
1223.762580 -0.026846
1224.304074 -0.026846
1224.845759 -0.026847
1225.387638 -0.026847
1225.929709 -0.026848
1226.471972 -0.026847
1227.014429 -0.026850
1227.557078 -0.026852
1228.099920 -0.026851
1228.642954 -0.026853
1229.186182 -0.026852
1229.729603 -0.026852
1230.273217 -0.026856
1230.817024 -0.026856
1231.361024 -0.026858
1231.905218 -0.026860
1232.449605 -0.026861
1232.994186 -0.026861
1233.538960 -0.026863
1234.083927 -0.026865
1234.629089 -0.026862
1235.174444 -0.026863
1235.719993 -0.026864
1236.265735 -0.026862
1236.811672 -0.026861
1237.357803 -0.026864
1237.904127 -0.026864
1238.450646 -0.026865
1238.997359 -0.026864
1239.544267 -0.026865
1240.091368 -0.026864
1240.638665 -0.026867
1241.186155 -0.026863
1241.733840 -0.026864
1242.281720 -0.026861
1242.829795 -0.026862
1243.378064 -0.026865
1243.926528 -0.026867
1244.475187 -0.026866
1245.024041 -0.026868
1245.573090 -0.026869
1246.122334 -0.026871
1246.671774 -0.026872
1247.221408 -0.026874
1247.771238 -0.026871
1248.321264 -0.026871
1248.871484 -0.026871
1249.421901 -0.026871
1249.972513 -0.026872
1250.523320 -0.026874
1251.074323 -0.026874
1251.625523 -0.026874
1252.176918 -0.026875
1252.728509 -0.026875
1253.280295 -0.026876
1253.832279 -0.026877
1254.384458 -0.026875
1254.936833 -0.026875
1255.489405 -0.026876
1256.042173 -0.026874
1256.595138 -0.026875
1257.148299 -0.026874
1257.701656 -0.026874
1258.255210 -0.026875
1258.808961 -0.026877
1259.362909 -0.026878
1259.917054 -0.026878
1260.471395 -0.026882
1261.025934 -0.026882
1261.580669 -0.026882
1262.135602 -0.026883
1262.690732 -0.026885
1263.246059 -0.026885
1263.801584 -0.026886
1264.357306 -0.026884
1264.913225 -0.026884
1265.469342 -0.026883
1266.025657 -0.026883
1266.582169 -0.026884
1267.138879 -0.026881
1267.695787 -0.026884
1268.252893 -0.026884
1268.810197 -0.026886
1269.367699 -0.026886
1269.925398 -0.026887
1270.483297 -0.026885
1271.041393 -0.026886
1271.599688 -0.026888
1272.158181 -0.026889
1272.716873 -0.026888
1273.275763 -0.026887
1273.834851 -0.026886
1274.394139 -0.026884
1274.953625 -0.026885
1275.513310 -0.026887
1276.073194 -0.026886
1276.633277 -0.026886
1277.193559 -0.026886
1277.754040 -0.026886
1278.314720 -0.026884
1278.875599 -0.026884
1279.436678 -0.026882
1279.997956 -0.026886
1280.559434 -0.026884
1281.121111 -0.026881
1281.682988 -0.026880
1282.245064 -0.026882
1282.807340 -0.026882
1283.369816 -0.026879
1283.932492 -0.026880
1284.495368 -0.026880
1285.058444 -0.026880
1285.621720 -0.026881
1286.185196 -0.026882
1286.748872 -0.026883
1287.312749 -0.026884
1287.876826 -0.026884
1288.441103 -0.026888
1289.005581 -0.026891
1289.570260 -0.026889
1290.135139 -0.026886
1290.700219 -0.026883
1291.265500 -0.026884
1291.830982 -0.026886
1292.396664 -0.026887
1292.962548 -0.026887
1293.528633 -0.026888
1294.094919 -0.026887
1294.661406 -0.026887
1295.228094 -0.026886
1295.794984 -0.026887
1296.362075 -0.026887
1296.929368 -0.026887
1297.496863 -0.026888
1298.064559 -0.026889
1298.632457 -0.026888
1299.200556 -0.026888
1299.768858 -0.026890
1300.337361 -0.026891
1300.906067 -0.026889
1301.474975 -0.026890
1302.044084 -0.026890
1302.613396 -0.026891
1303.182911 -0.026893
1303.752628 -0.026895
1304.322547 -0.026894
1304.892668 -0.026893
1305.462993 -0.026894
1306.033520 -0.026894
1306.604250 -0.026894
1307.175182 -0.026896
1307.746318 -0.026894
1308.317656 -0.026895
1308.889197 -0.026896
1309.460942 -0.026896
1310.032890 -0.026896
1310.605041 -0.026898
1311.177395 -0.026901
1311.749953 -0.026904
1312.322714 -0.026906
1312.895679 -0.026903
1313.468847 -0.026903
1314.042219 -0.026903
1314.615795 -0.026904
1315.189574 -0.026905
1315.763558 -0.026905
1316.337745 -0.026905
1316.912137 -0.026902
1317.486733 -0.026900
1318.061532 -0.026900
1318.636536 -0.026901
1319.211745 -0.026899
1319.787158 -0.026899
1320.362775 -0.026897
1320.938597 -0.026896
1321.514623 -0.026896
1322.090855 -0.026895
1322.667291 -0.026896
1323.243931 -0.026893
1323.820777 -0.026894
1324.397828 -0.026893
1324.975084 -0.026892
1325.552545 -0.026893
1326.130211 -0.026893
1326.708082 -0.026891
1327.286159 -0.026889
1327.864441 -0.026887
1328.442929 -0.026888
1329.021622 -0.026886
1329.600521 -0.026885
1330.179626 -0.026883
1330.758936 -0.026883
1331.338453 -0.026884
1331.918175 -0.026881
1332.498103 -0.026879
1333.078238 -0.026881
1333.658578 -0.026881
1334.239125 -0.026881
1334.819878 -0.026882
1335.400837 -0.026881
1335.982003 -0.026882
1336.563376 -0.026883
1337.144955 -0.026883
1337.726740 -0.026883
1338.308733 -0.026881
1338.890932 -0.026883
1339.473338 -0.026883
1340.055951 -0.026885
1340.638772 -0.026886
1341.221799 -0.026885
1341.805033 -0.026885
1342.388475 -0.026887
1342.972124 -0.026886
1343.555981 -0.026886
1344.140045 -0.026884
1344.724316 -0.026885
1345.308795 -0.026886
1345.893482 -0.026888
1346.478377 -0.026885
1347.063479 -0.026886
1347.648790 -0.026889
1348.234308 -0.026888
1348.820034 -0.026889
1349.405969 -0.026890
1349.992112 -0.026890
1350.578463 -0.026890
1351.165023 -0.026888
1351.751791 -0.026888
1352.338767 -0.026887
1352.925952 -0.026889
1353.513346 -0.026887
1354.100948 -0.026890
1354.688760 -0.026889
1355.276780 -0.026886
1355.865009 -0.026885
1356.453447 -0.026886
1357.042094 -0.026886
1357.630951 -0.026887
1358.220017 -0.026886
1358.809292 -0.026885
1359.398776 -0.026884
1359.988470 -0.026881
1360.578373 -0.026882
1361.168487 -0.026881
1361.758809 -0.026879
1362.349342 -0.026881
1362.940085 -0.026882
1363.531037 -0.026881
1364.122199 -0.026884
1364.713572 -0.026885
1365.305155 -0.026884
1365.896947 -0.026883
1366.488951 -0.026883
1367.081164 -0.026883
1367.673588 -0.026882
1368.266223 -0.026885
1368.859068 -0.026884
1369.452124 -0.026885
1370.045390 -0.026886
1370.638868 -0.026886
1371.232556 -0.026890
1371.826455 -0.026891
1372.420566 -0.026891
1373.014887 -0.026890
1373.609420 -0.026893
1374.204164 -0.026894
1374.799119 -0.026892
1375.394286 -0.026892
1375.989664 -0.026892
1376.585254 -0.026892
1377.181055 -0.026894
1377.777068 -0.026894
1378.373293 -0.026895
1378.969730 -0.026896
1379.566379 -0.026894
1380.163240 -0.026895
1380.760313 -0.026893
1381.357598 -0.026896
1381.955095 -0.026893
1382.552805 -0.026894
1383.150727 -0.026895
1383.748861 -0.026896
1384.347209 -0.026897
1384.945768 -0.026895
1385.544541 -0.026893
1386.143526 -0.026892
1386.742724 -0.026892
1387.342135 -0.026894
1387.941759 -0.026895
1388.541597 -0.026894
1389.141647 -0.026893
1389.741910 -0.026893
1390.342387 -0.026891
1390.943078 -0.026890
1391.543981 -0.026890
1392.145099 -0.026891
1392.746429 -0.026890
1393.347974 -0.026891
1393.949732 -0.026891
1394.551704 -0.026890
1395.153891 -0.026891
1395.756291 -0.026892
1396.358905 -0.026893
1396.961733 -0.026894
1397.564776 -0.026896
1398.168033 -0.026898
1398.771504 -0.026898
1399.375190 -0.026897
1399.979090 -0.026895
1400.583205 -0.026893
1401.187534 -0.026894
1401.792078 -0.026895
1402.396837 -0.026898
1403.001811 -0.026898
1403.607000 -0.026897
1404.212404 -0.026898
1404.818024 -0.026898
1405.423858 -0.026898
1406.029908 -0.026901
1406.636173 -0.026901
1407.242653 -0.026902
1407.849349 -0.026903
1408.456261 -0.026906
1409.063388 -0.026906
1409.670731 -0.026907
1410.278290 -0.026907
1410.886065 -0.026909
1411.494056 -0.026909
1412.102263 -0.026909
1412.710686 -0.026911
1413.319325 -0.026910
1413.928180 -0.026909
1414.537252 -0.026909
1415.146540 -0.026909
1415.756045 -0.026911
1416.365767 -0.026910
1416.975705 -0.026910
1417.585860 -0.026909
1418.196231 -0.026908
1418.806820 -0.026908
1419.417625 -0.026909
1420.028648 -0.026910
1420.639888 -0.026911
1421.251345 -0.026911
1421.863019 -0.026910
1422.474911 -0.026908
1423.087020 -0.026908
1423.699346 -0.026910
1424.311890 -0.026909
1424.924652 -0.026911
1425.537632 -0.026909
1426.150829 -0.026909
1426.764245 -0.026908
1427.377878 -0.026909
1427.991729 -0.026909
1428.605799 -0.026910
1429.220087 -0.026911
1429.834593 -0.026910
1430.449317 -0.026909
1431.064260 -0.026908
1431.679422 -0.026910
1432.294802 -0.026911
1432.910400 -0.026911
1433.526218 -0.026915
1434.142254 -0.026915
1434.758509 -0.026916
1435.374984 -0.026917
1435.991677 -0.026916
1436.608589 -0.026917
1437.225721 -0.026915
1437.843072 -0.026917
1438.460643 -0.026916
1439.078432 -0.026917
1439.696442 -0.026916
1440.314671 -0.026918
1440.933120 -0.026917
1441.551788 -0.026917
1442.170676 -0.026915
1442.789785 -0.026914
1443.409113 -0.026912
1444.028661 -0.026910
1444.648430 -0.026909
1445.268419 -0.026910
1445.888628 -0.026912
1446.509057 -0.026913
1447.129707 -0.026911
1447.750578 -0.026910
1448.371669 -0.026909
1448.992981 -0.026909
1449.614514 -0.026909
1450.236267 -0.026909
1450.858242 -0.026909
1451.480437 -0.026908
1452.102854 -0.026906
1452.725492 -0.026904
1453.348351 -0.026905
1453.971431 -0.026906
1454.594733 -0.026906
1455.218256 -0.026907
1455.842001 -0.026908
1456.465968 -0.026908
1457.090156 -0.026909
1457.714566 -0.026911
1458.339198 -0.026912
1458.964052 -0.026913
1459.589128 -0.026916
1460.214427 -0.026913
1460.839947 -0.026912
1461.465690 -0.026912
1462.091655 -0.026913
1462.717842 -0.026912
1463.344252 -0.026914
1463.970885 -0.026914
1464.597740 -0.026913
1465.224818 -0.026913
1465.852119 -0.026913
1466.479643 -0.026915
1467.107390 -0.026916
1467.735360 -0.026917
1468.363553 -0.026916
1468.991969 -0.026916
1469.620609 -0.026917
1470.249472 -0.026916
1470.878559 -0.026917
1471.507869 -0.026918
1472.137402 -0.026919
1472.767160 -0.026918
1473.397141 -0.026917
1474.027346 -0.026917
1474.657775 -0.026918
1475.288428 -0.026918
1475.919306 -0.026917
1476.550407 -0.026918
1477.181733 -0.026918
1477.813283 -0.026916
1478.445057 -0.026917
1479.077056 -0.026919
1479.709280 -0.026917
1480.341728 -0.026921
1480.974401 -0.026921
1481.607298 -0.026924
1482.240421 -0.026924
1482.873769 -0.026924
1483.507342 -0.026925
1484.141140 -0.026925
1484.775163 -0.026928
1485.409411 -0.026928
1486.043885 -0.026928
1486.678584 -0.026925
1487.313509 -0.026924
1487.948660 -0.026924
1488.584036 -0.026926
1489.219638 -0.026926
1489.855466 -0.026923
1490.491520 -0.026924
1491.127800 -0.026923
1491.764305 -0.026923
1492.401038 -0.026924
1493.037996 -0.026925
1493.675181 -0.026927
1494.312592 -0.026927
1494.950230 -0.026926
1495.588094 -0.026928
1496.226185 -0.026927
1496.864503 -0.026929
1497.503048 -0.026928
1498.141819 -0.026930
1498.780818 -0.026930
1499.420043 -0.026931
1500.059496 -0.026930
1500.699176 -0.026930
1501.339083 -0.026932
1501.979218 -0.026932
1502.619580 -0.026933
1503.260170 -0.026932
1503.900987 -0.026930
1504.542032 -0.026930
1505.183305 -0.026931
1505.824806 -0.026932
1506.466535 -0.026935
1507.108492 -0.026934
1507.750677 -0.026935
1508.393090 -0.026933
1509.035731 -0.026933
1509.678601 -0.026932
1510.321700 -0.026930
1510.965026 -0.026930
1511.608582 -0.026929
1512.252366 -0.026929
1512.896379 -0.026927
1513.540621 -0.026928
1514.185091 -0.026929
1514.829791 -0.026928
1515.474720 -0.026931
1516.119878 -0.026930
1516.765265 -0.026928
1517.410882 -0.026927
1518.056728 -0.026927
1518.702804 -0.026928
1519.349109 -0.026929
1519.995644 -0.026931
1520.642408 -0.026931
1521.289403 -0.026929
1521.936627 -0.026928
1522.584082 -0.026931
1523.231766 -0.026932
1523.879681 -0.026931
1524.527826 -0.026933
1525.176201 -0.026932
1525.824806 -0.026931
1526.473642 -0.026931
1527.122709 -0.026931
1527.772006 -0.026930
1528.421535 -0.026930
1529.071293 -0.026932
1529.721283 -0.026933
1530.371504 -0.026932
1531.021956 -0.026931
1531.672639 -0.026933
1532.323553 -0.026932
1532.974699 -0.026933
1533.626076 -0.026932
1534.277684 -0.026932
1534.929524 -0.026931
1535.581596 -0.026931
1536.233899 -0.026931
1536.886434 -0.026929
1537.539201 -0.026930
1538.192200 -0.026928
1538.845431 -0.026929
1539.498894 -0.026929
1540.152590 -0.026929
1540.806517 -0.026929
1541.460678 -0.026927
1542.115070 -0.026928
1542.769695 -0.026929
1543.424553 -0.026931
1544.079643 -0.026932
1544.734967 -0.026930
1545.390523 -0.026928
1546.046312 -0.026931
1546.702334 -0.026930
1547.358589 -0.026931
1548.015078 -0.026931
1548.671800 -0.026933
1549.328755 -0.026933
1549.985943 -0.026933
1550.643366 -0.026933
1551.301021 -0.026932
1551.958911 -0.026932
1552.617034 -0.026932
1553.275391 -0.026933
1553.933982 -0.026933
1554.592808 -0.026934
1555.251867 -0.026933
1555.911160 -0.026935
1556.570688 -0.026933
1557.230450 -0.026934
1557.890447 -0.026934
1558.550678 -0.026934
1559.211144 -0.026935
1559.871844 -0.026937
1560.532779 -0.026939
1561.193950 -0.026936
1561.855355 -0.026936
1562.516995 -0.026937
1563.178870 -0.026938
1563.840981 -0.026941
1564.503326 -0.026941
1565.165907 -0.026945
1565.828724 -0.026944
1566.491776 -0.026942
1567.155064 -0.026942
1567.818587 -0.026939
1568.482347 -0.026939
1569.146342 -0.026940
1569.810573 -0.026938
1570.475040 -0.026937
1571.139743 -0.026937
1571.804683 -0.026935
1572.469859 -0.026936
1573.135271 -0.026934
1573.800920 -0.026935
1574.466805 -0.026935
1575.132927 -0.026936
1575.799285 -0.026935
1576.465880 -0.026933
1577.132713 -0.026934
1577.799782 -0.026933
1578.467088 -0.026932
1579.134631 -0.026933
1579.802412 -0.026934
1580.470430 -0.026933
1581.138685 -0.026933
1581.807178 -0.026932
1582.475908 -0.026933
1583.144876 -0.026933
1583.814082 -0.026933
1584.483526 -0.026933
1585.153207 -0.026932
1585.823126 -0.026932
1586.493284 -0.026933
1587.163680 -0.026933
1587.834313 -0.026934
1588.505186 -0.026936
1589.176296 -0.026933
1589.847645 -0.026934
1590.519233 -0.026932
1591.191059 -0.026931
1591.863124 -0.026929
1592.535428 -0.026929
1593.207971 -0.026929
1593.880753 -0.026929
1594.553774 -0.026929
1595.227034 -0.026928
1595.900533 -0.026928
1596.574272 -0.026929
1597.248250 -0.026931
1597.922467 -0.026930
1598.596924 -0.026931
1599.271621 -0.026931
1599.946558 -0.026931
1600.621734 -0.026931
1601.297151 -0.026930
1601.972807 -0.026928
1602.648704 -0.026927
1603.324840 -0.026928
1604.001217 -0.026927
1604.677835 -0.026926
1605.354693 -0.026926
1606.031791 -0.026926
1606.709130 -0.026925
1607.386709 -0.026927
1608.064530 -0.026928
1608.742591 -0.026927
1609.420893 -0.026926
1610.099437 -0.026928
1610.778221 -0.026929
1611.457247 -0.026928
1612.136514 -0.026927
1612.816022 -0.026926
1613.495772 -0.026928
1614.175763 -0.026927
1614.855996 -0.026927
1615.536471 -0.026928
1616.217188 -0.026926
1616.898146 -0.026924
1617.579347 -0.026922
1618.260789 -0.026922
1618.942474 -0.026921
1619.624401 -0.026922
1620.306570 -0.026924
1620.988982 -0.026925
1621.671636 -0.026925
1622.354533 -0.026926
1623.037673 -0.026927
1623.721055 -0.026926
1624.404680 -0.026925
1625.088548 -0.026925
1625.772659 -0.026925
1626.457013 -0.026927
1627.141611 -0.026924
1627.826451 -0.026924
1628.511535 -0.026927
1629.196863 -0.026927
1629.882434 -0.026926
1630.568248 -0.026927
1631.254307 -0.026927
1631.940609 -0.026926
1632.627155 -0.026926
1633.313945 -0.026926
1634.000979 -0.026926
1634.688257 -0.026924
1635.375780 -0.026925
1636.063547 -0.026924
1636.751558 -0.026927
1637.439814 -0.026927
1638.128314 -0.026926
1638.817059 -0.026924
1639.506049 -0.026925
1640.195283 -0.026926
1640.884763 -0.026927
1641.574487 -0.026927
1642.264457 -0.026928
1642.954672 -0.026929
1643.645132 -0.026927
1644.335837 -0.026927
1645.026788 -0.026930
1645.717984 -0.026928
1646.409426 -0.026927
1647.101114 -0.026927
1647.793048 -0.026926
1648.485227 -0.026928
1649.177653 -0.026929
1649.870324 -0.026929
1650.563242 -0.026927
1651.256406 -0.026929
1651.949816 -0.026927
1652.643473 -0.026927
1653.337376 -0.026927
1654.031526 -0.026930
1654.725922 -0.026928
1655.420565 -0.026929
1656.115455 -0.026929
1656.810592 -0.026929
1657.505976 -0.026929
1658.201607 -0.026928
1658.897486 -0.026929
1659.593611 -0.026927
1660.289984 -0.026927
1660.986605 -0.026930
1661.683473 -0.026930
1662.380589 -0.026931
1663.077952 -0.026932
1663.775563 -0.026931
1664.473422 -0.026931
1665.171529 -0.026930
1665.869885 -0.026928
1666.568488 -0.026928
1667.267340 -0.026928
1667.966440 -0.026927
1668.665788 -0.026926
1669.365385 -0.026925
1670.065230 -0.026925
1670.765325 -0.026926
1671.465668 -0.026929
1672.166260 -0.026929
1672.867101 -0.026929
1673.568190 -0.026929
1674.269530 -0.026928
1674.971118 -0.026927
1675.672956 -0.026927
1676.375043 -0.026927
1677.077379 -0.026927
1677.779965 -0.026927
1678.482801 -0.026927
1679.185887 -0.026927
1679.889222 -0.026928
1680.592807 -0.026927
1681.296643 -0.026927
1682.000728 -0.026929
1682.705064 -0.026926
1683.409650 -0.026927
1684.114486 -0.026929
1684.819573 -0.026931
1685.524911 -0.026931
1686.230499 -0.026929
1686.936338 -0.026930
1687.642427 -0.026930
1688.348768 -0.026930
1689.055360 -0.026930
1689.762202 -0.026929
1690.469296 -0.026930
1691.176641 -0.026932
1691.884238 -0.026932
1692.592086 -0.026931
1693.300185 -0.026931
1694.008537 -0.026933
1694.717139 -0.026933
1695.425994 -0.026933
1696.135101 -0.026934
1696.844459 -0.026935
1697.554070 -0.026937
1698.263933 -0.026937
1698.974048 -0.026935
1699.684416 -0.026935
1700.395035 -0.026934
1701.105908 -0.026937
1701.817033 -0.026937
1702.528411 -0.026937
1703.240041 -0.026940
1703.951925 -0.026941
1704.664061 -0.026940
1705.376451 -0.026940
1706.089093 -0.026938
1706.801989 -0.026938
1707.515138 -0.026938
1708.228541 -0.026938
1708.942197 -0.026938
1709.656107 -0.026937
1710.370271 -0.026936
1711.084688 -0.026936
1711.799359 -0.026937
1712.514284 -0.026936
1713.229463 -0.026938
1713.944897 -0.026937
1714.660584 -0.026936
1715.376526 -0.026935
1716.092723 -0.026936
1716.809174 -0.026937
1717.525879 -0.026938
1718.242839 -0.026938
1718.960054 -0.026938
1719.677524 -0.026938
1720.395249 -0.026940
1721.113229 -0.026939
1721.831464 -0.026937
1722.549954 -0.026938
1723.268699 -0.026939
1723.987700 -0.026939
1724.706957 -0.026941
1725.426469 -0.026942
1726.146237 -0.026943
1726.866260 -0.026944
1727.586539 -0.026943
1728.307075 -0.026944
1729.027866 -0.026944
1729.748914 -0.026945
1730.470218 -0.026945
1731.191778 -0.026945
1731.913594 -0.026947
1732.635667 -0.026946
1733.357997 -0.026949
1734.080583 -0.026949
1734.803427 -0.026950
1735.526527 -0.026949
1736.249884 -0.026951
1736.973498 -0.026951
1737.697369 -0.026952
1738.421497 -0.026952
1739.145883 -0.026951
1739.870526 -0.026953
1740.595427 -0.026955
1741.320585 -0.026953
1742.046001 -0.026954
1742.771675 -0.026954
1743.497606 -0.026953
1744.223796 -0.026953
1744.950244 -0.026953
1745.676950 -0.026954
1746.403914 -0.026956
1747.131136 -0.026955
1747.858617 -0.026954
1748.586356 -0.026956
1749.314354 -0.026957
1750.042611 -0.026957
1750.771127 -0.026956
1751.499901 -0.026955
1752.228934 -0.026956
1752.958227 -0.026958
1753.687778 -0.026960
1754.417589 -0.026961
1755.147659 -0.026959
1755.877989 -0.026960
1756.608578 -0.026959
1757.339427 -0.026959
1758.070536 -0.026959
1758.801904 -0.026958
1759.533532 -0.026959
1760.265421 -0.026959
1760.997569 -0.026960
1761.729977 -0.026959
1762.462646 -0.026959
1763.195575 -0.026960
1763.928765 -0.026958
1764.662215 -0.026958
1765.395926 -0.026958
1766.129897 -0.026957
1766.864130 -0.026956
1767.598623 -0.026955
1768.333377 -0.026955
1769.068393 -0.026957
1769.803669 -0.026958
1770.539207 -0.026957
1771.275007 -0.026957
1772.011067 -0.026958
1772.747390 -0.026956
1773.483974 -0.026955
1774.220820 -0.026954
1774.957927 -0.026954
1775.695297 -0.026956
1776.432928 -0.026956
1777.170822 -0.026953
1777.908978 -0.026954
1778.647396 -0.026955
1779.386077 -0.026955
1780.125020 -0.026953
1780.864226 -0.026954
1781.603694 -0.026953
1782.343426 -0.026952
1783.083420 -0.026953
1783.823677 -0.026953
1784.564197 -0.026954
1785.304980 -0.026953
1786.046027 -0.026953
1786.787337 -0.026953
1787.528910 -0.026953
1788.270747 -0.026954
1789.012847 -0.026952
1789.755211 -0.026952
1790.497839 -0.026951
1791.240731 -0.026951
1791.983887 -0.026951
1792.727307 -0.026949
1793.470991 -0.026949
1794.214940 -0.026949
1794.959153 -0.026951
1795.703630 -0.026952
1796.448372 -0.026951
1797.193378 -0.026950
1797.938650 -0.026951
1798.684186 -0.026949
1799.429987 -0.026948
1800.176053 -0.026948
1800.922384 -0.026948
1801.668981 -0.026948
1802.415842 -0.026948
1803.162970 -0.026949
1803.910362 -0.026948
1804.658021 -0.026949
1805.405945 -0.026949
1806.154134 -0.026947
1806.902590 -0.026947
1807.651311 -0.026948
1808.400299 -0.026949
1809.149553 -0.026948
1809.899073 -0.026947
1810.648860 -0.026947
1811.398912 -0.026947
1812.149232 -0.026948
1812.899818 -0.026946
1813.650671 -0.026947
1814.401790 -0.026947
1815.153177 -0.026948
1815.904831 -0.026948
1816.656751 -0.026948
1817.408939 -0.026947
1818.161394 -0.026949
1818.914117 -0.026949
1819.667107 -0.026948
1820.420365 -0.026948
1821.173890 -0.026946
1821.927683 -0.026945
1822.681744 -0.026945
1823.436073 -0.026945
1824.190670 -0.026945
1824.945535 -0.026947
1825.700669 -0.026946
1826.456071 -0.026947
1827.211741 -0.026946
1827.967680 -0.026945
1828.723887 -0.026945
1829.480363 -0.026946
1830.237108 -0.026945
1830.994122 -0.026946
1831.751405 -0.026947
1832.508957 -0.026947
1833.266778 -0.026946
1834.024869 -0.026946
1834.783229 -0.026946
1835.541858 -0.026945
1836.300757 -0.026947
1837.059926 -0.026946
1837.819365 -0.026946
1838.579073 -0.026947
1839.339051 -0.026947
1840.099300 -0.026948
1840.859818 -0.026949
1841.620607 -0.026949
1842.381666 -0.026946
1843.142996 -0.026944
1843.904596 -0.026944
1844.666467 -0.026944
1845.428609 -0.026945
1846.191021 -0.026946
1846.953704 -0.026946
1847.716659 -0.026945
1848.479884 -0.026947
1849.243381 -0.026946
1850.007149 -0.026944
1850.771189 -0.026945
1851.535500 -0.026948
1852.300082 -0.026947
1853.064937 -0.026949
1853.830063 -0.026949
1854.595461 -0.026949
1855.361131 -0.026951
1856.127073 -0.026951
1856.893287 -0.026950
1857.659774 -0.026949
1858.426533 -0.026951
1859.193564 -0.026952
1859.960868 -0.026951
1860.728445 -0.026950
1861.496295 -0.026950
1862.264417 -0.026952
1863.032812 -0.026952
1863.801481 -0.026954
1864.570422 -0.026954
1865.339637 -0.026953
1866.109125 -0.026953
1866.878887 -0.026953
1867.648922 -0.026953
1868.419231 -0.026953
1869.189813 -0.026954
1869.960670 -0.026953
1870.731800 -0.026953
1871.503204 -0.026953
1872.274883 -0.026954
1873.046835 -0.026952
1873.819062 -0.026953
1874.591564 -0.026953
1875.364340 -0.026954
1876.137390 -0.026953
1876.910716 -0.026952
1877.684316 -0.026953
1878.458191 -0.026953
1879.232341 -0.026952
1880.006766 -0.026953
1880.781466 -0.026954
1881.556442 -0.026954
1882.331693 -0.026955
1883.107220 -0.026956
1883.883022 -0.026956
1884.659099 -0.026956
1885.435453 -0.026954
1886.212083 -0.026953
1886.988988 -0.026954
1887.766170 -0.026952
1888.543627 -0.026952
1889.321362 -0.026953
1890.099372 -0.026952
1890.877659 -0.026952
1891.656222 -0.026951
1892.435063 -0.026952
1893.214179 -0.026952
1893.993573 -0.026953
1894.773244 -0.026954
1895.553192 -0.026953
1896.333417 -0.026952
1897.113919 -0.026951
1897.894699 -0.026953
1898.675756 -0.026954
1899.457091 -0.026956
1900.238703 -0.026956
1901.020593 -0.026956
1901.802761 -0.026956
1902.585207 -0.026956
1903.367931 -0.026956
1904.150933 -0.026956
1904.934213 -0.026956
1905.717772 -0.026956
1906.501609 -0.026956
1907.285725 -0.026956
1908.070119 -0.026957
1908.854792 -0.026957
1909.639744 -0.026958
1910.424975 -0.026960
1911.210485 -0.026960
1911.996274 -0.026959
1912.782343 -0.026959
1913.568690 -0.026959
1914.355317 -0.026959
1915.142224 -0.026961
1915.929410 -0.026960
1916.716876 -0.026959
1917.504622 -0.026959
1918.292648 -0.026958
1919.080954 -0.026957
1919.869540 -0.026957
1920.658406 -0.026956
1921.447553 -0.026958
1922.236980 -0.026956
1923.026687 -0.026954
1923.816675 -0.026954
1924.606944 -0.026956
1925.397494 -0.026954
1926.188325 -0.026954
1926.979436 -0.026954
1927.770829 -0.026953
1928.562503 -0.026954
1929.354459 -0.026954
1930.146695 -0.026954
1930.939214 -0.026954
1931.732014 -0.026953
1932.525096 -0.026952
1933.318459 -0.026951
1934.112105 -0.026951
1934.906032 -0.026953
1935.700242 -0.026953
1936.494734 -0.026953
1937.289508 -0.026952
1938.084565 -0.026953
1938.879904 -0.026952
1939.675526 -0.026953
1940.471430 -0.026953
1941.267618 -0.026952
1942.064088 -0.026952
1942.860842 -0.026953
1943.657878 -0.026955
1944.455198 -0.026955
1945.252801 -0.026955
1946.050688 -0.026954
1946.848858 -0.026955
1947.647311 -0.026955
1948.446049 -0.026955
1949.245070 -0.026955
1950.044376 -0.026956
1950.843965 -0.026957
1951.643838 -0.026956
1952.443996 -0.026957
1953.244438 -0.026954
1954.045165 -0.026954
1954.846176 -0.026953
1955.647471 -0.026954
1956.449052 -0.026954
1957.250917 -0.026954
1958.053068 -0.026955
1958.855503 -0.026956
1959.658223 -0.026954
1960.461229 -0.026954
1961.264520 -0.026955
1962.068097 -0.026954
1962.871959 -0.026955
1963.676107 -0.026955
1964.480540 -0.026956
1965.285260 -0.026957
1966.090265 -0.026958
1966.895557 -0.026958
1967.701135 -0.026959
1968.506998 -0.026959
1969.313149 -0.026959
1970.119586 -0.026958
1970.926309 -0.026958
1971.733319 -0.026958
1972.540616 -0.026959
1973.348200 -0.026959
1974.156070 -0.026959
1974.964228 -0.026959
1975.772673 -0.026958
1976.581405 -0.026958
1977.390425 -0.026957
1978.199732 -0.026957
1979.009327 -0.026956
1979.819210 -0.026956
1980.629380 -0.026955
1981.439838 -0.026955
1982.250584 -0.026955
1983.061619 -0.026954
1983.872941 -0.026955
1984.684552 -0.026955
1985.496451 -0.026956
1986.308639 -0.026956
1987.121115 -0.026955
1987.933881 -0.026955
1988.746935 -0.026954
1989.560277 -0.026954
1990.373909 -0.026954
1991.187831 -0.026953
1992.002041 -0.026953
1992.816540 -0.026952
1993.631330 -0.026953
1994.446408 -0.026953
1995.261777 -0.026952
1996.077435 -0.026951
1996.893383 -0.026950
1997.709620 -0.026951
1998.526148 -0.026953
1999.342966 -0.026953
2000.160075 -0.026953
2000.977474 -0.026954
2001.795163 -0.026953
2002.613143 -0.026953
2003.431413 -0.026952
2004.249974 -0.026952
2005.068826 -0.026952
2005.887970 -0.026951
2006.707404 -0.026950
2007.527129 -0.026951
2008.347146 -0.026952
2009.167454 -0.026953
2009.988054 -0.026953
2010.808945 -0.026953
2011.630128 -0.026952
2012.451603 -0.026953
2013.273370 -0.026953
2014.095428 -0.026954
2014.917779 -0.026956
2015.740423 -0.026955
2016.563358 -0.026956
2017.386586 -0.026954
2018.210106 -0.026954
2019.033919 -0.026953
2019.858025 -0.026953
2020.682424 -0.026953
2021.507116 -0.026953
2022.332101 -0.026954
2023.157378 -0.026955
2023.982950 -0.026955
2024.808814 -0.026954
2025.634972 -0.026955
2026.461424 -0.026956
2027.288169 -0.026957
2028.115209 -0.026957
2028.942542 -0.026958
2029.770169 -0.026958
2030.598090 -0.026958
2031.426305 -0.026959
2032.254815 -0.026959
2033.083619 -0.026960
2033.912718 -0.026960
2034.742111 -0.026959
2035.571799 -0.026958
2036.401782 -0.026957
2037.232060 -0.026957
2038.062633 -0.026958
2038.893501 -0.026957
2039.724664 -0.026957
2040.556123 -0.026959
2041.387877 -0.026960
2042.219926 -0.026960
2043.052272 -0.026959
2043.884913 -0.026958
2044.717850 -0.026959
2045.551083 -0.026958
2046.384612 -0.026959
2047.218438 -0.026960
2048.052559 -0.026960
2048.886977 -0.026959
2049.721692 -0.026960
2050.556703 -0.026960
2051.392011 -0.026962
2052.227616 -0.026962
2053.063518 -0.026962
2053.899717 -0.026961
2054.736213 -0.026960
2055.573006 -0.026959
2056.410097 -0.026958
2057.247485 -0.026959
2058.085170 -0.026959
2058.923154 -0.026959
2059.761435 -0.026959
2060.600014 -0.026959
2061.438891 -0.026959
2062.278066 -0.026958
2063.117540 -0.026959
2063.957311 -0.026960
2064.797381 -0.026960
2065.637750 -0.026959
2066.478417 -0.026959
2067.319383 -0.026959
2068.160648 -0.026960
2069.002212 -0.026960
2069.844075 -0.026960
2070.686237 -0.026960
2071.528698 -0.026961
2072.371459 -0.026961
2073.214519 -0.026961
2074.057879 -0.026961
2074.901539 -0.026961
2075.745498 -0.026962
2076.589757 -0.026961
2077.434316 -0.026962
2078.279176 -0.026961
2079.124335 -0.026961
2079.969795 -0.026961
2080.815556 -0.026960
2081.661617 -0.026960
2082.507978 -0.026960
2083.354641 -0.026959
2084.201604 -0.026958
2085.048868 -0.026959
2085.896434 -0.026959
2086.744300 -0.026959
2087.592468 -0.026960
2088.440937 -0.026960
2089.289708 -0.026960
2090.138780 -0.026961
2090.988155 -0.026963
2091.837831 -0.026962
2092.687808 -0.026961
2093.538088 -0.026961
2094.388671 -0.026961
2095.239555 -0.026962
2096.090742 -0.026963
2096.942231 -0.026963
2097.794023 -0.026963
2098.646117 -0.026963
2099.498515 -0.026964
2100.351215 -0.026963
2101.204218 -0.026963
2102.057525 -0.026961
2102.911134 -0.026962
2103.765047 -0.026963
2104.619264 -0.026964
2105.473784 -0.026964
2106.328607 -0.026964
2107.183735 -0.026964
2108.039166 -0.026964
2108.894901 -0.026964
2109.750941 -0.026964
2110.607284 -0.026964
2111.463932 -0.026964
2112.320885 -0.026966
2113.178142 -0.026966
2114.035703 -0.026965
2114.893569 -0.026964
2115.751741 -0.026964
2116.610217 -0.026963
2117.468998 -0.026962
2118.328084 -0.026963
2119.187476 -0.026964
2120.047173 -0.026964
2120.907175 -0.026964
2121.767484 -0.026963
2122.628097 -0.026964
2123.489017 -0.026965
2124.350243 -0.026965
2125.211775 -0.026963
2126.073612 -0.026963
2126.935757 -0.026962
2127.798207 -0.026962
2128.660964 -0.026962
2129.524028 -0.026963
2130.387398 -0.026963
2131.251075 -0.026963
2132.115059 -0.026962
2132.979350 -0.026964
2133.843948 -0.026963
2134.708854 -0.026965
2135.574067 -0.026965
2136.439587 -0.026965
2137.305415 -0.026965
2138.171550 -0.026965
2139.037994 -0.026965
2139.904745 -0.026964
2140.771804 -0.026964
2141.639172 -0.026965
2142.506847 -0.026964
2143.374831 -0.026963
2144.243124 -0.026964
2145.111724 -0.026963
2145.980634 -0.026962
2146.849853 -0.026963
2147.719380 -0.026962
2148.589216 -0.026961
2149.459362 -0.026961
2150.329816 -0.026960
2151.200580 -0.026960
2152.071654 -0.026961
2152.943037 -0.026960
2153.814729 -0.026960
2154.686732 -0.026960
2155.559044 -0.026959
2156.431666 -0.026959
2157.304598 -0.026959
2158.177841 -0.026960
2159.051394 -0.026959
2159.925257 -0.026958
2160.799431 -0.026958
2161.673916 -0.026958
2162.548711 -0.026956
2163.423817 -0.026957
2164.299234 -0.026957
2165.174962 -0.026958
2166.051002 -0.026959
2166.927353 -0.026959
2167.804015 -0.026959
2168.680988 -0.026959
2169.558274 -0.026960
2170.435871 -0.026960
2171.313780 -0.026959
2172.192001 -0.026959
2173.070534 -0.026959
2173.949379 -0.026960
2174.828537 -0.026960
2175.708007 -0.026959
2176.587789 -0.026960
2177.467884 -0.026960
2178.348292 -0.026960
2179.229013 -0.026959
2180.110047 -0.026958
2180.991394 -0.026959
2181.873054 -0.026959
2182.755027 -0.026959
2183.637314 -0.026958
2184.519914 -0.026958
2185.402828 -0.026957
2186.286056 -0.026956
2187.169598 -0.026956
2188.053453 -0.026957
2188.937623 -0.026958
2189.822107 -0.026958
2190.706905 -0.026959
2191.592018 -0.026957
2192.477445 -0.026956
2193.363186 -0.026957
2194.249243 -0.026957
2195.135614 -0.026957
2196.022301 -0.026957
2196.909302 -0.026957
2197.796619 -0.026956
2198.684251 -0.026956
2199.572199 -0.026955
2200.460462 -0.026955
2201.349040 -0.026955
2202.237935 -0.026956
2203.127145 -0.026956
2204.016672 -0.026956
2204.906514 -0.026956
2205.796673 -0.026955
2206.687148 -0.026954
2207.577939 -0.026954
2208.469047 -0.026953
2209.360472 -0.026954
2210.252213 -0.026954
2211.144272 -0.026954
2212.036647 -0.026951
2212.929340 -0.026950
2213.822349 -0.026950
2214.715676 -0.026951
2215.609321 -0.026951
2216.503283 -0.026952
2217.397563 -0.026952
2218.292160 -0.026952
2219.187076 -0.026952
2220.082309 -0.026952
2220.977861 -0.026953
2221.873731 -0.026954
2222.769919 -0.026954
2223.666426 -0.026955
2224.563251 -0.026955
2225.460395 -0.026955
2226.357858 -0.026955
2227.255640 -0.026954
2228.153741 -0.026953
2229.052160 -0.026953
2229.950900 -0.026953
2230.849958 -0.026954
2231.749336 -0.026955
2232.649034 -0.026955
2233.549052 -0.026954
2234.449389 -0.026955
2235.350046 -0.026954
2236.251023 -0.026954
2237.152321 -0.026955
2238.053938 -0.026955
2238.955877 -0.026956
2239.858135 -0.026956
2240.760715 -0.026956
2241.663615 -0.026956
2242.566835 -0.026957
2243.470377 -0.026956
2244.374240 -0.026956
2245.278424 -0.026955
2246.182930 -0.026954
2247.087757 -0.026953
2247.992905 -0.026952
2248.898375 -0.026954
2249.804167 -0.026955
2250.710281 -0.026956
2251.616717 -0.026956
2252.523475 -0.026956
2253.430555 -0.026955
2254.337957 -0.026954
2255.245682 -0.026953
2256.153730 -0.026953
2257.062100 -0.026953
2257.970793 -0.026953
2258.879809 -0.026953
2259.789148 -0.026953
2260.698810 -0.026954
2261.608795 -0.026954
2262.519104 -0.026953
2263.429736 -0.026953
2264.340692 -0.026953
2265.251972 -0.026952
2266.163575 -0.026952
2267.075502 -0.026951
2267.987754 -0.026951
2268.900330 -0.026952
2269.813229 -0.026951
2270.726454 -0.026951
2271.640003 -0.026952
2272.553876 -0.026953
2273.468074 -0.026953
2274.382597 -0.026951
2275.297446 -0.026952
2276.212619 -0.026951
2277.128117 -0.026951
2278.043941 -0.026951
2278.960090 -0.026951
2279.876565 -0.026952
2280.793366 -0.026952
2281.710492 -0.026951
2282.627944 -0.026952
2283.545722 -0.026953
2284.463827 -0.026953
2285.382257 -0.026954
2286.301014 -0.026953
2287.220098 -0.026954
2288.139508 -0.026954
2289.059245 -0.026955
2289.979308 -0.026955
2290.899699 -0.026956
2291.820417 -0.026956
2292.741462 -0.026957
2293.662834 -0.026958
2294.584534 -0.026957
2295.506561 -0.026958
2296.428916 -0.026958
2297.351598 -0.026960
2298.274609 -0.026960
2299.197947 -0.026960
2300.121614 -0.026960
2301.045609 -0.026960
2301.969932 -0.026960
2302.894584 -0.026960
2303.819564 -0.026960
2304.744873 -0.026961
2305.670511 -0.026961
2306.596478 -0.026961
2307.522774 -0.026962
2308.449399 -0.026961
2309.376353 -0.026962
2310.303637 -0.026963
2311.231250 -0.026963
2312.159193 -0.026961
2313.087465 -0.026963
2314.016068 -0.026963
2314.945000 -0.026964
2315.874263 -0.026963
2316.803856 -0.026963
2317.733779 -0.026964
2318.664033 -0.026964
2319.594617 -0.026962
2320.525532 -0.026963
2321.456778 -0.026963
2322.388354 -0.026962
2323.320262 -0.026962
2324.252501 -0.026962
2325.185071 -0.026961
2326.117973 -0.026962
2327.051206 -0.026962
2327.984771 -0.026962
2328.918667 -0.026962
2329.852895 -0.026961
2330.787456 -0.026961
2331.722348 -0.026962
2332.657573 -0.026961
2333.593130 -0.026962
2334.529020 -0.026963
2335.465242 -0.026964
2336.401797 -0.026964
2337.338684 -0.026963
2338.275905 -0.026963
2339.213458 -0.026962
2340.151345 -0.026962
2341.089565 -0.026964
2342.028119 -0.026964
2342.967006 -0.026964
2343.906227 -0.026965
2344.845781 -0.026965
2345.785669 -0.026965
2346.725892 -0.026965
2347.666448 -0.026965
2348.607339 -0.026964
2349.548564 -0.026964
2350.490123 -0.026964
2351.432018 -0.026965
2352.374246 -0.026964
2353.316810 -0.026965
2354.259709 -0.026963
2355.202943 -0.026964
2356.146511 -0.026965
2357.090416 -0.026965
2358.034655 -0.026964
2358.979231 -0.026965
2359.924141 -0.026965
2360.869388 -0.026963
2361.814971 -0.026963
2362.760889 -0.026962
2363.707144 -0.026963
2364.653735 -0.026963
2365.600663 -0.026962
2366.547926 -0.026963
2367.495527 -0.026963
2368.443464 -0.026962
2369.391738 -0.026961
2370.340350 -0.026961
2371.289298 -0.026959
2372.238583 -0.026961
2373.188206 -0.026960
2374.138166 -0.026958
2375.088464 -0.026959
2376.039100 -0.026959
2376.990073 -0.026960
2377.941384 -0.026961
2378.893034 -0.026961
2379.845021 -0.026960
2380.797347 -0.026960
2381.750012 -0.026960
2382.703014 -0.026960
2383.656356 -0.026960
2384.610036 -0.026961
2385.564055 -0.026960
2386.518414 -0.026960
2387.473111 -0.026960
2388.428148 -0.026960
2389.383524 -0.026960
2390.339239 -0.026959
2391.295294 -0.026960
2392.251689 -0.026960
2393.208424 -0.026960
2394.165499 -0.026960
2395.122914 -0.026959
2396.080669 -0.026959
2397.038764 -0.026960
2397.997200 -0.026960
2398.955977 -0.026959
2399.915094 -0.026959
2400.874552 -0.026959
2401.834351 -0.026959
2402.794491 -0.026958
2403.754973 -0.026957
2404.715795 -0.026958
2405.676960 -0.026958
2406.638465 -0.026958
2407.600313 -0.026958
2408.562502 -0.026958
2409.525033 -0.026959
2410.487906 -0.026960
2411.451121 -0.026958
2412.414679 -0.026958
2413.378579 -0.026958
2414.342822 -0.026957
2415.307407 -0.026957
2416.272335 -0.026957
2417.237606 -0.026956
2418.203220 -0.026958
2419.169177 -0.026957
2420.135477 -0.026958
2421.102121 -0.026957
2422.069108 -0.026957
2423.036439 -0.026958
2424.004114 -0.026959
2424.972132 -0.026958
2425.940495 -0.026958
2426.909201 -0.026959
2427.878252 -0.026959
2428.847647 -0.026958
2429.817387 -0.026959
2430.787471 -0.026959
2431.757901 -0.026959
2432.728675 -0.026959
2433.699793 -0.026959
2434.671257 -0.026959
2435.643067 -0.026958
2436.615221 -0.026958
2437.587721 -0.026958
2438.560567 -0.026958
2439.533759 -0.026958
2440.507296 -0.026958
2441.481179 -0.026958
2442.455408 -0.026957
2443.429984 -0.026958
2444.404905 -0.026958
2445.380174 -0.026958
2446.355789 -0.026958
2447.331750 -0.026958
2448.308059 -0.026959
2449.284714 -0.026959
2450.261716 -0.026958
2451.239066 -0.026958
2452.216763 -0.026957
2453.194807 -0.026958
2454.173199 -0.026957
2455.151939 -0.026958
2456.131026 -0.026957
2457.110461 -0.026957
2458.090245 -0.026957
2459.070376 -0.026957
2460.050856 -0.026957
2461.031684 -0.026956
2462.012861 -0.026957
2462.994387 -0.026956
2463.976261 -0.026956
2464.958484 -0.026957
2465.941057 -0.026958
2466.923978 -0.026958
2467.907249 -0.026958
2468.890869 -0.026958
2469.874839 -0.026958
2470.859158 -0.026959
2471.843828 -0.026958
2472.828847 -0.026958
2473.814216 -0.026958
2474.799935 -0.026958
2475.786005 -0.026958
2476.772425 -0.026958
2477.759195 -0.026958
2478.746317 -0.026958
2479.733789 -0.026958
2480.721612 -0.026958
2481.709786 -0.026959
2482.698311 -0.026959
2483.687187 -0.026959
2484.676415 -0.026960
2485.665995 -0.026960
2486.655926 -0.026960
2487.646208 -0.026960
2488.636843 -0.026960
2489.627830 -0.026961
2490.619169 -0.026960
2491.610860 -0.026960
2492.602904 -0.026960
2493.595300 -0.026959
2494.588049 -0.026960
2495.581151 -0.026960
2496.574605 -0.026960
2497.568413 -0.026961
2498.562574 -0.026960
2499.557088 -0.026960
2500.551955 -0.026960
2501.547176 -0.026960
2502.542751 -0.026959
2503.538679 -0.026959
2504.534962 -0.026959
2505.531598 -0.026959
2506.528589 -0.026960
2507.525934 -0.026960
2508.523633 -0.026961
2509.521687 -0.026961
2510.520095 -0.026961
2511.518859 -0.026961
2512.517977 -0.026962
2513.517450 -0.026962
2514.517279 -0.026961
2515.517463 -0.026961
2516.518002 -0.026961
2517.518897 -0.026961
2518.520147 -0.026960
2519.521754 -0.026960
2520.523716 -0.026959
2521.526034 -0.026959
2522.528709 -0.026959
2523.531739 -0.026960
2524.535127 -0.026959
2525.538871 -0.026960
2526.542971 -0.026960
2527.547428 -0.026960
2528.552243 -0.026961
2529.557414 -0.026961
2530.562943 -0.026961
2531.568829 -0.026960
2532.575072 -0.026961
2533.581673 -0.026960
2534.588632 -0.026961
2535.595948 -0.026962
2536.603623 -0.026961
2537.611655 -0.026961
2538.620046 -0.026962
2539.628795 -0.026963
2540.637903 -0.026963
2541.647369 -0.026962
2542.657194 -0.026961
2543.667378 -0.026962
2544.677920 -0.026962
2545.688822 -0.026963
2546.700083 -0.026963
2547.711704 -0.026963
2548.723684 -0.026964
2549.736023 -0.026964
2550.748723 -0.026964
2551.761782 -0.026964
2552.775201 -0.026964
2553.788981 -0.026964
2554.803120 -0.026964
2555.817620 -0.026963
2556.832481 -0.026964
2557.847702 -0.026963
2558.863284 -0.026963
2559.879227 -0.026963
2560.895531 -0.026962
2561.912196 -0.026963
2562.929222 -0.026963
2563.946610 -0.026963
2564.964359 -0.026962
2565.982470 -0.026962
2567.000943 -0.026963
2568.019778 -0.026963
2569.038975 -0.026963
2570.058534 -0.026963
2571.078455 -0.026963
2572.098739 -0.026964
2573.119385 -0.026965
2574.140394 -0.026966
2575.161766 -0.026965
2576.183501 -0.026965
2577.205599 -0.026964
2578.228060 -0.026964
2579.250884 -0.026963
2580.274072 -0.026963
2581.297624 -0.026963
2582.321539 -0.026963
2583.345818 -0.026962
2584.370461 -0.026962
2585.395469 -0.026963
2586.420840 -0.026962
2587.446576 -0.026964
2588.472677 -0.026965
2589.499142 -0.026965
2590.525971 -0.026966
2591.553166 -0.026965
2592.580726 -0.026966
2593.608651 -0.026965
2594.636941 -0.026966
2595.665597 -0.026966
2596.694618 -0.026966
2597.724005 -0.026965
2598.753757 -0.026965
2599.783876 -0.026965
2600.814361 -0.026965
2601.845212 -0.026964
2602.876429 -0.026965
2603.908012 -0.026965
2604.939963 -0.026965
2605.972280 -0.026965
2607.004963 -0.026966
2608.038014 -0.026966
2609.071432 -0.026967
2610.105217 -0.026967
2611.139370 -0.026967
2612.173890 -0.026966
2613.208778 -0.026966
2614.244033 -0.026965
2615.279656 -0.026965
2616.315648 -0.026965
2617.352007 -0.026965
2618.388735 -0.026966
2619.425831 -0.026965
2620.463296 -0.026964
2621.501129 -0.026964
2622.539332 -0.026965
2623.577903 -0.026966
2624.616843 -0.026966
2625.656153 -0.026965
2626.695831 -0.026964
2627.735880 -0.026964
2628.776298 -0.026965
2629.817085 -0.026965
2630.858243 -0.026965
2631.899770 -0.026964
2632.941668 -0.026963
2633.983935 -0.026964
2635.026574 -0.026964
2636.069582 -0.026965
2637.112962 -0.026965
2638.156712 -0.026965
2639.200833 -0.026965
2640.245325 -0.026967
2641.290188 -0.026967
2642.335423 -0.026967
2643.381029 -0.026967
2644.427007 -0.026966
2645.473356 -0.026967
2646.520077 -0.026967
2647.567170 -0.026967
2648.614636 -0.026967
2649.662473 -0.026968
2650.710683 -0.026968
2651.759265 -0.026968
2652.808220 -0.026968
2653.857548 -0.026969
2654.907248 -0.026969
2655.957322 -0.026968
2657.007769 -0.026968
2658.058589 -0.026968
2659.109783 -0.026969
2660.161350 -0.026968
2661.213290 -0.026969
2662.265605 -0.026968
2663.318294 -0.026968
2664.371356 -0.026968
2665.424793 -0.026968
2666.478604 -0.026967
2667.532790 -0.026968
2668.587350 -0.026967
2669.642285 -0.026967
2670.697595 -0.026966
2671.753280 -0.026967
2672.809341 -0.026968
2673.865776 -0.026966
2674.922587 -0.026966
2675.979773 -0.026966
2677.037335 -0.026966
2678.095273 -0.026967
2679.153587 -0.026967
2680.212277 -0.026967
2681.271343 -0.026967
2682.330786 -0.026967
2683.390605 -0.026968
2684.450801 -0.026968
2685.511373 -0.026968
2686.572322 -0.026968
2687.633649 -0.026967
2688.695352 -0.026967
2689.757433 -0.026968
2690.819891 -0.026967
2691.882727 -0.026968
2692.945941 -0.026967
2694.009532 -0.026967
2695.073501 -0.026967
2696.137849 -0.026966
2697.202574 -0.026966
2698.267678 -0.026967
2699.333161 -0.026967
2700.399022 -0.026967
2701.465262 -0.026968
2702.531880 -0.026968
2703.598878 -0.026968
2704.666255 -0.026968
2705.734011 -0.026969
2706.802147 -0.026969
2707.870663 -0.026969
2708.939558 -0.026969
2710.008833 -0.026969
2711.078487 -0.026969
2712.148522 -0.026969
2713.218938 -0.026969
2714.289733 -0.026970
2715.360909 -0.026969
2716.432466 -0.026969
2717.504404 -0.026969
2718.576722 -0.026968
2719.649422 -0.026968
2720.722503 -0.026968
2721.795965 -0.026968
2722.869809 -0.026968
2723.944034 -0.026968
2725.018641 -0.026966
2726.093630 -0.026966
2727.169001 -0.026966
2728.244754 -0.026966
2729.320889 -0.026967
2730.397407 -0.026967
2731.474307 -0.026966
2732.551590 -0.026966
2733.629256 -0.026967
2734.707305 -0.026968
2735.785736 -0.026968
2736.864552 -0.026967
2737.943750 -0.026966
2739.023332 -0.026967
2740.103298 -0.026967
2741.183647 -0.026967
2742.264380 -0.026968
2743.345498 -0.026968
2744.426999 -0.026969
2745.508885 -0.026969
2746.591156 -0.026969
2747.673811 -0.026970
2748.756850 -0.026970
2749.840275 -0.026970
2750.924085 -0.026970
2752.008279 -0.026970
2753.092860 -0.026970
2754.177825 -0.026970
2755.263176 -0.026969
2756.348913 -0.026969
2757.435035 -0.026969
2758.521544 -0.026969
2759.608439 -0.026970
2760.695719 -0.026969
2761.783387 -0.026969
2762.871441 -0.026969
2763.959881 -0.026969
2765.048708 -0.026969
2766.137922 -0.026969
2767.227524 -0.026969
2768.317512 -0.026968
2769.407888 -0.026968
2770.498651 -0.026968
2771.589802 -0.026968
2772.681341 -0.026968
2773.773267 -0.026968
2774.865582 -0.026968
2775.958285 -0.026968
2777.051376 -0.026968
2778.144855 -0.026968
2779.238723 -0.026967
2780.332980 -0.026968
2781.427626 -0.026968
2782.522661 -0.026969
2783.618084 -0.026969
2784.713898 -0.026968
2785.810100 -0.026969
2786.906692 -0.026968
2788.003674 -0.026969
2789.101046 -0.026969
2790.198807 -0.026969
2791.296959 -0.026968
2792.395501 -0.026969
2793.494433 -0.026969
2794.593756 -0.026969
2795.693469 -0.026969
2796.793574 -0.026969
2797.894069 -0.026969
2798.994955 -0.026968
2800.096233 -0.026969
2801.197902 -0.026968
2802.299962 -0.026968
2803.402414 -0.026968
2804.505258 -0.026969
2805.608493 -0.026969
2806.712121 -0.026970
2807.816141 -0.026970
2808.920553 -0.026970
2810.025358 -0.026970
2811.130555 -0.026969
2812.236146 -0.026969
2813.342129 -0.026968
2814.448505 -0.026970
2815.555274 -0.026969
2816.662436 -0.026970
2817.769992 -0.026970
2818.877942 -0.026970
2819.986285 -0.026969
2821.095022 -0.026969
2822.204153 -0.026968
2823.313679 -0.026969
2824.423598 -0.026969
2825.533912 -0.026971
2826.644621 -0.026971
2827.755724 -0.026971
2828.867222 -0.026970
2829.979115 -0.026971
2831.091403 -0.026970
2832.204087 -0.026970
2833.317166 -0.026969
2834.430640 -0.026969
2835.544511 -0.026969
2836.658777 -0.026968
2837.773439 -0.026968
2838.888497 -0.026967
2840.003951 -0.026968
2841.119802 -0.026968
2842.236049 -0.026968
2843.352693 -0.026968
2844.469734 -0.026968
2845.587171 -0.026968
2846.705006 -0.026968
2847.823238 -0.026968
2848.941868 -0.026968
2850.060895 -0.026968
2851.180319 -0.026968
2852.300142 -0.026968
2853.420362 -0.026968
2854.540981 -0.026967
2855.661997 -0.026968
2856.783412 -0.026968
2857.905226 -0.026968
2859.027438 -0.026969
2860.150049 -0.026969
2861.273059 -0.026967
2862.396468 -0.026966
2863.520276 -0.026966
2864.644484 -0.026966
2865.769091 -0.026966
2866.894098 -0.026966
2868.019505 -0.026966
2869.145311 -0.026966
2870.271518 -0.026965
2871.398124 -0.026965
2872.525132 -0.026965
2873.652539 -0.026965
2874.780348 -0.026965
2875.908557 -0.026966
2877.037167 -0.026966
2878.166178 -0.026966
2879.295590 -0.026966
2880.425404 -0.026965
2881.555619 -0.026966
2882.686236 -0.026965
2883.817254 -0.026966
2884.948675 -0.026966
2886.080497 -0.026966
2887.212722 -0.026966
2888.345349 -0.026966
2889.478379 -0.026966
2890.611811 -0.026966
2891.745646 -0.026967
2892.879884 -0.026967
2894.014525 -0.026968
2895.149569 -0.026967
2896.285017 -0.026967
2897.420868 -0.026967
2898.557123 -0.026966
2899.693781 -0.026966
2900.830844 -0.026966
2901.968310 -0.026967
2903.106181 -0.026967
2904.244456 -0.026967
2905.383136 -0.026967
2906.522220 -0.026967
2907.661709 -0.026967
2908.801603 -0.026967
2909.941902 -0.026967
2911.082606 -0.026967
2912.223716 -0.026967
2913.365231 -0.026967
2914.507152 -0.026967
2915.649479 -0.026967
2916.792211 -0.026967
2917.935350 -0.026967
2919.078895 -0.026967
2920.222846 -0.026968
2921.367204 -0.026968
2922.511968 -0.026967
2923.657140 -0.026967
2924.802718 -0.026967
2925.948703 -0.026967
2927.095096 -0.026967
2928.241896 -0.026967
2929.389103 -0.026967
2930.536718 -0.026967
2931.684741 -0.026967
2932.833172 -0.026967
2933.982012 -0.026967
2935.131259 -0.026968
2936.280915 -0.026968
2937.430979 -0.026967
2938.581452 -0.026967
2939.732334 -0.026966
2940.883624 -0.026966
2942.035324 -0.026966
2943.187434 -0.026967
2944.339952 -0.026967
2945.492880 -0.026967
2946.646218 -0.026967
2947.799966 -0.026966
2948.954124 -0.026966
2950.108692 -0.026966
2951.263670 -0.026966
2952.419059 -0.026966
2953.574858 -0.026966
2954.731068 -0.026967
2955.887689 -0.026967
2957.044721 -0.026968
2958.202164 -0.026968
2959.360018 -0.026968
2960.518284 -0.026969
2961.676961 -0.026969
2962.836050 -0.026969
2963.995552 -0.026969
2965.155465 -0.026968
2966.315790 -0.026969
2967.476528 -0.026969
2968.637678 -0.026969
2969.799241 -0.026968
2970.961216 -0.026969
2972.123605 -0.026969
2973.286406 -0.026969
2974.449621 -0.026968
2975.613249 -0.026968
2976.777291 -0.026968
2977.941746 -0.026968
2979.106615 -0.026967
2980.271898 -0.026967
2981.437596 -0.026967
2982.603707 -0.026966
2983.770233 -0.026966
2984.937173 -0.026966
2986.104528 -0.026966
2987.272298 -0.026965
2988.440483 -0.026966
2989.609083 -0.026966
2990.778098 -0.026966
2991.947529 -0.026965
2993.117376 -0.026965
2994.287638 -0.026965
2995.458315 -0.026965
2996.629409 -0.026965
2997.800919 -0.026965
2998.972846 -0.026965
3000.145189 -0.026964
3001.317948 -0.026964
3002.491125 -0.026964
3003.664718 -0.026964
3004.838728 -0.026964
3006.013155 -0.026964
3007.188000 -0.026965
3008.363262 -0.026965
3009.538942 -0.026965
3010.715040 -0.026965
3011.891556 -0.026966
3013.068489 -0.026965
3014.245841 -0.026965
3015.423612 -0.026965
3016.601801 -0.026965
3017.780408 -0.026965
3018.959435 -0.026965
3020.138880 -0.026965
3021.318745 -0.026965
3022.499028 -0.026965
3023.679732 -0.026965
3024.860855 -0.026965
3026.042397 -0.026965
3027.224360 -0.026965
3028.406742 -0.026966
3029.589545 -0.026965
3030.772768 -0.026965
3031.956411 -0.026966
3033.140475 -0.026966
3034.324960 -0.026966
3035.509866 -0.026967
3036.695193 -0.026967
3037.880941 -0.026966
3039.067111 -0.026966
3040.253702 -0.026966
3041.440714 -0.026966
3042.628149 -0.026965
3043.816005 -0.026966
3045.004284 -0.026966
3046.192985 -0.026966
3047.382108 -0.026966
3048.571654 -0.026966
3049.761623 -0.026966
3050.952014 -0.026967
3052.142829 -0.026966
3053.334066 -0.026966
3054.525727 -0.026966
3055.717812 -0.026966
3056.910320 -0.026966
3058.103252 -0.026966
3059.296608 -0.026966
3060.490387 -0.026966
3061.684592 -0.026967
3062.879220 -0.026967
3064.074273 -0.026967
3065.269751 -0.026968
3066.465653 -0.026968
3067.661981 -0.026969
3068.858734 -0.026968
3070.055911 -0.026968
3071.253515 -0.026968
3072.451544 -0.026968
3073.649999 -0.026968
3074.848879 -0.026968
3076.048186 -0.026968
3077.247919 -0.026968
3078.448078 -0.026969
3079.648663 -0.026969
3080.849676 -0.026969
3082.051115 -0.026969
3083.252981 -0.026969
3084.455274 -0.026968
3085.657995 -0.026968
3086.861142 -0.026968
3088.064718 -0.026967
3089.268721 -0.026967
3090.473152 -0.026967
3091.678011 -0.026967
3092.883298 -0.026969
3094.089013 -0.026969
3095.295157 -0.026968
3096.501730 -0.026969
3097.708731 -0.026969
3098.916161 -0.026969
3100.124021 -0.026969
3101.332309 -0.026969
3102.541027 -0.026969
3103.750175 -0.026969
3104.959752 -0.026970
3106.169759 -0.026971
3107.380196 -0.026970
3108.591063 -0.026969
3109.802361 -0.026970
3111.014089 -0.026970
3112.226247 -0.026970
3113.438836 -0.026969
3114.651857 -0.026968
3115.865308 -0.026969
3117.079190 -0.026968
3118.293504 -0.026967
3119.508250 -0.026967
3120.723427 -0.026966
3121.939035 -0.026966
3123.155076 -0.026967
3124.371549 -0.026967
3125.588455 -0.026966
3126.805792 -0.026967
3128.023563 -0.026967
3129.241766 -0.026967
3130.460402 -0.026967
3131.679471 -0.026967
3132.898973 -0.026967
3134.118909 -0.026967
3135.339278 -0.026967
3136.560081 -0.026967
3137.781318 -0.026968
3139.002988 -0.026968
3140.225093 -0.026969
3141.447632 -0.026969
3142.670606 -0.026968
3143.894014 -0.026969
3145.117857 -0.026971
3146.342135 -0.026970
3147.566848 -0.026970
3148.791996 -0.026971
3150.017579 -0.026970
3151.243599 -0.026970
3152.470053 -0.026970
3153.696944 -0.026969
3154.924270 -0.026969
3156.152033 -0.026970
3157.380232 -0.026970
3158.608868 -0.026970
3159.837940 -0.026971
3161.067449 -0.026971
3162.297394 -0.026971
3163.527777 -0.026971
3164.758597 -0.026970
3165.989855 -0.026970
3167.221550 -0.026971
3168.453683 -0.026971
3169.686253 -0.026971
3170.919262 -0.026971
3172.152709 -0.026971
3173.386594 -0.026971
3174.620917 -0.026971
3175.855680 -0.026972
3177.090881 -0.026972
3178.326521 -0.026971
3179.562600 -0.026971
3180.799118 -0.026971
3182.036076 -0.026972
3183.273473 -0.026972
3184.511310 -0.026971
3185.749587 -0.026972
3186.988304 -0.026971
3188.227461 -0.026971
3189.467059 -0.026971
3190.707097 -0.026972
3191.947575 -0.026972
3193.188495 -0.026972
3194.429856 -0.026973
3195.671657 -0.026974
3196.913900 -0.026972
3198.156585 -0.026972
3199.399711 -0.026972
3200.643278 -0.026972
3201.887288 -0.026972
3203.131740 -0.026972
3204.376634 -0.026972
3205.621970 -0.026972
3206.867749 -0.026972
3208.113971 -0.026972
3209.360635 -0.026972
3210.607743 -0.026973
3211.855294 -0.026973
3213.103288 -0.026973
3214.351725 -0.026973
3215.600606 -0.026973
3216.849931 -0.026973
3218.099700 -0.026973
3219.349914 -0.026973
3220.600571 -0.026973
3221.851673 -0.026973
3223.103219 -0.026973
3224.355210 -0.026973
3225.607647 -0.026972
3226.860528 -0.026972
3228.113854 -0.026972
3229.367626 -0.026971
3230.621843 -0.026971
3231.876506 -0.026971
3233.131615 -0.026971
3234.387170 -0.026971
3235.643171 -0.026971
3236.899619 -0.026971
3238.156513 -0.026971
3239.413853 -0.026972
3240.671641 -0.026972
3241.929875 -0.026972
3243.188557 -0.026972
3244.447686 -0.026972
3245.707262 -0.026972
3246.967286 -0.026972
3248.227757 -0.026971
3249.488677 -0.026972
3250.750045 -0.026971
3252.011861 -0.026971
3253.274125 -0.026971
3254.536838 -0.026971
3255.800000 -0.026970
3257.063610 -0.026970
3258.327670 -0.026970
3259.592178 -0.026970
3260.857137 -0.026970
3262.122544 -0.026970
3263.388402 -0.026970
3264.654709 -0.026969
3265.921466 -0.026969
3267.188673 -0.026970
3268.456331 -0.026970
3269.724439 -0.026969
3270.992998 -0.026969
3272.262007 -0.026969
3273.531468 -0.026969
3274.801380 -0.026968
3276.071743 -0.026968
3277.342557 -0.026968
3278.613823 -0.026968
3279.885541 -0.026968
3281.157711 -0.026968
3282.430332 -0.026968
3283.703406 -0.026968
3284.976933 -0.026968
3286.250912 -0.026968
3287.525344 -0.026967
3288.800228 -0.026967
3290.075566 -0.026967
3291.351357 -0.026967
3292.627601 -0.026967
3293.904299 -0.026967
3295.181450 -0.026967
3296.459056 -0.026967
3297.737115 -0.026967
3299.015629 -0.026967
3300.294596 -0.026967
3301.574019 -0.026966
3302.853896 -0.026966
3304.134228 -0.026966
3305.415015 -0.026966
3306.696257 -0.026966
3307.977954 -0.026967
3309.260107 -0.026967
3310.542715 -0.026967
3311.825779 -0.026967
3313.109300 -0.026967
3314.393276 -0.026967
3315.677708 -0.026967
3316.962598 -0.026967
3318.247943 -0.026967
3319.533746 -0.026967
3320.820005 -0.026968
3322.106721 -0.026968
3323.393895 -0.026968
3324.681526 -0.026968
3325.969615 -0.026968
3327.258161 -0.026968
3328.547165 -0.026968
3329.836628 -0.026968
3331.126548 -0.026969
3332.416927 -0.026968
3333.707765 -0.026968
3334.999061 -0.026968
3336.290817 -0.026969
3337.583031 -0.026969
3338.875704 -0.026968
3340.168837 -0.026969
3341.462429 -0.026969
3342.756481 -0.026969
3344.050993 -0.026969
3345.345965 -0.026969
3346.641397 -0.026969
3347.937290 -0.026969
3349.233643 -0.026969
3350.530456 -0.026969
3351.827731 -0.026970
3353.125466 -0.026970
3354.423663 -0.026970
3355.722321 -0.026970
3357.021441 -0.026970
3358.321022 -0.026969
3359.621065 -0.026968
3360.921570 -0.026968
3362.222537 -0.026968
3363.523966 -0.026968
3364.825858 -0.026968
3366.128213 -0.026968
3367.431030 -0.026968
3368.734311 -0.026968
3370.038054 -0.026968
3371.342261 -0.026969
3372.646931 -0.026969
3373.952065 -0.026969
3375.257663 -0.026968
3376.563725 -0.026968
3377.870251 -0.026969
3379.177241 -0.026968
3380.484695 -0.026968
3381.792615 -0.026969
3383.100999 -0.026969
3384.409848 -0.026968
3385.719162 -0.026968
3387.028941 -0.026969
3388.339186 -0.026969
3389.649896 -0.026969
3390.961073 -0.026968
3392.272715 -0.026968
3393.584823 -0.026968
3394.897398 -0.026968
3396.210439 -0.026968
3397.523946 -0.026968
3398.837921 -0.026969
3400.152362 -0.026969
3401.467270 -0.026970
3402.782646 -0.026970
3404.098489 -0.026970
3405.414800 -0.026971
3406.731579 -0.026971
3408.048825 -0.026970
3409.366540 -0.026971
3410.684723 -0.026971
3412.003374 -0.026971
3413.322494 -0.026971
3414.642082 -0.026971
3415.962140 -0.026971
3417.282667 -0.026971
3418.603663 -0.026971
3419.925128 -0.026972
3421.247063 -0.026972
3422.569468 -0.026972
3423.892343 -0.026973
3425.215687 -0.026973
3426.539503 -0.026972
3427.863788 -0.026972
3429.188544 -0.026972
3430.513771 -0.026972
3431.839469 -0.026972
3433.165638 -0.026972
3434.492278 -0.026972
3435.819390 -0.026972
3437.146973 -0.026972
3438.475028 -0.026973
3439.803555 -0.026973
3441.132554 -0.026972
3442.462026 -0.026973
3443.791970 -0.026972
3445.122386 -0.026972
3446.453275 -0.026973
3447.784638 -0.026973
3449.116473 -0.026973
3450.448782 -0.026973
3451.781564 -0.026973
3453.114819 -0.026973
3454.448549 -0.026973
3455.782752 -0.026973
3457.117430 -0.026973
3458.452582 -0.026974
3459.788208 -0.026973
3461.124309 -0.026973
3462.460885 -0.026973
3463.797936 -0.026973
3465.135462 -0.026973
3466.473463 -0.026974
3467.811940 -0.026974
3469.150892 -0.026974
3470.490320 -0.026973
3471.830224 -0.026973
3473.170605 -0.026973
3474.511461 -0.026973
3475.852794 -0.026973
3477.194604 -0.026973
3478.536891 -0.026973
3479.879655 -0.026973
3481.222895 -0.026973
3482.566613 -0.026972
3483.910809 -0.026972
3485.255483 -0.026972
3486.600634 -0.026972
3487.946263 -0.026972
3489.292370 -0.026973
3490.638956 -0.026974
3491.986020 -0.026974
3493.333563 -0.026974
3494.681585 -0.026973
3496.030086 -0.026974
3497.379066 -0.026974
3498.728526 -0.026974
3500.078465 -0.026973
3501.428884 -0.026974
3502.779782 -0.026974
3504.131161 -0.026974
3505.483020 -0.026973
3506.835360 -0.026974
3508.188179 -0.026974
3509.541480 -0.026973
3510.895262 -0.026974
3512.249525 -0.026974
3513.604268 -0.026974
3514.959494 -0.026974
3516.315201 -0.026973
3517.671390 -0.026973
3519.028060 -0.026972
3520.385213 -0.026973
3521.742848 -0.026973
3523.100966 -0.026974
3524.459566 -0.026973
3525.818649 -0.026973
3527.178215 -0.026973
3528.538264 -0.026973
3529.898797 -0.026973
3531.259813 -0.026973
3532.621312 -0.026973
3533.983295 -0.026973
3535.345763 -0.026974
3536.708714 -0.026974
3538.072150 -0.026975
3539.436071 -0.026975
3540.800476 -0.026975
3542.165366 -0.026975
3543.530741 -0.026975
3544.896601 -0.026975
3546.262947 -0.026975
3547.629778 -0.026976
3548.997095 -0.026975
3550.364898 -0.026975
3551.733187 -0.026975
3553.101962 -0.026975
3554.471223 -0.026975
3555.840972 -0.026975
3557.211206 -0.026975
3558.581928 -0.026975
3559.953137 -0.026975
3561.324833 -0.026975
3562.697017 -0.026975
3564.069688 -0.026974
3565.442847 -0.026974
3566.816494 -0.026974
3568.190630 -0.026974
3569.565253 -0.026974
3570.940365 -0.026974
3572.315966 -0.026973
3573.692055 -0.026973
3575.068634 -0.026973
3576.445702 -0.026973
3577.823259 -0.026973
3579.201306 -0.026973
3580.579842 -0.026973
3581.958868 -0.026973
3583.338384 -0.026973
3584.718391 -0.026973
3586.098888 -0.026973
3587.479875 -0.026972
3588.861354 -0.026973
3590.243323 -0.026972
3591.625783 -0.026973
3593.008735 -0.026973
3594.392178 -0.026973
3595.776113 -0.026973
3597.160539 -0.026973
3598.545457 -0.026973
3599.930868 -0.026973
3601.316771 -0.026972
3602.703166 -0.026972
3604.090055 -0.026972
3605.477436 -0.026972
3606.865310 -0.026972
3608.253677 -0.026973
3609.642537 -0.026973
3611.031891 -0.026973
3612.421739 -0.026973
3613.812081 -0.026973
3615.202917 -0.026973
3616.594247 -0.026973
3617.986072 -0.026973
3619.378391 -0.026973
3620.771205 -0.026973
3622.164514 -0.026973
3623.558318 -0.026973
3624.952617 -0.026973
3626.347412 -0.026974
3627.742702 -0.026974
3629.138489 -0.026974
3630.534771 -0.026974
3631.931549 -0.026974
3633.328824 -0.026974
3634.726596 -0.026974
3636.124864 -0.026973
3637.523629 -0.026973
3638.922891 -0.026973
3640.322650 -0.026974
3641.722907 -0.026974
3643.123662 -0.026974
3644.524914 -0.026974
3645.926664 -0.026974
3647.328912 -0.026974
3648.731659 -0.026974
3650.134904 -0.026974
3651.538648 -0.026973
3652.942890 -0.026973
3654.347632 -0.026973
3655.752873 -0.026974
3657.158613 -0.026974
3658.564853 -0.026974
3659.971592 -0.026974
3661.378831 -0.026974
3662.786571 -0.026973
3664.194811 -0.026973
3665.603551 -0.026973
3667.012792 -0.026973
3668.422533 -0.026973
3669.832776 -0.026973
3671.243519 -0.026973
3672.654764 -0.026974
3674.066511 -0.026973
3675.478759 -0.026974
3676.891509 -0.026974
3678.304761 -0.026974
3679.718516 -0.026974
3681.132773 -0.026975
3682.547532 -0.026975
3683.962794 -0.026975
3685.378559 -0.026976
3686.794827 -0.026975
3688.211599 -0.026976
3689.628873 -0.026976
3691.046652 -0.026976
3692.464934 -0.026977
3693.883721 -0.026978
3695.303011 -0.026978
3696.722806 -0.026977
3698.143106 -0.026978
3699.563910 -0.026977
3700.985219 -0.026977
3702.407033 -0.026977
3703.829353 -0.026977
3705.252178 -0.026977
3706.675508 -0.026977
3708.099345 -0.026977
3709.523687 -0.026977
3710.948536 -0.026977
3712.373891 -0.026977
3713.799752 -0.026977
3715.226120 -0.026977
3716.652995 -0.026977
3718.080377 -0.026977
3719.508266 -0.026976
3720.936663 -0.026977
3722.365567 -0.026977
3723.794979 -0.026977
3725.224899 -0.026978
3726.655327 -0.026978
3728.086264 -0.026978
3729.517709 -0.026978
3730.949663 -0.026978
3732.382125 -0.026978
3733.815097 -0.026978
3735.248578 -0.026978
3736.682568 -0.026978
3738.117068 -0.026979
3739.552077 -0.026978
3740.987597 -0.026978
3742.423627 -0.026978
3743.860167 -0.026978
3745.297217 -0.026978
3746.734778 -0.026978
3748.172850 -0.026978
3749.611434 -0.026978
3751.050528 -0.026978
3752.490134 -0.026978
3753.930251 -0.026978
3755.370880 -0.026978
3756.812021 -0.026978
3758.253674 -0.026978
3759.695840 -0.026978
3761.138518 -0.026978
3762.581708 -0.026978
3764.025412 -0.026978
3765.469628 -0.026978
3766.914358 -0.026978
3768.359601 -0.026978
3769.805358 -0.026978
3771.251629 -0.026978
3772.698413 -0.026978
3774.145712 -0.026978
3775.593525 -0.026978
3777.041852 -0.026978
3778.490695 -0.026978
3779.940052 -0.026978
3781.389924 -0.026978
3782.840311 -0.026978
3784.291214 -0.026978
3785.742632 -0.026978
3787.194566 -0.026977
3788.647016 -0.026977
3790.099983 -0.026978
3791.553465 -0.026978
3793.007464 -0.026978
3794.461980 -0.026978
3795.917013 -0.026978
3797.372563 -0.026977
3798.828630 -0.026977
3800.285214 -0.026977
3801.742316 -0.026977
3803.199936 -0.026977
3804.658074 -0.026977
3806.116730 -0.026977
3807.575904 -0.026977
3809.035597 -0.026977
3810.495809 -0.026978
3811.956539 -0.026977
3813.417789 -0.026978
3814.879558 -0.026977
3816.341846 -0.026977
3817.804654 -0.026977
3819.267982 -0.026977
3820.731830 -0.026977
3822.196198 -0.026977
3823.661087 -0.026977
3825.126496 -0.026977
3826.592426 -0.026977
3828.058876 -0.026977
3829.525848 -0.026978
3830.993341 -0.026977
3832.461356 -0.026977
3833.929893 -0.026977
3835.398951 -0.026977
3836.868531 -0.026977
3838.338634 -0.026976
3839.809259 -0.026976
3841.280406 -0.026976
3842.752076 -0.026977
3844.224270 -0.026977
3845.696986 -0.026976
3847.170226 -0.026976
3848.643990 -0.026976
3850.118277 -0.026977
3851.593088 -0.026977
3853.068423 -0.026976
3854.544282 -0.026976
3856.020666 -0.026976
3857.497575 -0.026976
3858.975008 -0.026976
3860.452967 -0.026975
3861.931450 -0.026975
3863.410459 -0.026975
3864.889994 -0.026976
3866.370054 -0.026976
3867.850641 -0.026976
3869.331753 -0.026976
3870.813392 -0.026976
3872.295557 -0.026975
3873.778250 -0.026975
3875.261469 -0.026976
3876.745215 -0.026976
3878.229488 -0.026976
3879.714289 -0.026976
3881.199617 -0.026975
3882.685474 -0.026975
3884.171858 -0.026975
3885.658770 -0.026975
3887.146211 -0.026975
3888.634181 -0.026975
3890.122679 -0.026975
3891.611706 -0.026974
3893.101263 -0.026974
3894.591349 -0.026974
3896.081964 -0.026974
3897.573109 -0.026974
3899.064784 -0.026974
3900.556989 -0.026974
3902.049724 -0.026975
3903.542990 -0.026975
3905.036786 -0.026976
3906.531113 -0.026976
3908.025971 -0.026977
3909.521361 -0.026977
3911.017282 -0.026977
3912.513734 -0.026977
3914.010719 -0.026977
3915.508235 -0.026978
3917.006283 -0.026977
3918.504864 -0.026978
3920.003977 -0.026978
3921.503623 -0.026978
3923.003802 -0.026978
3924.504514 -0.026978
3926.005760 -0.026978
3927.507539 -0.026978
3929.009851 -0.026978
3930.512698 -0.026978
3932.016078 -0.026978
3933.519993 -0.026978
3935.024442 -0.026977
3936.529426 -0.026977
3938.034944 -0.026977
3939.540998 -0.026976
3941.047587 -0.026976
3942.554711 -0.026977
3944.062371 -0.026976
3945.570567 -0.026976
3947.079298 -0.026976
3948.588566 -0.026976
3950.098370 -0.026976
3951.608710 -0.026976
3953.119588 -0.026976
3954.631002 -0.026976
3956.142953 -0.026975
3957.655442 -0.026975
3959.168468 -0.026975
3960.682032 -0.026975
3962.196133 -0.026975
3963.710773 -0.026975
3965.225951 -0.026975
3966.741667 -0.026975
3968.257922 -0.026975
3969.774716 -0.026976
3971.292049 -0.026976
3972.809921 -0.026976
3974.328333 -0.026976
3975.847284 -0.026976
3977.366775 -0.026976
3978.886806 -0.026976
3980.407377 -0.026976
3981.928488 -0.026975
3983.450140 -0.026975
3984.972333 -0.026975
3986.495066 -0.026975
3988.018341 -0.026974
3989.542157 -0.026974
3991.066514 -0.026974
3992.591414 -0.026974
3994.116855 -0.026975
3995.642838 -0.026974
3997.169364 -0.026974
3998.696432 -0.026973
4000.224042 -0.026974
4001.752196 -0.026973
4003.280892 -0.026973
4004.810132 -0.026973
4006.339916 -0.026973
4007.870242 -0.026973
4009.401113 -0.026973
4010.932528 -0.026973
4012.464487 -0.026974
4013.996990 -0.026973
4015.530038 -0.026973
4017.063631 -0.026973
4018.597769 -0.026974
4020.132452 -0.026974
4021.667680 -0.026974
4023.203454 -0.026974
4024.739773 -0.026974
4026.276639 -0.026974
4027.814051 -0.026974
4029.352009 -0.026974
4030.890514 -0.026974
4032.429565 -0.026974
4033.969163 -0.026974
4035.509309 -0.026974
4037.050001 -0.026974
4038.591242 -0.026974
4040.133029 -0.026974
4041.675365 -0.026974
4043.218249 -0.026974
4044.761681 -0.026974
4046.305662 -0.026974
4047.850191 -0.026974
4049.395270 -0.026974
4050.940897 -0.026974
4052.487074 -0.026974
4054.033800 -0.026975
4055.581075 -0.026975
4057.128901 -0.026975
4058.677276 -0.026975
4060.226202 -0.026975
4061.775679 -0.026975
4063.325705 -0.026975
4064.876283 -0.026975
4066.427412 -0.026975
4067.979092 -0.026975
4069.531323 -0.026975
4071.084106 -0.026975
4072.637441 -0.026975
4074.191328 -0.026975
4075.745767 -0.026975
4077.300758 -0.026975
4078.856302 -0.026975
4080.412399 -0.026975
4081.969049 -0.026975
4083.526252 -0.026975
4085.084008 -0.026975
4086.642318 -0.026975
4088.201181 -0.026975
4089.760599 -0.026975
4091.320571 -0.026974
4092.881097 -0.026974
4094.442178 -0.026974
4096.003813 -0.026974
4097.566004 -0.026974
4099.128749 -0.026974
4100.692050 -0.026974
4102.255907 -0.026974
4103.820319 -0.026974
4105.385287 -0.026974
4106.950811 -0.026974
4108.516892 -0.026974
4110.083529 -0.026974
4111.650723 -0.026974
4113.218474 -0.026974
4114.786781 -0.026975
4116.355647 -0.026975
4117.925069 -0.026975
4119.495050 -0.026975
4121.065588 -0.026975
4122.636685 -0.026975
4124.208340 -0.026975
4125.780553 -0.026975
4127.353325 -0.026974
4128.926656 -0.026974
4130.500546 -0.026974
4132.074995 -0.026974
4133.650004 -0.026974
4135.225573 -0.026974
4136.801701 -0.026974
4138.378390 -0.026974
4139.955639 -0.026974
4141.533448 -0.026974
4143.111818 -0.026974
4144.690749 -0.026974
4146.270241 -0.026974
4147.850295 -0.026974
4149.430910 -0.026974
4151.012086 -0.026974
4152.593825 -0.026974
4154.176125 -0.026974
4155.758988 -0.026974
4157.342414 -0.026973
4158.926402 -0.026973
4160.510953 -0.026974
4162.096067 -0.026974
4163.681744 -0.026974
4165.267985 -0.026974
4166.854789 -0.026974
4168.442158 -0.026973
4170.030090 -0.026973
4171.618587 -0.026973
4173.207649 -0.026973
4174.797275 -0.026973
4176.387466 -0.026972
4177.978222 -0.026972
4179.569543 -0.026972
4181.161430 -0.026972
4182.753882 -0.026972
4184.346901 -0.026972
4185.940485 -0.026972
4187.534636 -0.026972
4189.129353 -0.026973
4190.724638 -0.026973
4192.320488 -0.026973
4193.916907 -0.026973
4195.513892 -0.026972
4197.111445 -0.026972
4198.709566 -0.026972
4200.308254 -0.026972
4201.907511 -0.026972
4203.507336 -0.026972
4205.107729 -0.026972
4206.708691 -0.026972
4208.310223 -0.026972
4209.912323 -0.026972
4211.514993 -0.026972
4213.118232 -0.026972
4214.722041 -0.026972
4216.326419 -0.026972
4217.931368 -0.026973
4219.536888 -0.026972
4221.142978 -0.026972
4222.749638 -0.026972
4224.356870 -0.026972
4225.964672 -0.026972
4227.573047 -0.026972
4229.181992 -0.026972
4230.791510 -0.026972
4232.401599 -0.026972
4234.012261 -0.026972
4235.623494 -0.026972
4237.235301 -0.026972
4238.847680 -0.026972
4240.460633 -0.026972
4242.074158 -0.026972
4243.688257 -0.026972
4245.302929 -0.026972
4246.918176 -0.026971
4248.533996 -0.026972
4250.150390 -0.026971
4251.767359 -0.026971
4253.384903 -0.026971
4255.003021 -0.026971
4256.621714 -0.026971
4258.240983 -0.026971
4259.860827 -0.026971
4261.481246 -0.026971
4263.102242 -0.026971
4264.723813 -0.026971
4266.345961 -0.026971
4267.968685 -0.026971
4269.591986 -0.026971
4271.215864 -0.026971
4272.840319 -0.026971
4274.465351 -0.026971
4276.090960 -0.026971
4277.717148 -0.026971
4279.343913 -0.026971
4280.971256 -0.026972
4282.599178 -0.026972
4284.227678 -0.026972
4285.856757 -0.026972
4287.486414 -0.026972
4289.116651 -0.026972
4290.747467 -0.026972
4292.378863 -0.026972
4294.010838 -0.026972
4295.643394 -0.026972
4297.276529 -0.026972
4298.910245 -0.026973
4300.544542 -0.026972
4302.179419 -0.026973
4303.814877 -0.026973
4305.450916 -0.026973
4307.087537 -0.026973
4308.724740 -0.026973
4310.362524 -0.026973
4312.000890 -0.026973
4313.639838 -0.026973
4315.279369 -0.026973
4316.919483 -0.026973
4318.560179 -0.026973
4320.201459 -0.026973
4321.843321 -0.026973
4323.485767 -0.026973
4325.128797 -0.026973
4326.772411 -0.026973
4328.416608 -0.026973
4330.061390 -0.026973
4331.706757 -0.026973
4333.352708 -0.026973
4334.999244 -0.026973
4336.646366 -0.026973
4338.294072 -0.026973
4339.942364 -0.026973
4341.591242 -0.026973
4343.240706 -0.026973
4344.890756 -0.026973
4346.541392 -0.026973
4348.192615 -0.026973
4349.844425 -0.026973
4351.496822 -0.026973
4353.149806 -0.026973
4354.803377 -0.026972
4356.457536 -0.026972
4358.112283 -0.026972
4359.767618 -0.026972
4361.423541 -0.026972
4363.080053 -0.026972
4364.737153 -0.026972
4366.394842 -0.026972
4368.053120 -0.026972
4369.711988 -0.026972
4371.371445 -0.026972
4373.031491 -0.026972
4374.692128 -0.026972
4376.353355 -0.026972
4378.015172 -0.026972
4379.677579 -0.026972
4381.340578 -0.026973
4383.004167 -0.026973
4384.668348 -0.026972
4386.333120 -0.026972
4387.998483 -0.026972
4389.664439 -0.026972
4391.330986 -0.026972
4392.998126 -0.026972
4394.665858 -0.026973
4396.334183 -0.026972
4398.003100 -0.026972
4399.672611 -0.026972
4401.342715 -0.026972
4403.013413 -0.026972
4404.684704 -0.026972
4406.356589 -0.026972
4408.029068 -0.026972
4409.702142 -0.026972
4411.375810 -0.026972
4413.050073 -0.026972
4414.724931 -0.026972
4416.400384 -0.026972
4418.076432 -0.026972
4419.753076 -0.026972
4421.430316 -0.026972
4423.108152 -0.026972
4424.786584 -0.026972
4426.465613 -0.026973
4428.145238 -0.026973
4429.825460 -0.026973
4431.506280 -0.026973
4433.187696 -0.026973
4434.869710 -0.026973
4436.552322 -0.026973
4438.235532 -0.026973
4439.919340 -0.026973
4441.603746 -0.026972
4443.288751 -0.026972
4444.974355 -0.026973
4446.660557 -0.026972
4448.347359 -0.026972
4450.034761 -0.026972
4451.722762 -0.026972
4453.411362 -0.026971
4455.100563 -0.026971
4456.790365 -0.026971
4458.480766 -0.026971
4460.171769 -0.026971
4461.863372 -0.026971
4463.555576 -0.026971
4465.248382 -0.026972
4466.941790 -0.026971
4468.635799 -0.026971
4470.330410 -0.026971
4472.025623 -0.026971
4473.721439 -0.026971
4475.417858 -0.026971
4477.114879 -0.026971
4478.812503 -0.026971
4480.510731 -0.026971
4482.209562 -0.026971
4483.908997 -0.026971
4485.609035 -0.026971
4487.309678 -0.026972
4489.010926 -0.026972
4490.712777 -0.026972
4492.415234 -0.026971
4494.118295 -0.026972
4495.821962 -0.026972
4497.526234 -0.026972
4499.231112 -0.026972
4500.936596 -0.026972
4502.642686 -0.026972
4504.349382 -0.026972
4506.056684 -0.026971
4507.764594 -0.026971
4509.473110 -0.026971
4511.182233 -0.026972
4512.891964 -0.026971
4514.602302 -0.026972
4516.313248 -0.026971
4518.024802 -0.026971
4519.736965 -0.026971
4521.449735 -0.026972
4523.163115 -0.026971
4524.877103 -0.026972
4526.591701 -0.026972
4528.306907 -0.026972
4530.022724 -0.026972
4531.739150 -0.026973
4533.456185 -0.026972
4535.173832 -0.026973
4536.892088 -0.026973
4538.610955 -0.026973
4540.330433 -0.026973
4542.050522 -0.026973
4543.771222 -0.026973
4545.492534 -0.026973
4547.214458 -0.026974
4548.936993 -0.026974
4550.660140 -0.026974
4552.383900 -0.026974
4554.108273 -0.026974
4555.833258 -0.026974
4557.558856 -0.026974
4559.285067 -0.026974
4561.011892 -0.026974
4562.739331 -0.026974
4564.467383 -0.026974
4566.196049 -0.026974
4567.925330 -0.026974
4569.655226 -0.026974
4571.385736 -0.026974
4573.116861 -0.026974
4574.848601 -0.026974
4576.580956 -0.026975
4578.313928 -0.026975
4580.047515 -0.026975
4581.781718 -0.026975
4583.516537 -0.026975
4585.251973 -0.026975
4586.988025 -0.026976
4588.724695 -0.026976
4590.461982 -0.026975
4592.199886 -0.026975
4593.938407 -0.026975
4595.677547 -0.026975
4597.417304 -0.026975
4599.157680 -0.026975
4600.898674 -0.026975
4602.640287 -0.026975
4604.382519 -0.026975
4606.125370 -0.026975
4607.868840 -0.026976
4609.612930 -0.026975
4611.357640 -0.026976
4613.102969 -0.026976
4614.848919 -0.026975
4616.595489 -0.026975
4618.342680 -0.026975
4620.090492 -0.026975
4621.838925 -0.026975
4623.587980 -0.026975
4625.337656 -0.026975
4627.087953 -0.026975
4628.838873 -0.026975
4630.590415 -0.026975
4632.342579 -0.026975
4634.095366 -0.026976
4635.848776 -0.026976
4637.602809 -0.026976
4639.357465 -0.026976
4641.112745 -0.026976
4642.868649 -0.026976
4644.625176 -0.026976
4646.382328 -0.026976
4648.140104 -0.026976
4649.898505 -0.026976
4651.657531 -0.026976
4653.417182 -0.026976
4655.177458 -0.026976
4656.938360 -0.026975
4658.699887 -0.026975
4660.462041 -0.026975
4662.224820 -0.026975
4663.988227 -0.026975
4665.752259 -0.026975
4667.516919 -0.026975
4669.282206 -0.026975
4671.048120 -0.026975
4672.814661 -0.026975
4674.581831 -0.026975
4676.349628 -0.026975
4678.118054 -0.026975
4679.887108 -0.026975
4681.656791 -0.026975
4683.427102 -0.026975
4685.198043 -0.026975
4686.969613 -0.026975
4688.741812 -0.026975
4690.514642 -0.026975
4692.288101 -0.026975
4694.062191 -0.026975
4695.836911 -0.026975
4697.612261 -0.026976
4699.388243 -0.026975
4701.164856 -0.026976
4702.942100 -0.026976
4704.719976 -0.026975
4706.498483 -0.026975
4708.277623 -0.026976
4710.057394 -0.026976
4711.837798 -0.026976
4713.618835 -0.026976
4715.400505 -0.026976
4717.182808 -0.026976
4718.965744 -0.026976
4720.749314 -0.026976
4722.533518 -0.026976
4724.318356 -0.026976
4726.103828 -0.026976
4727.889934 -0.026976
4729.676676 -0.026976
4731.464052 -0.026976
4733.252063 -0.026976
4735.040710 -0.026977
4736.829993 -0.026976
4738.619911 -0.026977
4740.410465 -0.026976
4742.201656 -0.026976
4743.993483 -0.026976
4745.785947 -0.026976
4747.579048 -0.026976
4749.372786 -0.026976
4751.167161 -0.026976
4752.962175 -0.026976
4754.757826 -0.026976
4756.554115 -0.026976
4758.351042 -0.026976
4760.148609 -0.026976
4761.946813 -0.026976
4763.745657 -0.026976
4765.545141 -0.026976
4767.345263 -0.026976
4769.146026 -0.026976
4770.947428 -0.026976
4772.749470 -0.026976
4774.552153 -0.026976
4776.355477 -0.026976
4778.159441 -0.026976
4779.964046 -0.026976
4781.769293 -0.026976
4783.575181 -0.026976
4785.381711 -0.026976
4787.188883 -0.026976
4788.996697 -0.026976
4790.805153 -0.026976
4792.614253 -0.026976
4794.423995 -0.026977
4796.234380 -0.026977
4798.045409 -0.026977
4799.857081 -0.026977
4801.669397 -0.026977
4803.482357 -0.026977
4805.295961 -0.026977
4807.110210 -0.026977
4808.925103 -0.026976
4810.740641 -0.026976
4812.556825 -0.026976
4814.373654 -0.026976
4816.191129 -0.026976
4818.009249 -0.026977
4819.828016 -0.026976
4821.647429 -0.026977
4823.467488 -0.026977
4825.288195 -0.026976
4827.109548 -0.026976
4828.931548 -0.026977
4830.754196 -0.026976
4832.577492 -0.026976
4834.401436 -0.026976
4836.226028 -0.026977
4838.051268 -0.026977
4839.877157 -0.026977
4841.703695 -0.026977
4843.530881 -0.026977
4845.358717 -0.026977
4847.187203 -0.026977
4849.016339 -0.026977
4850.846124 -0.026976
4852.676560 -0.026977
4854.507646 -0.026977
4856.339383 -0.026977
4858.171771 -0.026977
4860.004810 -0.026976
4861.838500 -0.026976
4863.672842 -0.026977
4865.507836 -0.026977
4867.343482 -0.026977
4869.179780 -0.026976
4871.016731 -0.026976
4872.854335 -0.026976
4874.692592 -0.026976
4876.531502 -0.026976
4878.371065 -0.026976
4880.211282 -0.026976
4882.052153 -0.026976
4883.893679 -0.026976
4885.735858 -0.026976
4887.578693 -0.026976
4889.422182 -0.026976
4891.266326 -0.026976
4893.111126 -0.026976
4894.956581 -0.026975
4896.802692 -0.026976
4898.649459 -0.026976
4900.496883 -0.026976
4902.344963 -0.026976
4904.193699 -0.026976
4906.043093 -0.026976
4907.893144 -0.026976
4909.743852 -0.026976
4911.595218 -0.026976
4913.447242 -0.026976
4915.299924 -0.026976
4917.153264 -0.026976
4919.007264 -0.026976
4920.861921 -0.026976
4922.717238 -0.026976
4924.573215 -0.026976
4926.429850 -0.026976
4928.287146 -0.026976
4930.145102 -0.026976
4932.003718 -0.026976
4933.862994 -0.026976
4935.722931 -0.026976
4937.583529 -0.026976
4939.444788 -0.026976
4941.306709 -0.026976
4943.169291 -0.026976
4945.032536 -0.026976
4946.896442 -0.026975
4948.761011 -0.026976
4950.626242 -0.026976
4952.492136 -0.026976
4954.358694 -0.026976
4956.225914 -0.026977
4958.093798 -0.026977
4959.962346 -0.026977
4961.831558 -0.026977
4963.701434 -0.026977
4965.571975 -0.026977
4967.443180 -0.026977
4969.315051 -0.026977
4971.187586 -0.026977
4973.060787 -0.026977
4974.934654 -0.026977
4976.809186 -0.026978
4978.684385 -0.026978
4980.560250 -0.026978
4982.436782 -0.026978
4984.313981 -0.026978
4986.191846 -0.026978
4988.070379 -0.026978
4989.949580 -0.026978
4991.829448 -0.026978
4993.709985 -0.026978
4995.591189 -0.026978
4997.473062 -0.026977
4999.355604 -0.026977
5001.238815 -0.026977


==> fig3/flowEps01v4.dat <==
0.106610 0.000029
0.213258 -0.000124
0.319943 -0.000034
0.426667 -0.000050
0.533428 0.000066
0.640227 0.000153
0.747065 0.000154
0.853940 0.000362
0.960853 0.000401
1.067805 0.000261
1.174794 0.000269
1.281821 0.000336
1.388886 0.000146
1.495990 0.000022
1.603131 0.000039
1.710311 0.000056
1.817528 0.000044
1.924784 0.000139
2.032078 -0.000015
2.139410 0.000340
2.246780 0.000457
2.354188 0.000433
2.461635 0.000474
2.569119 0.000392
2.676642 0.000377
2.784203 0.000396
2.891802 0.000388
2.999440 0.000087
3.107115 0.000133
3.214829 0.000150
3.322581 0.000387
3.430372 0.000323
3.538201 0.000220
3.646068 0.000137
3.753974 0.000176
3.861917 0.000324
3.969900 0.000113
4.077920 -0.000015
4.185979 -0.000034
4.294076 0.000256
4.402212 0.000128
4.510386 0.000158
4.618599 0.000195
4.726850 0.000304
4.835140 0.000359
4.943468 0.000418
5.051834 0.000420
5.160239 0.000610
5.268683 0.000549
5.377165 0.000611
5.485686 0.000596
5.594245 0.000637
5.702843 0.000598
5.811479 0.000591
5.920154 0.000393
6.028868 0.000429
6.137620 0.000451
6.246411 0.000630
6.355241 0.000595
6.464109 0.000558
6.573016 0.000757
6.681961 0.000664
6.790946 0.000741
6.899969 0.000574
7.009031 0.000682
7.118131 0.000582
7.227271 0.000354
7.336449 0.000499
7.445666 0.000490
7.554921 0.000749
7.664216 0.000882
7.773549 0.000965
7.882922 0.000865
7.992333 0.001034
8.101783 0.001034
8.211272 0.001016
8.320800 0.000807
8.430366 0.000765
8.539972 0.000684
8.649617 0.000686
8.759300 0.000579
8.869023 0.000439
8.978784 0.000500
9.088585 0.000299
9.198424 0.000304
9.308303 0.000258
9.418221 0.000193
9.528177 0.000099
9.638173 0.000016
9.748208 -0.000057
9.858282 -0.000162
9.968395 -0.000102
10.078547 -0.000072
10.188739 0.000087
10.298969 0.000005
10.409239 0.000096
10.519548 0.000343
10.629896 0.000564
10.740283 0.000343
10.850710 0.000299
10.961176 0.000138
11.071681 -0.000046
11.182225 0.000044
11.292809 0.000047
11.403432 -0.000065
11.514094 -0.000226
11.624795 -0.000228
11.735536 -0.000225
11.846316 -0.000192
11.957136 -0.000172
12.067995 -0.000032
12.178893 0.000231
12.289831 0.000423
12.400808 0.000107
12.511825 0.000195
12.622881 0.000094
12.733977 0.000087
12.845112 0.000237
12.956286 0.000214
13.067500 0.000141
13.178754 0.000156
13.290047 0.000152
13.401379 0.000062
13.512752 0.000088
13.624163 0.000058
13.735615 -0.000041
13.847106 -0.000159
13.958636 0.000010
14.070207 0.000156
14.181816 -0.000007
14.293466 -0.000095
14.405155 -0.000172
14.516884 0.000114
14.628653 0.000048
14.740461 0.000347
14.852309 0.000223
14.964197 0.000288
15.076125 0.000410
15.188092 0.000526
15.300099 0.000278
15.412146 0.000181
15.524233 0.000082
15.636359 -0.000132
15.748526 0.000133
15.860732 0.000139
15.972978 0.000085
16.085264 -0.000167
16.197590 -0.000037
16.309956 0.000124
16.422362 -0.000067
16.534808 -0.000342
16.647293 -0.000401
16.759819 -0.000481
16.872385 -0.000287
16.984990 -0.000275
17.097636 0.000006
17.210322 -0.000124
17.323048 -0.000157
17.435813 -0.000237
17.548619 -0.000401
17.661465 -0.000477
17.774351 -0.000491
17.887278 -0.000569
18.000244 -0.000485
18.113251 -0.000514
18.226297 -0.000477
18.339384 -0.000596
18.452511 -0.000513
18.565678 -0.000220
18.678886 -0.000343
18.792133 -0.000165
18.905421 -0.000087
19.018749 -0.000065
19.132118 -0.000047
19.245526 -0.000045
19.358975 0.000149
19.472465 0.000295
19.585994 0.000300
19.699564 0.000080
19.813175 0.000045
19.926826 -0.000028
20.040517 -0.000135
20.154248 -0.000116
20.268020 -0.000189
20.381833 -0.000263
20.495685 -0.000204
20.609579 -0.000175
20.723512 -0.000324
20.837487 -0.000124
20.951501 0.000023
21.065557 0.000091
21.179652 0.000041
21.293789 0.000029
21.407966 -0.000065
21.522183 -0.000156
21.636441 0.000104
21.750740 -0.000167
21.865079 0.000170
21.979459 0.000219
22.093880 0.000115
22.208341 0.000034
22.322843 0.000116
22.437385 0.000290
22.551969 0.000304
22.666593 0.000520
22.781257 0.000734
22.895963 0.000435
23.010709 0.000414
23.125496 0.000531
23.240324 0.000377
23.355193 0.000457
23.470102 0.000592
23.585052 0.000579
23.700043 0.000441
23.815075 0.000348
23.930148 0.000299
24.045262 0.000203
24.160417 0.000346
24.275612 0.000641
24.390849 0.000665
24.506126 0.000697
24.621445 0.000796
24.736804 0.000870
24.852205 0.000636
24.967646 0.000579
25.083129 0.000455
25.198652 0.000325
25.314217 0.000341
25.429822 0.000374
25.545469 0.000285
25.661157 0.000339
25.776886 0.000135
25.892656 0.000081
26.008467 0.000182
26.124319 0.000043
26.240213 -0.000173
26.356147 -0.000294
26.472123 -0.000195
26.588140 -0.000308
26.704199 -0.000495
26.820298 -0.000497
26.936439 -0.000626
27.052621 -0.000525
27.168845 -0.000635
27.285109 -0.000372
27.401415 -0.000258
27.517763 -0.000103
27.634151 -0.000166
27.750581 -0.000184
27.867053 -0.000189
27.983566 0.000009
28.100120 -0.000003
28.216716 0.000104
28.333353 0.000084
28.450031 0.000145
28.566751 0.000202
28.683513 0.000169
28.800315 0.000242
28.917160 0.000204
29.034046 0.000096
29.150973 0.000055
29.267943 0.000093
29.384953 -0.000084
29.502005 -0.000221
29.619099 -0.000292
29.736235 -0.000297
29.853412 -0.000396
29.970630 -0.000763
30.087891 -0.000644
30.205193 -0.000456
30.322536 -0.000129
30.439922 0.000040
30.557349 0.000157
30.674818 0.000167
30.792328 0.000263
30.909881 0.000147
31.027475 0.000171
31.145111 0.000001
31.262789 0.000109
31.380508 0.000289
31.498270 0.000435
31.616073 0.000265
31.733918 0.000173
31.851805 0.000091
31.969734 0.000307
32.087704 0.000245
32.205717 0.000249
32.323772 0.000324
32.441868 0.000375
32.560007 0.000094
32.678187 0.000069
32.796410 -0.000058
32.914674 -0.000406
33.032981 -0.000650
33.151330 -0.000739
33.269720 -0.000662
33.388153 -0.000714
33.506628 -0.000873
33.625145 -0.000899
33.743704 -0.000871
33.862305 -0.001034
33.980948 -0.000797
34.099634 -0.001003
34.218361 -0.001037
34.337131 -0.001313
34.455943 -0.001195
34.574798 -0.001039
34.693694 -0.001347
34.812633 -0.001327
34.931614 -0.001148
35.050637 -0.001067
35.169703 -0.001223
35.288811 -0.001004
35.407961 -0.000922
35.527154 -0.000961
35.646389 -0.001059
35.765666 -0.000942
35.884986 -0.000841
36.004348 -0.000944
36.123752 -0.001086
36.243199 -0.001199
36.362689 -0.001184
36.482221 -0.001192
36.601795 -0.001352
36.721412 -0.001311
36.841071 -0.001484
36.960773 -0.001675
37.080517 -0.001698
37.200304 -0.001813
37.320134 -0.001627
37.440006 -0.001569
37.559921 -0.001367
37.679878 -0.001468
37.799878 -0.001150
37.919921 -0.001031
38.040006 -0.000955
38.160134 -0.000937
38.280304 -0.000999
38.400518 -0.001249
38.520774 -0.001243
38.641073 -0.001148
38.761414 -0.000999
38.881798 -0.001096
39.002225 -0.001282
39.122695 -0.001312
39.243208 -0.001487
39.363764 -0.001570
39.484362 -0.001572
39.605003 -0.001473
39.725687 -0.001266
39.846414 -0.001267
39.967184 -0.001282
40.087997 -0.001260
40.208852 -0.001301
40.329751 -0.001297
40.450693 -0.001225
40.571677 -0.001381
40.692705 -0.001456
40.813776 -0.001690
40.934889 -0.001661
41.056046 -0.001685
41.177246 -0.001870
41.298488 -0.001666
41.419774 -0.001800
41.541103 -0.001705
41.662475 -0.001552
41.783891 -0.001471
41.905349 -0.001404
42.026851 -0.001381
42.148395 -0.001527
42.269983 -0.001415
42.391614 -0.001443
42.513289 -0.001589
42.635006 -0.001490
42.756767 -0.001434
42.878571 -0.001417
43.000419 -0.001501
43.122309 -0.001591
43.244243 -0.001769
43.366221 -0.001757
43.488241 -0.001761
43.610305 -0.001713
43.732413 -0.001966
43.854564 -0.001834
43.976758 -0.001729
44.098996 -0.001770
44.221277 -0.001811
44.343601 -0.001936
44.465969 -0.001820
44.588381 -0.001872
44.710836 -0.002113
44.833334 -0.002042
44.955876 -0.002056
45.078462 -0.002108
45.201091 -0.002393
45.323764 -0.002292
45.446480 -0.002459
45.569240 -0.002386
45.692044 -0.002486
45.814891 -0.002570
45.937782 -0.002639
46.060716 -0.002717
46.183695 -0.002644
46.306716 -0.002702
46.429782 -0.002722
46.552891 -0.002656
46.676045 -0.002626
46.799241 -0.002463
46.922482 -0.002600
47.045767 -0.002598
47.169095 -0.002622
47.292467 -0.002497
47.415883 -0.002540
47.539343 -0.002479
47.662846 -0.002499
47.786394 -0.002686
47.909985 -0.002564
48.033621 -0.002523
48.157300 -0.002749
48.281023 -0.002911
48.404791 -0.002790
48.528602 -0.002838
48.652457 -0.002693
48.776356 -0.002814
48.900300 -0.002797
49.024287 -0.002780
49.148318 -0.002775
49.272394 -0.002820
49.396513 -0.002819
49.520677 -0.002772
49.644885 -0.002696
49.769137 -0.002666
49.893433 -0.002604
50.017773 -0.002745
50.142157 -0.002718
50.266586 -0.002809
50.391059 -0.002737
50.515576 -0.002602
50.640137 -0.002521
50.764743 -0.002491
50.889393 -0.002606
51.014087 -0.002625
51.138825 -0.002727
51.263608 -0.002741
51.388435 -0.002590
51.513307 -0.002703
51.638223 -0.002765
51.763183 -0.002934
51.888188 -0.002954
52.013237 -0.003142
52.138330 -0.003060
52.263468 -0.002980
52.388651 -0.002955
52.513878 -0.002948
52.639149 -0.003150
52.764465 -0.003249
52.889826 -0.003488
53.015231 -0.003372
53.140680 -0.003332
53.266175 -0.003475
53.391713 -0.003355
53.517297 -0.003512
53.642925 -0.003640
53.768597 -0.003489
53.894315 -0.003573
54.020077 -0.003657
54.145884 -0.003629
54.271735 -0.003529
54.397631 -0.003698
54.523572 -0.003931
54.649558 -0.003901
54.775588 -0.004031
54.901663 -0.003966
55.027783 -0.003940
55.153948 -0.003877
55.280158 -0.004021
55.406412 -0.003860
55.532712 -0.003910
55.659056 -0.003876
55.785445 -0.003728
55.911879 -0.003541
56.038358 -0.003716
56.164882 -0.003933
56.291451 -0.003881
56.418065 -0.003851
56.544724 -0.004053
56.671427 -0.003963
56.798176 -0.003932
56.924970 -0.004128
57.051809 -0.004320
57.178693 -0.004589
57.305623 -0.004765
57.432597 -0.004673
57.559616 -0.004604
57.686681 -0.004593
57.813790 -0.004747
57.940945 -0.004747
58.068145 -0.004689
58.195391 -0.004586
58.322681 -0.004856
58.450017 -0.004922
58.577398 -0.005117
58.704824 -0.005285
58.832296 -0.005495
58.959812 -0.005468
59.087374 -0.005511
59.214982 -0.005425
59.342635 -0.005400
59.470333 -0.005439
59.598076 -0.005474
59.725865 -0.005498
59.853700 -0.005566
59.981579 -0.005476
60.109505 -0.005275
60.237475 -0.005129
60.365492 -0.005229
60.493553 -0.005291
60.621660 -0.005234
60.749813 -0.005347
60.878011 -0.005314
61.006255 -0.005248
61.134544 -0.005175
61.262879 -0.004998
61.391260 -0.004741
61.519686 -0.004889
61.648158 -0.004953
61.776675 -0.005079
61.905239 -0.005147
62.033847 -0.005164
62.162502 -0.005282
62.291202 -0.005395
62.419948 -0.005531
62.548740 -0.005627
62.677577 -0.005390
62.806461 -0.005656
62.935390 -0.005855
63.064365 -0.005859
63.193385 -0.005736
63.322452 -0.005906
63.451564 -0.006034
63.580723 -0.006172
63.709927 -0.006055
63.839177 -0.005970
63.968473 -0.005954
64.097815 -0.005968
64.227203 -0.005881
64.356637 -0.006096
64.486117 -0.006156
64.615643 -0.006203
64.745215 -0.006242
64.874833 -0.006172
65.004497 -0.006311
65.134208 -0.006324
65.263964 -0.006326
65.393766 -0.006339
65.523615 -0.006277
65.653510 -0.006330
65.783450 -0.006375
65.913437 -0.006429
66.043471 -0.006480
66.173550 -0.006492
66.303676 -0.006596
66.433847 -0.006752
66.564066 -0.006940
66.694330 -0.007072
66.824641 -0.007084
66.954998 -0.007047
67.085401 -0.006969
67.215851 -0.006928
67.346347 -0.006981
67.476889 -0.007032
67.607478 -0.006903
67.738113 -0.006820
67.868795 -0.006722
67.999523 -0.006708
68.130297 -0.006685
68.261118 -0.006709
68.391986 -0.006712
68.522900 -0.006651
68.653860 -0.006688
68.784868 -0.006813
68.915921 -0.006845
69.047021 -0.006965
69.178168 -0.007054
69.309361 -0.006885
69.440601 -0.006619
69.571888 -0.006872
69.703221 -0.006856
69.834601 -0.006917
69.966028 -0.006959
70.097501 -0.007107
70.229021 -0.007268
70.360588 -0.007119
70.492202 -0.007360
70.623862 -0.007445
70.755569 -0.007433
70.887323 -0.007417
71.019124 -0.007463
71.150972 -0.007499
71.282866 -0.007325
71.414807 -0.007353
71.546796 -0.007290
71.678831 -0.007635
71.810913 -0.007591
71.943042 -0.007764
72.075218 -0.007665
72.207441 -0.008007
72.339710 -0.008168
72.472027 -0.008176
72.604391 -0.008140
72.736802 -0.008052
72.869260 -0.008135
73.001765 -0.008011
73.134317 -0.008002
73.266917 -0.007999
73.399563 -0.008055
73.532256 -0.008135
73.664997 -0.008112
73.797785 -0.008276
73.930620 -0.008363
74.063502 -0.008449
74.196432 -0.008491
74.329408 -0.008534
74.462432 -0.008639
74.595504 -0.008703
74.728622 -0.008615
74.861788 -0.008765
74.995001 -0.008837
75.128262 -0.008920
75.261569 -0.009075
75.394925 -0.009273
75.528327 -0.009350
75.661777 -0.009499
75.795275 -0.009655
75.928820 -0.009861
76.062412 -0.009888
76.196052 -0.009927
76.329739 -0.009836
76.463474 -0.009741
76.597256 -0.009807
76.731086 -0.009871
76.864963 -0.009957
76.998888 -0.009973
77.132861 -0.009852
77.266881 -0.010008
77.400949 -0.009949
77.535065 -0.010021
77.669228 -0.010013
77.803439 -0.010128
77.937697 -0.010226
78.072003 -0.010310
78.206357 -0.010457
78.340759 -0.010580
78.475208 -0.010609
78.609706 -0.010573
78.744251 -0.010586
78.878843 -0.010695
79.013484 -0.010642
79.148173 -0.010694
79.282909 -0.010697
79.417693 -0.010783
79.552525 -0.010826
79.687405 -0.010792
79.822333 -0.010918
79.957309 -0.010956
80.092333 -0.010969
80.227405 -0.010991
80.362525 -0.010996
80.497693 -0.010935
80.632909 -0.011010
80.768173 -0.011017
80.903485 -0.011010
81.038845 -0.011026
81.174254 -0.011201
81.309710 -0.011321
81.445214 -0.011319
81.580767 -0.011404
81.716368 -0.011395
81.852017 -0.011325
81.987714 -0.011272
82.123460 -0.011215
82.259253 -0.011291
82.395095 -0.011516
82.530986 -0.011586
82.666924 -0.011505
82.802911 -0.011503
82.938946 -0.011594
83.075030 -0.011746
83.211161 -0.011681
83.347342 -0.011676
83.483570 -0.011788
83.619847 -0.011745
83.756173 -0.011910
83.892547 -0.011862
84.028969 -0.011892
84.165440 -0.011720
84.301959 -0.011860
84.438527 -0.011998
84.575143 -0.012031
84.711808 -0.011941
84.848522 -0.012006
84.985284 -0.011971
85.122095 -0.012196
85.258954 -0.012250
85.395862 -0.012490
85.532818 -0.012497
85.669824 -0.012455
85.806878 -0.012466
85.943980 -0.012622
86.081132 -0.012622
86.218332 -0.012590
86.355581 -0.012565
86.492878 -0.012574
86.630225 -0.012628
86.767620 -0.012601
86.905064 -0.012655
87.042557 -0.012695
87.180099 -0.012718
87.317689 -0.012711
87.455329 -0.012826
87.593018 -0.012840
87.730755 -0.012862
87.868541 -0.012837
88.006377 -0.013015
88.144261 -0.012931
88.282194 -0.012830
88.420176 -0.012698
88.558208 -0.012611
88.696288 -0.012481
88.834418 -0.012500
88.972596 -0.012557
89.110824 -0.012652
89.249101 -0.012785
89.387426 -0.013122
89.525802 -0.013107
89.664226 -0.013111
89.802699 -0.013070
89.941222 -0.013014
90.079794 -0.013135
90.218415 -0.013264
90.357085 -0.013234
90.495805 -0.013201
90.634574 -0.013326
90.773392 -0.013299
90.912260 -0.013300
91.051177 -0.013204
91.190143 -0.013004
91.329159 -0.013048
91.468224 -0.013097
91.607338 -0.013076
91.746502 -0.013240
91.885715 -0.013400
92.024978 -0.013313
92.164291 -0.013580
92.303653 -0.013706
92.443064 -0.013740
92.582525 -0.013687
92.722035 -0.013695
92.861595 -0.013787
93.001205 -0.013666
93.140864 -0.013871
93.280573 -0.013876
93.420332 -0.013911
93.560140 -0.013739
93.699998 -0.013753
93.839906 -0.013842
93.979863 -0.013770
94.119870 -0.013769
94.259927 -0.013882
94.400033 -0.013907
94.540190 -0.013991
94.680396 -0.013966
94.820652 -0.014009
94.960958 -0.014099
95.101313 -0.014097
95.241719 -0.014109
95.382175 -0.014229
95.522680 -0.014280
95.663235 -0.014286
95.803840 -0.014155
95.944496 -0.014283
96.085201 -0.014200
96.225956 -0.014172
96.366761 -0.014205
96.507617 -0.014231
96.648522 -0.014234
96.789477 -0.014263
96.930483 -0.014404
97.071539 -0.014382
97.212644 -0.014414
97.353800 -0.014493
97.495006 -0.014550
97.636262 -0.014567
97.777569 -0.014597
97.918925 -0.014611
98.060332 -0.014734
98.201789 -0.014692
98.343297 -0.014632
98.484855 -0.014647
98.626463 -0.014700
98.768121 -0.014667
98.909829 -0.014641
99.051588 -0.014915
99.193398 -0.015008
99.335258 -0.015092
99.477168 -0.015127
99.619128 -0.015346
99.761139 -0.015351
99.903201 -0.015354
100.045313 -0.015459
100.187476 -0.015547
100.329689 -0.015585
100.471952 -0.015691
100.614266 -0.015625
100.756631 -0.015636
100.899046 -0.015601
101.041512 -0.015660
101.184029 -0.015605
101.326596 -0.015607
101.469214 -0.015632
101.611882 -0.015556
101.754601 -0.015582
101.897371 -0.015444
102.040192 -0.015347
102.183063 -0.015369
102.325986 -0.015409
102.468959 -0.015433
102.611982 -0.015470
102.755057 -0.015532
102.898183 -0.015676
103.041359 -0.015706
103.184586 -0.015778
103.327864 -0.015717
103.471193 -0.015635
103.614573 -0.015771
103.758004 -0.015684
103.901486 -0.015767
104.045019 -0.015887
104.188603 -0.015908
104.332238 -0.015936
104.475924 -0.015963
104.619661 -0.015943
104.763449 -0.016059
104.907288 -0.016196
105.051178 -0.016204
105.195119 -0.016088
105.339112 -0.016178
105.483156 -0.016199
105.627251 -0.016284
105.771397 -0.016213
105.915594 -0.016243
106.059843 -0.016273
106.204143 -0.016237
106.348494 -0.016317
106.492896 -0.016394
106.637350 -0.016376
106.781855 -0.016423
106.926412 -0.016312
107.071019 -0.016365
107.215679 -0.016393
107.360389 -0.016519
107.505151 -0.016684
107.649965 -0.016829
107.794830 -0.016658
107.939746 -0.016740
108.084714 -0.016747
108.229734 -0.016855
108.374805 -0.016935
108.519927 -0.016902
108.665101 -0.016845
108.810327 -0.016639
108.955604 -0.016522
109.100933 -0.016584
109.246314 -0.016662
109.391746 -0.016750
109.537230 -0.016771
109.682765 -0.016654
109.828353 -0.016614
109.973992 -0.016718
110.119683 -0.016708
110.265425 -0.016805
110.411220 -0.016744
110.557066 -0.016627
110.702964 -0.016742
110.848914 -0.016926
110.994916 -0.017131
111.140969 -0.017073
111.287075 -0.017000
111.433232 -0.017063
111.579442 -0.017149
111.725703 -0.017229
111.872016 -0.017090
112.018382 -0.017131
112.164799 -0.017086
112.311268 -0.017196
112.457790 -0.017110
112.604363 -0.017082
112.750989 -0.017109
112.897666 -0.017079
113.044396 -0.017093
113.191178 -0.017194
113.338012 -0.017285
113.484899 -0.017140
113.631837 -0.017033
113.778828 -0.017043
113.925871 -0.017201
114.072966 -0.017427
114.220113 -0.017394
114.367313 -0.017339
114.514565 -0.017465
114.661870 -0.017359
114.809226 -0.017339
114.956635 -0.017428
115.104097 -0.017394
115.251611 -0.017367
115.399177 -0.017365
115.546796 -0.017444
115.694467 -0.017352
115.842191 -0.017421
115.989967 -0.017514
116.137796 -0.017506
116.285677 -0.017570
116.433611 -0.017643
116.581597 -0.017635
116.729636 -0.017781
116.877728 -0.017750
117.025872 -0.017718
117.174069 -0.017781
117.322318 -0.017775
117.470620 -0.017779
117.618975 -0.017682
117.767383 -0.017647
117.915843 -0.017568
118.064356 -0.017503
118.212922 -0.017486
118.361541 -0.017464
118.510212 -0.017560
118.658936 -0.017602
118.807714 -0.017742
118.956544 -0.017768
119.105427 -0.017710
119.254362 -0.017658
119.403351 -0.017737
119.552393 -0.017670
119.701488 -0.017625
119.850635 -0.017629
119.999836 -0.017584
120.149090 -0.017482
120.298396 -0.017288
120.447756 -0.017280
120.597169 -0.017283
120.746635 -0.017298
120.896154 -0.017320
121.045726 -0.017280
121.195351 -0.017263
121.345030 -0.017262
121.494762 -0.017206
121.644547 -0.017222
121.794385 -0.017213
121.944276 -0.017199
122.094221 -0.017218
122.244219 -0.017263
122.394270 -0.017279
122.544375 -0.017321
122.694532 -0.017335
122.844744 -0.017353
122.995008 -0.017330
123.145326 -0.017271
123.295698 -0.017408
123.446123 -0.017444
123.596601 -0.017461
123.747133 -0.017559
123.897718 -0.017551
124.048357 -0.017646
124.199050 -0.017662
124.349796 -0.017799
124.500595 -0.017867
124.651448 -0.017852
124.802355 -0.017946
124.953315 -0.018021
125.104329 -0.018039
125.255397 -0.018133
125.406518 -0.018139
125.557693 -0.018035
125.708922 -0.018061
125.860204 -0.017955
126.011541 -0.018069
126.162931 -0.018138
126.314374 -0.018191
126.465872 -0.018006
126.617424 -0.017988
126.769029 -0.017971
126.920688 -0.017898
127.072401 -0.017862
127.224168 -0.017822
127.375989 -0.017864
127.527864 -0.017900
127.679793 -0.017945
127.831776 -0.018004
127.983813 -0.018042
128.135904 -0.017944
128.288049 -0.017970
128.440248 -0.017933
128.592501 -0.017979
128.744808 -0.017884
128.897169 -0.017857
129.049585 -0.017854
129.202054 -0.017955
129.354578 -0.018001
129.507156 -0.018088
129.659789 -0.018187
129.812475 -0.018163
129.965216 -0.018193
130.118011 -0.018137
130.270860 -0.018317
130.423764 -0.018282
130.576722 -0.018240
130.729734 -0.018205
130.882801 -0.018167
131.035922 -0.018136
131.189097 -0.018122
131.342327 -0.018173
131.495612 -0.018178
131.648951 -0.018218
131.802344 -0.018102
131.955792 -0.018176
132.109294 -0.018190
132.262851 -0.018144
132.416463 -0.018156
132.570129 -0.018210
132.723850 -0.018210
132.877625 -0.018418
133.031455 -0.018419
133.185340 -0.018417
133.339279 -0.018433
133.493273 -0.018419
133.647322 -0.018541
133.801425 -0.018566
133.955584 -0.018510
134.109797 -0.018508
134.264065 -0.018552
134.418387 -0.018428
134.572765 -0.018442
134.727197 -0.018392
134.881685 -0.018277
135.036227 -0.018430
135.190824 -0.018399
135.345476 -0.018376
135.500183 -0.018295
135.654945 -0.018267
135.809762 -0.018238
135.964634 -0.018262
136.119561 -0.018241
136.274543 -0.018302
136.429580 -0.018331
136.584672 -0.018395
136.739820 -0.018338
136.895022 -0.018328
137.050280 -0.018313
137.205593 -0.018374
137.360961 -0.018487
137.516384 -0.018492
137.671862 -0.018435
137.827396 -0.018525
137.982985 -0.018595
138.138629 -0.018539
138.294329 -0.018508
138.450084 -0.018532
138.605894 -0.018579
138.761760 -0.018718
138.917681 -0.018780
139.073657 -0.018828
139.229689 -0.018868
139.385776 -0.018826
139.541919 -0.018645
139.698117 -0.018638
139.854371 -0.018663
140.010680 -0.018662
140.167045 -0.018601
140.323466 -0.018529
140.479942 -0.018393
140.636473 -0.018340
140.793061 -0.018304
140.949703 -0.018276
141.106402 -0.018466
141.263156 -0.018518
141.419966 -0.018475
141.576832 -0.018369
141.733753 -0.018386
141.890730 -0.018386
142.047763 -0.018311
142.204852 -0.018243
142.361997 -0.018264
142.519197 -0.018213
142.676453 -0.018204
142.833766 -0.018245
142.991134 -0.018301
143.148558 -0.018391
143.306038 -0.018381
143.463573 -0.018448
143.621165 -0.018498
143.778813 -0.018497
143.936517 -0.018420
144.094277 -0.018359
144.252093 -0.018304
144.409965 -0.018341
144.567893 -0.018268
144.725878 -0.018339
144.883918 -0.018397
145.042015 -0.018367
145.200168 -0.018329
145.358377 -0.018265
145.516642 -0.018304
145.674963 -0.018406
145.833341 -0.018394
145.991775 -0.018367
146.150265 -0.018345
146.308812 -0.018339
146.467415 -0.018285
146.626074 -0.018195
146.784790 -0.018163
146.943562 -0.018159
147.102391 -0.018095
147.261276 -0.018157
147.420217 -0.018091
147.579215 -0.018145
147.738270 -0.018156
147.897381 -0.018228
148.056548 -0.018205
148.215772 -0.018236
148.375053 -0.018194
148.534390 -0.018205
148.693784 -0.018230
148.853235 -0.018214
149.012742 -0.018102
149.172306 -0.018159
149.331926 -0.018144
149.491604 -0.018202
149.651338 -0.018221
149.811128 -0.018170
149.970976 -0.018069
150.130880 -0.018070
150.290842 -0.018089
150.450860 -0.018164
150.610935 -0.018158
150.771066 -0.018139
150.931255 -0.018101
151.091501 -0.018041
151.251803 -0.018055
151.412163 -0.018086
151.572580 -0.018008
151.733053 -0.018070
151.893584 -0.018056
152.054171 -0.018020
152.214816 -0.017947
152.375518 -0.018090
152.536277 -0.018028
152.697093 -0.017978
152.857966 -0.018095
153.018896 -0.018048
153.179884 -0.018091
153.340928 -0.018044
153.502030 -0.018011
153.663190 -0.018001
153.824406 -0.018031
153.985680 -0.018023
154.147011 -0.018030
154.308399 -0.018024
154.469845 -0.017946
154.631348 -0.018020
154.792909 -0.018040
154.954527 -0.018003
155.116202 -0.018066
155.277935 -0.018048
155.439725 -0.018085
155.601573 -0.018050
155.763478 -0.018072
155.925441 -0.018036
156.087462 -0.018027
156.249540 -0.018143
156.411675 -0.018093
156.573868 -0.018121
156.736119 -0.018174
156.898428 -0.018240
157.060794 -0.018141
157.223218 -0.018178
157.385699 -0.018148
157.548239 -0.018198
157.710836 -0.018205
157.873491 -0.018157
158.036203 -0.018135
158.198974 -0.018227
158.361802 -0.018163
158.524689 -0.018110
158.687633 -0.018162
158.850635 -0.018086
159.013695 -0.018072
159.176812 -0.018037
159.339988 -0.018015
159.503222 -0.017933
159.666514 -0.017947
159.829864 -0.017963
159.993272 -0.018060
160.156738 -0.017995
160.320262 -0.017939
160.483844 -0.017880
160.647484 -0.017880
160.811183 -0.017953
160.974939 -0.018015
161.138754 -0.018000
161.302627 -0.017961
161.466559 -0.017904
161.630548 -0.017933
161.794596 -0.017884
161.958702 -0.017902
162.122866 -0.017820
162.287089 -0.017887
162.451370 -0.017832
162.615710 -0.017987
162.780108 -0.017981
162.944564 -0.017932
163.109079 -0.017948
163.273652 -0.018026
163.438284 -0.018072
163.602974 -0.018170
163.767723 -0.018182
163.932530 -0.018149
164.097396 -0.018156
164.262320 -0.018069
164.427303 -0.018086
164.592345 -0.018121
164.757445 -0.018068
164.922604 -0.018038
165.087822 -0.018051
165.253099 -0.018076
165.418434 -0.018023
165.583828 -0.018071
165.749280 -0.018039
165.914792 -0.018105
166.080362 -0.018060
166.245991 -0.018110
166.411679 -0.018040
166.577426 -0.018057
166.743232 -0.018056
166.909096 -0.018021
167.075020 -0.018055
167.241003 -0.017983
167.407044 -0.017920
167.573145 -0.017926
167.739304 -0.017939
167.905523 -0.017911
168.071801 -0.017933
168.238138 -0.017875
168.404534 -0.017955
168.570989 -0.017892
168.737503 -0.018011
168.904076 -0.017993
169.070709 -0.018071
169.237401 -0.018033
169.404152 -0.018085
169.570962 -0.018077
169.737832 -0.018067
169.904760 -0.018113
170.071749 -0.018149
170.238796 -0.018105
170.405903 -0.017991
170.573069 -0.018048
170.740295 -0.018062
170.907580 -0.018035
171.074925 -0.017933
171.242329 -0.017956
171.409792 -0.017959
171.577315 -0.017916
171.744898 -0.017873
171.912540 -0.017887
172.080242 -0.017925
172.248003 -0.017928
172.415824 -0.017889
172.583704 -0.017911
172.751644 -0.017908
172.919644 -0.017958
173.087704 -0.017859
173.255823 -0.017889
173.424002 -0.017768
173.592241 -0.017781
173.760540 -0.017813
173.928898 -0.017807
174.097316 -0.017815
174.265794 -0.017812
174.434332 -0.017842
174.602930 -0.017802
174.771588 -0.017811
174.940306 -0.017840
175.109083 -0.017862
175.277921 -0.017796
175.446818 -0.017714
175.615776 -0.017764
175.784794 -0.017710
175.953872 -0.017749
176.123009 -0.017658
176.292207 -0.017669
176.461465 -0.017707
176.630784 -0.017693
176.800162 -0.017724
176.969601 -0.017741
177.139099 -0.017724
177.308658 -0.017755
177.478278 -0.017783
177.647957 -0.017764
177.817697 -0.017820
177.987497 -0.017804
178.157358 -0.017835
178.327279 -0.017864
178.497260 -0.017931
178.667302 -0.017892
178.837404 -0.017890
179.007566 -0.017869
179.177789 -0.017869
179.348073 -0.017895
179.518417 -0.017947
179.688821 -0.017907
179.859286 -0.017911
180.029812 -0.017941
180.200398 -0.017897
180.371045 -0.017904
180.541753 -0.017844
180.712521 -0.017800
180.883350 -0.017836
181.054240 -0.017822
181.225190 -0.017795
181.396201 -0.017793
181.567273 -0.017743
181.738406 -0.017753
181.909599 -0.017770
182.080853 -0.017697
182.252168 -0.017697
182.423545 -0.017635
182.594981 -0.017548
182.766479 -0.017512
182.938038 -0.017510
183.109658 -0.017502
183.281339 -0.017538
183.453080 -0.017470
183.624883 -0.017472
183.796747 -0.017426
183.968672 -0.017418
184.140658 -0.017349
184.312705 -0.017282
184.484813 -0.017264
184.656983 -0.017199
184.829214 -0.017215
185.001505 -0.017197
185.173858 -0.017145
185.346273 -0.017154
185.518748 -0.017174
185.691285 -0.017168
185.863883 -0.017162
186.036543 -0.017098
186.209264 -0.017166
186.382046 -0.017138
186.554890 -0.017115
186.727795 -0.017078
186.900761 -0.017122
187.073789 -0.017159
187.246879 -0.017147
187.420030 -0.017144
187.593242 -0.017126
187.766516 -0.017137
187.939852 -0.017148
188.113249 -0.017084
188.286708 -0.017144
188.460229 -0.017067
188.633811 -0.017045
188.807455 -0.017041
188.981160 -0.016988
189.154927 -0.017029
189.328756 -0.017117
189.502647 -0.017135
189.676600 -0.017120
189.850614 -0.017160
190.024691 -0.017052
190.198829 -0.017067
190.373029 -0.017079
190.547291 -0.017059
190.721614 -0.017043
190.896000 -0.016999
191.070448 -0.016917
191.244958 -0.016873
191.419530 -0.016838
191.594163 -0.016918
191.768859 -0.016962
191.943617 -0.016944
192.118437 -0.016885
192.293319 -0.016809
192.468264 -0.016895
192.643270 -0.016825
192.818339 -0.016820
192.993470 -0.016733
193.168663 -0.016757
193.343918 -0.016742
193.519236 -0.016740
193.694616 -0.016737
193.870058 -0.016755
194.045563 -0.016767
194.221130 -0.016807
194.396759 -0.016802
194.572451 -0.016846
194.748205 -0.016815
194.924022 -0.016806
195.099901 -0.016755
195.275843 -0.016727
195.451847 -0.016739
195.627914 -0.016765
195.804043 -0.016823
195.980235 -0.016832
196.156490 -0.016806
196.332807 -0.016853
196.509187 -0.016875
196.685629 -0.016838
196.862134 -0.016848
197.038702 -0.016855
197.215333 -0.016835
197.392026 -0.016757
197.568783 -0.016755
197.745602 -0.016703
197.922483 -0.016716
198.099428 -0.016771
198.276436 -0.016726
198.453506 -0.016745
198.630640 -0.016695
198.807836 -0.016662
198.985096 -0.016689
199.162418 -0.016681
199.339803 -0.016624
199.517252 -0.016636
199.694763 -0.016615
199.872338 -0.016628
200.049975 -0.016587
200.227676 -0.016561
200.405440 -0.016512
200.583267 -0.016531
200.761157 -0.016517
200.939111 -0.016591
201.117128 -0.016641
201.295208 -0.016567
201.473351 -0.016583
201.651558 -0.016545
201.829827 -0.016554
202.008161 -0.016484
202.186557 -0.016443
202.365017 -0.016478
202.543541 -0.016438
202.722128 -0.016458
202.900778 -0.016469
203.079492 -0.016497
203.258269 -0.016457
203.437110 -0.016515
203.616015 -0.016453
203.794983 -0.016482
203.974014 -0.016454
204.153110 -0.016466
204.332268 -0.016450
204.511491 -0.016487
204.690777 -0.016492
204.870127 -0.016500
205.049541 -0.016531
205.229018 -0.016518
205.408560 -0.016509
205.588165 -0.016576
205.767833 -0.016590
205.947566 -0.016576
206.127363 -0.016607
206.307223 -0.016597
206.487148 -0.016569
206.667136 -0.016573
206.847188 -0.016603
207.027304 -0.016581
207.207485 -0.016587
207.387729 -0.016641
207.568037 -0.016588
207.748410 -0.016627
207.928846 -0.016610
208.109347 -0.016630
208.289912 -0.016581
208.470541 -0.016582
208.651234 -0.016481
208.831991 -0.016498
209.012813 -0.016484
209.193699 -0.016490
209.374649 -0.016485
209.555663 -0.016491
209.736742 -0.016478
209.917885 -0.016519
210.099093 -0.016439
210.280365 -0.016441
210.461701 -0.016388
210.643102 -0.016311
210.824567 -0.016252
211.006097 -0.016259
211.187691 -0.016265
211.369350 -0.016301
211.551073 -0.016272
211.732861 -0.016281
211.914713 -0.016290
212.096630 -0.016271
212.278612 -0.016290
212.460658 -0.016250
212.642770 -0.016224
212.824945 -0.016244
213.007186 -0.016198
213.189491 -0.016122
213.371861 -0.016111
213.554296 -0.016174
213.736796 -0.016134
213.919361 -0.016107
214.101990 -0.016129
214.284685 -0.016100
214.467444 -0.016121
214.650268 -0.016140
214.833157 -0.016128
215.016112 -0.016122
215.199131 -0.016069
215.382215 -0.016033
215.565364 -0.016000
215.748579 -0.015941
215.931858 -0.015974
216.115203 -0.015978
216.298613 -0.015971
216.482088 -0.016016
216.665628 -0.016022
216.849233 -0.016006
217.032904 -0.015970
217.216640 -0.016016
217.400441 -0.016011
217.584308 -0.015972
217.768240 -0.016017
217.952237 -0.015987
218.136299 -0.015993
218.320427 -0.015946
218.504621 -0.015947
218.688880 -0.015895
218.873204 -0.015884
219.057594 -0.015899
219.242050 -0.015882
219.426571 -0.015861
219.611157 -0.015895
219.795809 -0.015861
219.980527 -0.015907
220.165311 -0.015921
220.350160 -0.015926
220.535074 -0.015904
220.720055 -0.015896
220.905101 -0.015883
221.090213 -0.015860
221.275391 -0.015860
221.460634 -0.015867
221.645944 -0.015834
221.831319 -0.015878
222.016760 -0.015874
222.202267 -0.015866
222.387840 -0.015861
222.573479 -0.015840
222.759184 -0.015855
222.944955 -0.015918
223.130792 -0.015962
223.316694 -0.015966
223.502663 -0.015920
223.688699 -0.015887
223.874800 -0.015909
224.060967 -0.015938
224.247200 -0.015946
224.433500 -0.015922
224.619866 -0.015962
224.806298 -0.015927
224.992796 -0.015953
225.179361 -0.015902
225.365992 -0.015910
225.552689 -0.015895
225.739453 -0.015898
225.926283 -0.015885
226.113179 -0.015900
226.300142 -0.015905
226.487171 -0.015952
226.674267 -0.015982
226.861429 -0.015929
227.048657 -0.015934
227.235953 -0.015901
227.423314 -0.015896
227.610743 -0.015871
227.798238 -0.015878
227.985799 -0.015854
228.173427 -0.015849
228.361122 -0.015850
228.548884 -0.015841
228.736712 -0.015831
228.924607 -0.015818
229.112569 -0.015822
229.300598 -0.015801
229.488693 -0.015752
229.676855 -0.015737
229.865085 -0.015740
230.053381 -0.015762
230.241744 -0.015770
230.430173 -0.015844
230.618670 -0.015894
230.807234 -0.015864
230.995865 -0.015838
231.184563 -0.015840
231.373328 -0.015863
231.562160 -0.015855
231.751059 -0.015875
231.940025 -0.015857
232.129059 -0.015799
232.318159 -0.015793
232.507327 -0.015747
232.696562 -0.015779
232.885864 -0.015844
233.075234 -0.015826
233.264671 -0.015796
233.454175 -0.015773
233.643746 -0.015708
233.833385 -0.015706
234.023091 -0.015678
234.212865 -0.015697
234.402706 -0.015639
234.592615 -0.015626
234.782591 -0.015609
234.972634 -0.015600
235.162746 -0.015615
235.352924 -0.015603
235.543170 -0.015571
235.733484 -0.015596
235.923866 -0.015589
236.114315 -0.015548
236.304832 -0.015508
236.495416 -0.015498
236.686068 -0.015513
236.876788 -0.015558
237.067576 -0.015566
237.258432 -0.015583
237.449355 -0.015610
237.640346 -0.015546
237.831406 -0.015515
238.022533 -0.015462
238.213727 -0.015456
238.404990 -0.015481
238.596321 -0.015449
238.787720 -0.015391
238.979187 -0.015368
239.170722 -0.015409
239.362325 -0.015359
239.553996 -0.015335
239.745735 -0.015365
239.937542 -0.015373
240.129418 -0.015397
240.321361 -0.015377
240.513373 -0.015340
240.705453 -0.015354
240.897602 -0.015414
241.089818 -0.015357
241.282103 -0.015336
241.474456 -0.015330
241.666878 -0.015297
241.859368 -0.015328
242.051927 -0.015372
242.244553 -0.015316
242.437249 -0.015301
242.630012 -0.015204
242.822845 -0.015159
243.015745 -0.015138
243.208715 -0.015125
243.401753 -0.015065
243.594859 -0.015047
243.788034 -0.014985
243.981278 -0.014919
244.174591 -0.014975
244.367972 -0.015023
244.561422 -0.015033
244.754940 -0.015052
244.948528 -0.015012
245.142184 -0.014997
245.335909 -0.014980
245.529703 -0.014998
245.723566 -0.014999
245.917497 -0.014982
246.111498 -0.014962
246.305567 -0.014956
246.499706 -0.014960
246.693913 -0.014974
246.888189 -0.014991
247.082535 -0.014991
247.276950 -0.014990
247.471433 -0.014960
247.665986 -0.014968
247.860608 -0.014972
248.055299 -0.014961
248.250059 -0.014982
248.444889 -0.014976
248.639787 -0.014941
248.834755 -0.014947
249.029792 -0.014953
249.224899 -0.014949
249.420075 -0.014955
249.615320 -0.014961
249.810635 -0.014947
250.006019 -0.014968
250.201472 -0.014958
250.396995 -0.014907
250.592587 -0.014913
250.788249 -0.014926
250.983981 -0.014861
251.179782 -0.014840
251.375652 -0.014792
251.571592 -0.014775
251.767602 -0.014756
251.963682 -0.014758
252.159831 -0.014760
252.356050 -0.014752
252.552338 -0.014788
252.748697 -0.014786
252.945125 -0.014756
253.141623 -0.014710
253.338190 -0.014740
253.534828 -0.014751
253.731535 -0.014749
253.928313 -0.014753
254.125160 -0.014709
254.322077 -0.014698
254.519065 -0.014694
254.716122 -0.014712
254.913249 -0.014719
255.110446 -0.014692
255.307714 -0.014655
255.505051 -0.014613
255.702459 -0.014616
255.899937 -0.014621
256.097485 -0.014599
256.295103 -0.014641
256.492791 -0.014606
256.690550 -0.014604
256.888379 -0.014600
257.086278 -0.014595
257.284247 -0.014562
257.482287 -0.014532
257.680398 -0.014560
257.878578 -0.014576
258.076829 -0.014553
258.275151 -0.014583
258.473543 -0.014592
258.672005 -0.014602
258.870539 -0.014577
259.069142 -0.014589
259.267816 -0.014603
259.466561 -0.014643
259.665377 -0.014631
259.864263 -0.014644
260.063219 -0.014594
260.262247 -0.014582
260.461345 -0.014557
260.660514 -0.014538
260.859754 -0.014536
261.059064 -0.014525
261.258445 -0.014554
261.457898 -0.014533
261.657421 -0.014496
261.857015 -0.014474
262.056679 -0.014511
262.256415 -0.014528
262.456222 -0.014545
262.656100 -0.014541
262.856049 -0.014522
263.056069 -0.014538
263.256160 -0.014527
263.456322 -0.014513
263.656555 -0.014517
263.856860 -0.014463
264.057235 -0.014430
264.257682 -0.014416
264.458200 -0.014443
264.658789 -0.014458
264.859450 -0.014426
265.060182 -0.014448
265.260985 -0.014457
265.461859 -0.014468
265.662805 -0.014441
265.863823 -0.014453
266.064911 -0.014474
266.266072 -0.014467
266.467303 -0.014519
266.668607 -0.014500
266.869981 -0.014555
267.071428 -0.014573
267.272946 -0.014603
267.474535 -0.014581
267.676196 -0.014606
267.877929 -0.014619
268.079734 -0.014631
268.281610 -0.014604
268.483558 -0.014568
268.685578 -0.014545
268.887669 -0.014552
269.089832 -0.014583
269.292068 -0.014585
269.494375 -0.014588
269.696754 -0.014627
269.899205 -0.014597
270.101727 -0.014613
270.304322 -0.014629
270.506989 -0.014626
270.709728 -0.014632
270.912539 -0.014628
271.115422 -0.014654
271.318377 -0.014648
271.521404 -0.014662
271.724503 -0.014661
271.927674 -0.014617
272.130918 -0.014635
272.334234 -0.014660
272.537622 -0.014676
272.741083 -0.014680
272.944615 -0.014668
273.148220 -0.014652
273.351898 -0.014640
273.555648 -0.014619
273.759470 -0.014628
273.963364 -0.014600
274.167331 -0.014567
274.371371 -0.014526
274.575483 -0.014566
274.779668 -0.014576
274.983925 -0.014587
275.188255 -0.014574
275.392657 -0.014607
275.597132 -0.014566
275.801680 -0.014530
276.006300 -0.014523
276.210993 -0.014568
276.415759 -0.014588
276.620597 -0.014555
276.825509 -0.014559
277.030493 -0.014540
277.235550 -0.014499
277.440680 -0.014486
277.645883 -0.014485
277.851158 -0.014511
278.056507 -0.014549
278.261929 -0.014541
278.467423 -0.014558
278.672991 -0.014584
278.878632 -0.014555
279.084346 -0.014536
279.290132 -0.014508
279.495993 -0.014462
279.701926 -0.014471
279.907932 -0.014459
280.114012 -0.014428
280.320164 -0.014414
280.526391 -0.014431
280.732690 -0.014422
280.939063 -0.014446
281.145509 -0.014418
281.352028 -0.014433
281.558621 -0.014437
281.765287 -0.014457
281.972026 -0.014452
282.178840 -0.014470
282.385726 -0.014459
282.592686 -0.014487
282.799720 -0.014479
283.006827 -0.014470
283.214008 -0.014460
283.421262 -0.014484
283.628590 -0.014488
283.835992 -0.014491
284.043468 -0.014442
284.251017 -0.014464
284.458640 -0.014465
284.666337 -0.014461
284.874107 -0.014473
285.081952 -0.014446
285.289870 -0.014425
285.497862 -0.014432
285.705928 -0.014421
285.914068 -0.014402
286.122282 -0.014418
286.330570 -0.014407
286.538932 -0.014425
286.747368 -0.014394
286.955878 -0.014400
287.164462 -0.014400
287.373120 -0.014392
287.581853 -0.014386
287.790660 -0.014369
287.999540 -0.014375
288.208495 -0.014349
288.417525 -0.014326
288.626628 -0.014335
288.835806 -0.014318
289.045058 -0.014322
289.254385 -0.014316
289.463786 -0.014315
289.673261 -0.014319
289.882811 -0.014330
290.092436 -0.014315
290.302134 -0.014331
290.511908 -0.014300
290.721756 -0.014301
290.931678 -0.014310
291.141675 -0.014335
291.351747 -0.014361
291.561893 -0.014328
291.772114 -0.014308
291.982410 -0.014298
292.192780 -0.014289
292.403225 -0.014322
292.613745 -0.014291
292.824340 -0.014290
293.035010 -0.014267
293.245754 -0.014252
293.456574 -0.014261
293.667468 -0.014254
293.878437 -0.014267
294.089482 -0.014264
294.300601 -0.014250
294.511795 -0.014258
294.723064 -0.014253
294.934409 -0.014234
295.145828 -0.014246
295.357323 -0.014234
295.568893 -0.014225
295.780537 -0.014207
295.992258 -0.014202
296.204053 -0.014215
296.415924 -0.014200
296.627870 -0.014195
296.839891 -0.014213
297.051988 -0.014191
297.264160 -0.014186
297.476407 -0.014182
297.688730 -0.014166
297.901128 -0.014174
298.113602 -0.014173
298.326151 -0.014165
298.538776 -0.014149
298.751476 -0.014113
298.964252 -0.014100
299.177104 -0.014091
299.390031 -0.014082
299.603034 -0.014084
299.816112 -0.014107
300.029266 -0.014116
300.242496 -0.014106
300.455802 -0.014083
300.669184 -0.014107
300.882641 -0.014067
301.096175 -0.014080
301.309784 -0.014099
301.523469 -0.014107
301.737230 -0.014122
301.951067 -0.014161
302.164980 -0.014152
302.378969 -0.014138
302.593034 -0.014150
302.807175 -0.014123
303.021392 -0.014114
303.235685 -0.014093
303.450055 -0.014079
303.664500 -0.014092
303.879022 -0.014094
304.093620 -0.014080
304.308295 -0.014066
304.523045 -0.014041
304.737872 -0.014044
304.952776 -0.014045
305.167755 -0.014044
305.382811 -0.014056
305.597944 -0.014042
305.813153 -0.014042
306.028438 -0.014049
306.243800 -0.014045
306.459239 -0.014027
306.674754 -0.014063
306.890345 -0.014060
307.106013 -0.014074
307.321758 -0.014082
307.537580 -0.014069
307.753478 -0.014078
307.969453 -0.014069
308.185505 -0.014086
308.401633 -0.014108
308.617838 -0.014162
308.834120 -0.014166
309.050479 -0.014153
309.266915 -0.014159
309.483428 -0.014147
309.700018 -0.014160
309.916684 -0.014178
310.133428 -0.014181
310.350249 -0.014188
310.567146 -0.014210
310.784121 -0.014239
311.001173 -0.014252
311.218302 -0.014259
311.435509 -0.014234
311.652792 -0.014238
311.870153 -0.014225
312.087590 -0.014235
312.305106 -0.014214
312.522698 -0.014226
312.740368 -0.014219
312.958115 -0.014222
313.175939 -0.014244
313.393841 -0.014217
313.611821 -0.014209
313.829877 -0.014200
314.048012 -0.014223
314.266223 -0.014224
314.484513 -0.014236
314.702880 -0.014245
314.921324 -0.014275
315.139846 -0.014266
315.358446 -0.014281
315.577124 -0.014269
315.795879 -0.014242
316.014712 -0.014236
316.233623 -0.014232
316.452611 -0.014228
316.671677 -0.014216
316.890821 -0.014194
317.110044 -0.014184
317.329343 -0.014183
317.548721 -0.014190
317.768177 -0.014173
317.987711 -0.014162
318.207323 -0.014135
318.427013 -0.014132
318.646781 -0.014098
318.866627 -0.014114
319.086551 -0.014101
319.306553 -0.014094
319.526634 -0.014080
319.746792 -0.014092
319.967029 -0.014079
320.187345 -0.014078
320.407738 -0.014071
320.628210 -0.014085
320.848760 -0.014058
321.069389 -0.014055
321.290096 -0.014065
321.510881 -0.014067
321.731745 -0.014078
321.952687 -0.014074
322.173708 -0.014053
322.394808 -0.014055
322.615985 -0.014047
322.837242 -0.014049
323.058577 -0.014034
323.279991 -0.013988
323.501484 -0.013998
323.723055 -0.014004
323.944705 -0.013984
324.166434 -0.013977
324.388241 -0.013949
324.610128 -0.013973
324.832093 -0.013969
325.054137 -0.013964
325.276260 -0.013962
325.498462 -0.013940
325.720743 -0.013941
325.943103 -0.013928
326.165541 -0.013949
326.388059 -0.013967
326.610656 -0.013972
326.833333 -0.013979
327.056088 -0.013997
327.278922 -0.013982
327.501836 -0.013956
327.724829 -0.013960
327.947901 -0.013956
328.171052 -0.013952
328.394283 -0.013963
328.617593 -0.013974
328.840982 -0.013972
329.064451 -0.013979
329.287999 -0.013991
329.511627 -0.013999
329.735334 -0.014027
329.959120 -0.013997
330.182986 -0.013981
330.406932 -0.013984
330.630957 -0.014015
330.855062 -0.014000
331.079246 -0.014006
331.303511 -0.014006
331.527854 -0.014016
331.752278 -0.014022
331.976781 -0.014039
332.201364 -0.014052
332.426027 -0.014048
332.650770 -0.014020
332.875592 -0.014011
333.100495 -0.014008
333.325477 -0.013995
333.550540 -0.013995
333.775682 -0.014012
334.000904 -0.014013
334.226207 -0.014019
334.451589 -0.014025
334.677052 -0.014016
334.902594 -0.014002
335.128217 -0.014003
335.353920 -0.014007
335.579703 -0.014008
335.805567 -0.014002
336.031511 -0.014006
336.257535 -0.013998
336.483639 -0.013993
336.709824 -0.014007
336.936089 -0.013998
337.162434 -0.014003
337.388860 -0.014004
337.615366 -0.014024
337.841953 -0.014042
338.068620 -0.014039
338.295368 -0.014028
338.522197 -0.014037
338.749106 -0.014036
338.976096 -0.014019
339.203166 -0.014020
339.430317 -0.014010
339.657549 -0.014025
339.884862 -0.013998
340.112255 -0.014011
340.339729 -0.014010
340.567284 -0.014026
340.794920 -0.014037
341.022637 -0.014058
341.250434 -0.014054
341.478313 -0.014067
341.706272 -0.014043
341.934313 -0.014036
342.162435 -0.014026
342.390637 -0.014029
342.618921 -0.014058
342.847286 -0.014047
343.075732 -0.014050
343.304260 -0.014066
343.532868 -0.014065
343.761558 -0.014057
343.990329 -0.014082
344.219181 -0.014092
344.448115 -0.014089
344.677130 -0.014072
344.906226 -0.014086
345.135404 -0.014112
345.364663 -0.014099
345.594004 -0.014103
345.823426 -0.014109
346.052929 -0.014120
346.282515 -0.014105
346.512182 -0.014108
346.741930 -0.014105
346.971760 -0.014055
347.201672 -0.014035
347.431665 -0.014048
347.661741 -0.014047
347.891898 -0.014044
348.122136 -0.014044
348.352457 -0.014078
348.582859 -0.014081
348.813344 -0.014086
349.043910 -0.014059
349.274558 -0.014046
349.505288 -0.014053
349.736100 -0.014067
349.966994 -0.014072
350.197971 -0.014078
350.429029 -0.014080
350.660169 -0.014069
350.891392 -0.014055
351.122697 -0.014032
351.354083 -0.014019
351.585553 -0.014021
351.817104 -0.014052
352.048738 -0.014042
352.280454 -0.014020
352.512252 -0.014039
352.744133 -0.014049
352.976096 -0.014038
353.208141 -0.014033
353.440269 -0.014023
353.672480 -0.014011
353.904773 -0.014025
354.137148 -0.014041
354.369606 -0.014032
354.602147 -0.014014
354.834770 -0.014009
355.067476 -0.014020
355.300265 -0.014026
355.533137 -0.014026
355.766091 -0.014007
355.999128 -0.013984
356.232248 -0.014017
356.465450 -0.014022
356.698736 -0.014050
356.932104 -0.014030
357.165555 -0.014047
357.399090 -0.014031
357.632707 -0.014023
357.866407 -0.014022
358.100191 -0.014021
358.334057 -0.014016
358.568007 -0.014024
358.802039 -0.014024
359.036155 -0.014039
359.270354 -0.014066
359.504637 -0.014066
359.739002 -0.014072
359.973451 -0.014058
360.207983 -0.014063
360.442599 -0.014059
360.677298 -0.014057
360.912080 -0.014047
361.146946 -0.014042
361.381895 -0.014049
361.616927 -0.014037
361.852044 -0.014042
362.087243 -0.014060
362.322527 -0.014051
362.557893 -0.014055
362.793344 -0.014032
363.028878 -0.014032
363.264496 -0.014051
363.500198 -0.014053
363.735983 -0.014066
363.971853 -0.014041
364.207806 -0.014050
364.443842 -0.014054
364.679963 -0.014046
364.916168 -0.014069
365.152457 -0.014069
365.388829 -0.014076
365.625286 -0.014069
365.861826 -0.014070
366.098451 -0.014067
366.335160 -0.014056
366.571953 -0.014035
366.808830 -0.014027
367.045791 -0.014028
367.282836 -0.014029
367.519966 -0.014007
367.757180 -0.014025
367.994478 -0.014040
368.231861 -0.014016
368.469328 -0.014026
368.706879 -0.014020
368.944515 -0.014025
369.182235 -0.014030
369.420039 -0.014040
369.657928 -0.014040
369.895902 -0.014044
370.133960 -0.014043
370.372103 -0.014042
370.610331 -0.014022
370.848643 -0.014042
371.087040 -0.014041
371.325521 -0.014047
371.564087 -0.014032
371.802738 -0.014043
372.041474 -0.014037
372.280295 -0.014042
372.519201 -0.014044
372.758191 -0.014063
372.997267 -0.014057
373.236427 -0.014056
373.475672 -0.014060
373.715003 -0.014063
373.954418 -0.014076
374.193919 -0.014078
374.433504 -0.014084
374.673175 -0.014063
374.912931 -0.014057
375.152772 -0.014056
375.392698 -0.014053
375.632710 -0.014050
375.872807 -0.014045
376.112989 -0.014018
376.353257 -0.014047
376.593610 -0.014055
376.834048 -0.014065
377.074572 -0.014069
377.315181 -0.014079
377.555876 -0.014076
377.796656 -0.014085
378.037522 -0.014097
378.278474 -0.014087
378.519511 -0.014088
378.760634 -0.014101
379.001842 -0.014088
379.243136 -0.014106
379.484516 -0.014123
379.725982 -0.014124
379.967533 -0.014121
380.209171 -0.014117
380.450894 -0.014114
380.692703 -0.014091
380.934598 -0.014110
381.176579 -0.014114
381.418646 -0.014133
381.660799 -0.014128
381.903038 -0.014143
382.145364 -0.014171
382.387775 -0.014137
382.630272 -0.014122
382.872856 -0.014129
383.115526 -0.014123
383.358282 -0.014120
383.601124 -0.014124
383.844053 -0.014120
384.087068 -0.014109
384.330169 -0.014124
384.573357 -0.014139
384.816631 -0.014130
385.059991 -0.014123
385.303438 -0.014108
385.546972 -0.014103
385.790592 -0.014098
386.034299 -0.014105
386.278092 -0.014097
386.521972 -0.014113
386.765938 -0.014108
387.009992 -0.014085
387.254132 -0.014085
387.498359 -0.014094
387.742672 -0.014123
387.987073 -0.014117
388.231560 -0.014125
388.476134 -0.014124
388.720795 -0.014140
388.965543 -0.014134
389.210378 -0.014134
389.455300 -0.014129
389.700309 -0.014125
389.945405 -0.014121
390.190588 -0.014124
390.435858 -0.014111
390.681216 -0.014118
390.926660 -0.014140
391.172192 -0.014142
391.417811 -0.014142
391.663518 -0.014137
391.909311 -0.014138
392.155192 -0.014124
392.401161 -0.014116
392.647217 -0.014120
392.893360 -0.014122
393.139591 -0.014126
393.385909 -0.014146
393.632315 -0.014144
393.878808 -0.014129
394.125389 -0.014138
394.372058 -0.014125
394.618814 -0.014128
394.865658 -0.014148
395.112590 -0.014143
395.359609 -0.014135
395.606716 -0.014124
395.853911 -0.014131
396.101194 -0.014136
396.348565 -0.014142
396.596023 -0.014137
396.843570 -0.014137
397.091204 -0.014127
397.338927 -0.014105
397.586738 -0.014097
397.834636 -0.014082
398.082623 -0.014082
398.330698 -0.014084
398.578861 -0.014079
398.827112 -0.014072
399.075451 -0.014065
399.323879 -0.014082
399.572395 -0.014081
399.820999 -0.014087
400.069692 -0.014085
400.318473 -0.014083
400.567342 -0.014070
400.816300 -0.014055
401.065346 -0.014071
401.314481 -0.014055
401.563705 -0.014063
401.813016 -0.014073
402.062417 -0.014085
402.311906 -0.014098
402.561484 -0.014079
402.811150 -0.014082
403.060906 -0.014090
403.310749 -0.014096
403.560682 -0.014102
403.810704 -0.014088
404.060814 -0.014076
404.311014 -0.014069
404.561302 -0.014071
404.811679 -0.014062
405.062145 -0.014063
405.312700 -0.014062
405.563344 -0.014057
405.814078 -0.014043
406.064900 -0.014029
406.315811 -0.014031
406.566812 -0.014010
406.817902 -0.014020
407.069081 -0.014001
407.320349 -0.014004
407.571707 -0.013998
407.823154 -0.014003
408.074690 -0.013977
408.326316 -0.013975
408.578031 -0.013977
408.829835 -0.013970
409.081730 -0.013984
409.333713 -0.013971
409.585786 -0.013970
409.837949 -0.013953
410.090201 -0.013939
410.342543 -0.013944
410.594975 -0.013930
410.847496 -0.013937
411.100107 -0.013959
411.352808 -0.013947
411.605598 -0.013961
411.858479 -0.013964
412.111449 -0.013983
412.364509 -0.013966
412.617660 -0.013968
412.870900 -0.013962
413.124230 -0.013956
413.377650 -0.013949
413.631160 -0.013967
413.884760 -0.013956
414.138451 -0.013969
414.392231 -0.013956
414.646102 -0.013953
414.900063 -0.013956
415.154114 -0.013971
415.408256 -0.013973
415.662487 -0.013974
415.916810 -0.013968
416.171222 -0.013973
416.425725 -0.013977
416.680318 -0.013978
416.935002 -0.013960
417.189777 -0.013979
417.444641 -0.013978
417.699597 -0.013960
417.954643 -0.013954
418.209780 -0.013949
418.465007 -0.013943
418.720325 -0.013924
418.975734 -0.013927
419.231233 -0.013904
419.486824 -0.013893
419.742505 -0.013890
419.998277 -0.013903
420.254140 -0.013892
420.510094 -0.013899
420.766139 -0.013896
421.022274 -0.013910
421.278501 -0.013922
421.534819 -0.013900
421.791228 -0.013901
422.047728 -0.013909
422.304319 -0.013909
422.561002 -0.013903
422.817775 -0.013905
423.074640 -0.013906
423.331596 -0.013912
423.588644 -0.013920
423.845783 -0.013927
424.103013 -0.013910
424.360335 -0.013906
424.617748 -0.013905
424.875252 -0.013904
425.132848 -0.013906
425.390536 -0.013901
425.648315 -0.013905
425.906186 -0.013902
426.164148 -0.013895
426.422202 -0.013905
426.680348 -0.013919
426.938585 -0.013915
427.196915 -0.013921
427.455336 -0.013909
427.713849 -0.013910
427.972453 -0.013923
428.231150 -0.013915
428.489939 -0.013924
428.748819 -0.013914
429.007792 -0.013914
429.266856 -0.013909
429.526013 -0.013920
429.785262 -0.013924
430.044603 -0.013944
430.304036 -0.013933
430.563561 -0.013936
430.823179 -0.013947
431.082888 -0.013948
431.342690 -0.013949
431.602585 -0.013947
431.862571 -0.013928
432.122650 -0.013921
432.382822 -0.013923
432.643086 -0.013923
432.903442 -0.013930
433.163891 -0.013920
433.424433 -0.013920
433.685067 -0.013927
433.945794 -0.013939
434.206613 -0.013936
434.467525 -0.013929
434.728530 -0.013941
434.989628 -0.013953
435.250818 -0.013949
435.512101 -0.013959
435.773477 -0.013965
436.034946 -0.013957
436.296508 -0.013961
436.558163 -0.013964
436.819910 -0.013969
437.081751 -0.013962
437.343685 -0.013956
437.605712 -0.013949
437.867832 -0.013954
438.130045 -0.013938
438.392351 -0.013940
438.654751 -0.013959
438.917244 -0.013965
439.179830 -0.013964
439.442509 -0.013958
439.705282 -0.013949
439.968148 -0.013956
440.231108 -0.013960
440.494161 -0.013951
440.757307 -0.013956
441.020547 -0.013952
441.283881 -0.013956
441.547308 -0.013962
441.810828 -0.013954
442.074443 -0.013956
442.338151 -0.013971
442.601953 -0.013970
442.865848 -0.013976
443.129837 -0.013981
443.393921 -0.013980
443.658097 -0.013980
443.922368 -0.013987
444.186733 -0.013985
444.451192 -0.013994
444.715744 -0.013998
444.980391 -0.014000
445.245132 -0.014004
445.509967 -0.014020
445.774895 -0.014020
446.039919 -0.014039
446.305036 -0.014050
446.570247 -0.014061
446.835553 -0.014057
447.100953 -0.014064
447.366447 -0.014053
447.632036 -0.014043
447.897719 -0.014047
448.163496 -0.014058
448.429368 -0.014069
448.695335 -0.014058
448.961395 -0.014054
449.227551 -0.014054
449.493801 -0.014059
449.760146 -0.014064
450.026585 -0.014048
450.293119 -0.014037
450.559747 -0.014030
450.826471 -0.014041
451.093289 -0.014034
451.360202 -0.014035
451.627210 -0.014037
451.894313 -0.014031
452.161511 -0.014034
452.428803 -0.014036
452.696191 -0.014027
452.963673 -0.014018
453.231251 -0.014002
453.498924 -0.014008
453.766692 -0.013999
454.034555 -0.014003
454.302513 -0.014008
454.570567 -0.014007
454.838715 -0.014017
455.106960 -0.014016
455.375299 -0.014019
455.643734 -0.014028
455.912264 -0.014024
456.180889 -0.014018
456.449610 -0.014014
456.718427 -0.014034
456.987339 -0.014044
457.256346 -0.014036
457.525450 -0.014035
457.794648 -0.014034
458.063943 -0.014048
458.333333 -0.014052
458.602819 -0.014059
458.872401 -0.014062
459.142078 -0.014068
459.411851 -0.014054
459.681720 -0.014055
459.951686 -0.014068
460.221747 -0.014056
460.491904 -0.014058
460.762157 -0.014034
461.032506 -0.014016
461.302951 -0.014029
461.573492 -0.014031
461.844129 -0.014040
462.114863 -0.014034
462.385692 -0.014038
462.656618 -0.014035
462.927641 -0.014031
463.198759 -0.014031
463.469974 -0.014036
463.741285 -0.014047
464.012693 -0.014052
464.284197 -0.014058
464.555798 -0.014060
464.827495 -0.014062
465.099289 -0.014057
465.371179 -0.014066
465.643166 -0.014064
465.915250 -0.014060
466.187430 -0.014064
466.459707 -0.014060
466.732081 -0.014070
467.004551 -0.014064
467.277118 -0.014055
467.549783 -0.014038
467.822544 -0.014035
468.095402 -0.014042
468.368357 -0.014046
468.641409 -0.014049
468.914558 -0.014052
469.187804 -0.014044
469.461147 -0.014038
469.734588 -0.014036
470.008125 -0.014026
470.281760 -0.014017
470.555492 -0.014024
470.829321 -0.014022
471.103248 -0.014018
471.377272 -0.014026
471.651393 -0.014024
471.925611 -0.014026
472.199928 -0.014014
472.474341 -0.014018
472.748852 -0.014021
473.023461 -0.014026
473.298167 -0.014017
473.572971 -0.014016
473.847873 -0.014025
474.122872 -0.014042
474.397969 -0.014037
474.673164 -0.014036
474.948456 -0.014033
475.223847 -0.014042
475.499335 -0.014039
475.774921 -0.014036
476.050605 -0.014036
476.326387 -0.014042
476.602267 -0.014043
476.878245 -0.014039
477.154321 -0.014043
477.430495 -0.014036
477.706768 -0.014043
477.983138 -0.014058
478.259607 -0.014063
478.536174 -0.014062
478.812840 -0.014057
479.089603 -0.014057
479.366465 -0.014063
479.643426 -0.014055
479.920484 -0.014034
480.197642 -0.014030
480.474897 -0.014043
480.752252 -0.014045
481.029704 -0.014055
481.307256 -0.014044
481.584906 -0.014046
481.862655 -0.014042
482.140502 -0.014038
482.418448 -0.014034
482.696493 -0.014028
482.974637 -0.014026
483.252879 -0.014032
483.531221 -0.014023
483.809661 -0.014025
484.088201 -0.014032
484.366839 -0.014028
484.645576 -0.014032
484.924413 -0.014038
485.203348 -0.014038
485.482383 -0.014032
485.761516 -0.014040
486.040749 -0.014041
486.320082 -0.014036
486.599513 -0.014028
486.879044 -0.014030
487.158674 -0.014028
487.438403 -0.014022
487.718232 -0.014019
487.998160 -0.014031
488.278188 -0.014039
488.558315 -0.014039
488.838542 -0.014044
489.118869 -0.014042
489.399295 -0.014049
489.679820 -0.014046
489.960446 -0.014057
490.241171 -0.014067
490.521996 -0.014062
490.802920 -0.014056
491.083945 -0.014048
491.365069 -0.014045
491.646294 -0.014053
491.927618 -0.014038
492.209042 -0.014038
492.490566 -0.014039
492.772190 -0.014041
493.053915 -0.014036
493.335739 -0.014054
493.617664 -0.014057
493.899688 -0.014050
494.181813 -0.014061
494.464039 -0.014049
494.746364 -0.014057
495.028790 -0.014067
495.311316 -0.014059
495.593943 -0.014044
495.876670 -0.014047
496.159497 -0.014042
496.442425 -0.014039
496.725454 -0.014045
497.008583 -0.014039
497.291813 -0.014032
497.575143 -0.014021
497.858575 -0.014023
498.142106 -0.014021
498.425739 -0.014036
498.709472 -0.014055
498.993307 -0.014051
499.277242 -0.014045
499.561278 -0.014043
499.845415 -0.014053
500.129652 -0.014049
500.413991 -0.014051
500.698431 -0.014044
500.982972 -0.014051
501.267614 -0.014057
501.552358 -0.014057
501.837202 -0.014053
502.122148 -0.014066
502.407195 -0.014070
502.692343 -0.014072
502.977593 -0.014074
503.262944 -0.014073
503.548396 -0.014071
503.833950 -0.014070
504.119605 -0.014083
504.405362 -0.014102
504.691220 -0.014109
504.977180 -0.014107
505.263242 -0.014108
505.549405 -0.014119
505.835670 -0.014126
506.122036 -0.014125
506.408505 -0.014131
506.695075 -0.014141
506.981747 -0.014134
507.268521 -0.014140
507.555397 -0.014138
507.842374 -0.014134
508.129454 -0.014126
508.416636 -0.014129
508.703920 -0.014123
508.991306 -0.014132
509.278794 -0.014127
509.566384 -0.014124
509.854076 -0.014136
510.141871 -0.014133
510.429768 -0.014132
510.717767 -0.014134
511.005869 -0.014125
511.294072 -0.014112
511.582379 -0.014111
511.870788 -0.014124
512.159299 -0.014111
512.447913 -0.014111
512.736629 -0.014110
513.025448 -0.014120
513.314370 -0.014126
513.603394 -0.014125
513.892521 -0.014122
514.181751 -0.014122
514.471083 -0.014124
514.760519 -0.014118
515.050057 -0.014115
515.339698 -0.014113
515.629442 -0.014110
515.919289 -0.014098
516.209239 -0.014097
516.499292 -0.014107
516.789448 -0.014106
517.079707 -0.014108
517.370070 -0.014116
517.660535 -0.014108
517.951104 -0.014117
518.241776 -0.014111
518.532551 -0.014116
518.823430 -0.014118
519.114412 -0.014128
519.405498 -0.014131
519.696686 -0.014129
519.987979 -0.014126
520.279375 -0.014120
520.570874 -0.014119
520.862477 -0.014119
521.154184 -0.014136
521.445994 -0.014135
521.737908 -0.014137
522.029926 -0.014144
522.322047 -0.014144
522.614273 -0.014160
522.906602 -0.014163
523.199035 -0.014153
523.491572 -0.014153
523.784213 -0.014158
524.076958 -0.014160
524.369807 -0.014158
524.662760 -0.014173
524.955817 -0.014181
525.248978 -0.014184
525.542243 -0.014190
525.835613 -0.014189
526.129087 -0.014189
526.422665 -0.014195
526.716348 -0.014196
527.010135 -0.014200
527.304026 -0.014205
527.598022 -0.014213
527.892122 -0.014219
528.186327 -0.014227
528.480636 -0.014231
528.775050 -0.014231
529.069568 -0.014228
529.364192 -0.014221
529.658919 -0.014210
529.953752 -0.014214
530.248689 -0.014208
530.543731 -0.014213
530.838879 -0.014212
531.134130 -0.014217
531.429487 -0.014205
531.724949 -0.014222
532.020516 -0.014218
532.316188 -0.014215
532.611965 -0.014216
532.907847 -0.014222
533.203834 -0.014214
533.499926 -0.014219
533.796124 -0.014220
534.092426 -0.014226
534.388835 -0.014226
534.685348 -0.014220
534.981967 -0.014220
535.278691 -0.014228
535.575521 -0.014229
535.872456 -0.014226
536.169497 -0.014216
536.466643 -0.014218
536.763895 -0.014229
537.061252 -0.014226
537.358715 -0.014233
537.656284 -0.014225
537.953959 -0.014223
538.251739 -0.014222
538.549625 -0.014225
538.847617 -0.014230
539.145715 -0.014235
539.443919 -0.014240
539.742229 -0.014244
540.040645 -0.014243
540.339167 -0.014252
540.637795 -0.014265
540.936529 -0.014256
541.235369 -0.014259
541.534316 -0.014271
541.833368 -0.014273
542.132527 -0.014275
542.431792 -0.014285
542.731164 -0.014277
543.030642 -0.014284
543.330227 -0.014283
543.629918 -0.014289
543.929715 -0.014297
544.229619 -0.014293
544.529629 -0.014301
544.829747 -0.014298
545.129970 -0.014302
545.430301 -0.014286
545.730738 -0.014287
546.031282 -0.014292
546.331933 -0.014289
546.632690 -0.014290
546.933555 -0.014293
547.234526 -0.014294
547.535605 -0.014284
547.836790 -0.014276
548.138082 -0.014279
548.439482 -0.014277
548.740988 -0.014273
549.042602 -0.014268
549.344323 -0.014270
549.646151 -0.014278
549.948087 -0.014275
550.250129 -0.014274
550.552279 -0.014267
550.854537 -0.014265
551.156901 -0.014277
551.459374 -0.014272
551.761953 -0.014277
552.064641 -0.014275
552.367435 -0.014271
552.670338 -0.014273
552.973348 -0.014274
553.276466 -0.014277
553.579691 -0.014282
553.883024 -0.014279
554.186465 -0.014286
554.490014 -0.014289
554.793671 -0.014284
555.097436 -0.014283
555.401308 -0.014284
555.705289 -0.014289
556.009377 -0.014290
556.313574 -0.014291
556.617879 -0.014288
556.922292 -0.014294
557.226813 -0.014294
557.531442 -0.014291
557.836180 -0.014285
558.141025 -0.014288
558.445980 -0.014280
558.751042 -0.014276
559.056213 -0.014280
559.361492 -0.014273
559.666880 -0.014274
559.972377 -0.014269
560.277982 -0.014269
560.583695 -0.014264
560.889517 -0.014263
561.195448 -0.014265
561.501488 -0.014262
561.807636 -0.014251
562.113893 -0.014252
562.420259 -0.014245
562.726734 -0.014250
563.033318 -0.014247
563.340011 -0.014256
563.646813 -0.014251
563.953723 -0.014251
564.260743 -0.014245
564.567872 -0.014245
564.875110 -0.014244
565.182457 -0.014239
565.489914 -0.014236
565.797479 -0.014242
566.105154 -0.014245
566.412939 -0.014239
566.720833 -0.014239
567.028836 -0.014246
567.336948 -0.014249
567.645170 -0.014249
567.953502 -0.014239
568.261943 -0.014248
568.570494 -0.014240
568.879154 -0.014241
569.187925 -0.014241
569.496804 -0.014233
569.805794 -0.014242
570.114893 -0.014237
570.424103 -0.014231
570.733422 -0.014231
571.042851 -0.014232
571.352390 -0.014241
571.662039 -0.014231
571.971798 -0.014235
572.281667 -0.014235
572.591646 -0.014237
572.901736 -0.014231
573.211936 -0.014238
573.522245 -0.014233
573.832666 -0.014237
574.143196 -0.014234
574.453837 -0.014238
574.764588 -0.014244
575.075450 -0.014243
575.386422 -0.014246
575.697504 -0.014246
576.008697 -0.014240
576.320001 -0.014241
576.631415 -0.014236
576.942941 -0.014235
577.254576 -0.014230
577.566323 -0.014227
577.878180 -0.014231
578.190148 -0.014229
578.502227 -0.014231
578.814417 -0.014226
579.126718 -0.014223
579.439129 -0.014232
579.751652 -0.014239
580.064286 -0.014247
580.377031 -0.014247
580.689887 -0.014257
581.002854 -0.014259
581.315933 -0.014257
581.629123 -0.014264
581.942424 -0.014261
582.255836 -0.014256
582.569360 -0.014253
582.882995 -0.014250
583.196742 -0.014243
583.510600 -0.014243
583.824569 -0.014246
584.138651 -0.014250
584.452843 -0.014247
584.767148 -0.014247
585.081564 -0.014244
585.396092 -0.014237
585.710732 -0.014235
586.025483 -0.014242
586.340346 -0.014243
586.655322 -0.014233
586.970409 -0.014230
587.285608 -0.014223
587.600919 -0.014217
587.916342 -0.014222
588.231878 -0.014216
588.547525 -0.014209
588.863285 -0.014207
589.179157 -0.014222
589.495141 -0.014224
589.811237 -0.014219
590.127446 -0.014225
590.443767 -0.014224
590.760200 -0.014226
591.076746 -0.014225
591.393405 -0.014228
591.710175 -0.014226
592.027059 -0.014223
592.344055 -0.014221
592.661164 -0.014228
592.978385 -0.014219
593.295719 -0.014219
593.613166 -0.014212
593.930726 -0.014214
594.248399 -0.014214
594.566184 -0.014221
594.884083 -0.014227
595.202094 -0.014226
595.520219 -0.014226
595.838456 -0.014229
596.156807 -0.014227
596.475270 -0.014220
596.793847 -0.014226
597.112537 -0.014224
597.431340 -0.014223
597.750257 -0.014226
598.069287 -0.014230
598.388430 -0.014226
598.707687 -0.014234
599.027057 -0.014237
599.346541 -0.014238
599.666138 -0.014243
599.985849 -0.014239
600.305673 -0.014236
600.625611 -0.014234
600.945663 -0.014227
601.265829 -0.014225
601.586108 -0.014230
601.906501 -0.014236
602.227008 -0.014239
602.547629 -0.014240
602.868363 -0.014241
603.189212 -0.014237
603.510175 -0.014240
603.831252 -0.014242
604.152443 -0.014249
604.473748 -0.014244
604.795167 -0.014235
605.116700 -0.014240
605.438348 -0.014232
605.760110 -0.014220
606.081987 -0.014221
606.403977 -0.014220
606.726083 -0.014221
607.048302 -0.014219
607.370636 -0.014214
607.693085 -0.014213
608.015648 -0.014205
608.338326 -0.014217
608.661119 -0.014212
608.984026 -0.014212
609.307048 -0.014220
609.630185 -0.014223
609.953437 -0.014231
610.276803 -0.014238
610.600285 -0.014234
610.923881 -0.014221
611.247592 -0.014225
611.571419 -0.014225
611.895360 -0.014224
612.219417 -0.014225
612.543589 -0.014215
612.867876 -0.014214
613.192278 -0.014219
613.516796 -0.014220
613.841428 -0.014216
614.166177 -0.014216
614.491040 -0.014216
614.816019 -0.014217
615.141114 -0.014220
615.466324 -0.014217
615.791649 -0.014217
616.117091 -0.014220
616.442648 -0.014225
616.768320 -0.014224
617.094108 -0.014218
617.420013 -0.014212
617.746032 -0.014209
618.072168 -0.014215
618.398420 -0.014212
618.724787 -0.014214
619.051271 -0.014218
619.377871 -0.014216
619.704586 -0.014217
620.031418 -0.014218
620.358366 -0.014218
620.685430 -0.014215
621.012610 -0.014221
621.339907 -0.014218
621.667320 -0.014227
621.994849 -0.014226
622.322495 -0.014226
622.650257 -0.014234
622.978135 -0.014225
623.306131 -0.014230
623.634242 -0.014234
623.962470 -0.014238
624.290815 -0.014240
624.619277 -0.014237
624.947855 -0.014245
625.276550 -0.014238
625.605362 -0.014239
625.934291 -0.014239
626.263336 -0.014239
626.592499 -0.014240
626.921778 -0.014241
627.251175 -0.014233
627.580688 -0.014226
627.910319 -0.014227
628.240067 -0.014230
628.569932 -0.014215
628.899914 -0.014220
629.230013 -0.014224
629.560230 -0.014223
629.890564 -0.014217
630.221016 -0.014215
630.551585 -0.014214
630.882271 -0.014208
631.213075 -0.014204
631.543997 -0.014209
631.875036 -0.014216
632.206193 -0.014222
632.537467 -0.014222
632.868859 -0.014225
633.200369 -0.014229
633.531997 -0.014226
633.863742 -0.014221
634.195606 -0.014226
634.527587 -0.014226
634.859686 -0.014225
635.191904 -0.014222
635.524239 -0.014222
635.856693 -0.014228
636.189264 -0.014229
636.521954 -0.014223
636.854762 -0.014225
637.187689 -0.014228
637.520733 -0.014233
637.853896 -0.014230
638.187178 -0.014232
638.520578 -0.014234
638.854096 -0.014231
639.187733 -0.014228
639.521488 -0.014226
639.855362 -0.014223
640.189355 -0.014222
640.523466 -0.014224
640.857696 -0.014222
641.192045 -0.014227
641.526513 -0.014232
641.861099 -0.014225
642.195805 -0.014223
642.530629 -0.014217
642.865573 -0.014218
643.200635 -0.014223
643.535817 -0.014219
643.871117 -0.014213
644.206537 -0.014211
644.542076 -0.014204
644.877734 -0.014210
645.213511 -0.014219
645.549408 -0.014213
645.885424 -0.014219
646.221560 -0.014224
646.557815 -0.014224
646.894189 -0.014220
647.230683 -0.014223
647.567297 -0.014221
647.904030 -0.014227
648.240883 -0.014230
648.577856 -0.014230
648.914948 -0.014223
649.252160 -0.014222
649.589492 -0.014222
649.926944 -0.014223
650.264516 -0.014225
650.602207 -0.014231
650.940019 -0.014229
651.277951 -0.014227
651.616003 -0.014231
651.954175 -0.014239
652.292467 -0.014241
652.630879 -0.014230
652.969412 -0.014237
653.308065 -0.014233
653.646838 -0.014231
653.985732 -0.014232
654.324746 -0.014232
654.663881 -0.014228
655.003136 -0.014235
655.342511 -0.014234
655.682008 -0.014240
656.021625 -0.014241
656.361362 -0.014245
656.701221 -0.014239
657.041200 -0.014241
657.381300 -0.014239
657.721520 -0.014243
658.061862 -0.014239
658.402325 -0.014239
658.742908 -0.014238
659.083613 -0.014235
659.424439 -0.014237
659.765386 -0.014241
660.106454 -0.014238
660.447643 -0.014244
660.788953 -0.014247
661.130385 -0.014246
661.471938 -0.014250
661.813613 -0.014254
662.155408 -0.014258
662.497326 -0.014264
662.839365 -0.014259
663.181525 -0.014253
663.523807 -0.014259
663.866211 -0.014258
664.208736 -0.014251
664.551383 -0.014244
664.894152 -0.014238
665.237042 -0.014242
665.580055 -0.014247
665.923189 -0.014243
666.266445 -0.014249
666.609824 -0.014250
666.953324 -0.014251
667.296946 -0.014255
667.640691 -0.014255
667.984558 -0.014249
668.328546 -0.014243
668.672657 -0.014241
669.016891 -0.014243
669.361246 -0.014239
669.705724 -0.014243
670.050325 -0.014242
670.395048 -0.014250
670.739893 -0.014251
671.084861 -0.014252
671.429952 -0.014254
671.775165 -0.014251
672.120501 -0.014246
672.465960 -0.014236
672.811541 -0.014243
673.157245 -0.014245
673.503072 -0.014248
673.849022 -0.014253
674.195095 -0.014249
674.541291 -0.014254
674.887610 -0.014251
675.234052 -0.014247
675.580617 -0.014248
675.927305 -0.014247
676.274116 -0.014254
676.621051 -0.014262
676.968109 -0.014269
677.315290 -0.014266
677.662595 -0.014269
678.010023 -0.014263
678.357574 -0.014261
678.705249 -0.014260
679.053048 -0.014272
679.400970 -0.014277
679.749016 -0.014278
680.097186 -0.014278
680.445479 -0.014282
680.793896 -0.014285
681.142437 -0.014293
681.491101 -0.014291
681.839890 -0.014290
682.188802 -0.014295
682.537839 -0.014294
682.887000 -0.014293
683.236284 -0.014296
683.585693 -0.014295
683.935226 -0.014293
684.284883 -0.014286
684.634664 -0.014282
684.984570 -0.014286
685.334600 -0.014287
685.684755 -0.014293
686.035034 -0.014300
686.385437 -0.014306
686.735965 -0.014311
687.086617 -0.014311
687.437394 -0.014309
687.788296 -0.014309
688.139322 -0.014315
688.490473 -0.014324
688.841749 -0.014331
689.193150 -0.014330
689.544676 -0.014332
689.896326 -0.014335
690.248102 -0.014338
690.600002 -0.014340
690.952028 -0.014345
691.304179 -0.014353
691.656455 -0.014355
692.008856 -0.014354
692.361382 -0.014361
692.714033 -0.014360
693.066810 -0.014363
693.419712 -0.014358
693.772740 -0.014356
694.125893 -0.014357
694.479172 -0.014360
694.832576 -0.014364
695.186105 -0.014363
695.539761 -0.014363
695.893542 -0.014363
696.247449 -0.014364
696.601481 -0.014364
696.955639 -0.014371
697.309923 -0.014377
697.664334 -0.014380
698.018870 -0.014383
698.373532 -0.014378
698.728320 -0.014377
699.083234 -0.014381
699.438274 -0.014388
699.793440 -0.014389
700.148733 -0.014392
700.504152 -0.014393
700.859697 -0.014395
701.215369 -0.014393
701.571167 -0.014391
701.927091 -0.014390
702.283142 -0.014392
702.639319 -0.014389
702.995623 -0.014385
703.352054 -0.014380
703.708611 -0.014378
704.065295 -0.014378
704.422106 -0.014381
704.779043 -0.014384
705.136107 -0.014384
705.493299 -0.014384
705.850617 -0.014381
706.208062 -0.014380
706.565634 -0.014382
706.923333 -0.014386
707.281160 -0.014387
707.639113 -0.014394
707.997194 -0.014390
708.355402 -0.014393
708.713737 -0.014399
709.072200 -0.014394
709.430790 -0.014397
709.789507 -0.014393
710.148352 -0.014392
710.507324 -0.014385
710.866424 -0.014377
711.225652 -0.014380
711.585007 -0.014380
711.944490 -0.014385
712.304101 -0.014382
712.663839 -0.014382
713.023706 -0.014387
713.383700 -0.014387
713.743822 -0.014390
714.104072 -0.014384
714.464450 -0.014378
714.824956 -0.014377
715.185591 -0.014375
715.546353 -0.014377
715.907244 -0.014385
716.268263 -0.014382
716.629410 -0.014386
716.990685 -0.014380
717.352089 -0.014374
717.713622 -0.014368
718.075283 -0.014369
718.437072 -0.014361
718.798990 -0.014362
719.161036 -0.014366
719.523212 -0.014369
719.885516 -0.014375
720.247948 -0.014372
720.610510 -0.014369
720.973200 -0.014366
721.336019 -0.014367
721.698967 -0.014365
722.062044 -0.014364
722.425251 -0.014365
722.788586 -0.014367
723.152050 -0.014370
723.515644 -0.014371
723.879366 -0.014375
724.243218 -0.014378
724.607199 -0.014372
724.971310 -0.014375
725.335550 -0.014376
725.699919 -0.014375
726.064418 -0.014379
726.429047 -0.014376
726.793805 -0.014367
727.158692 -0.014364
727.523710 -0.014366
727.888857 -0.014360
728.254134 -0.014361
728.619540 -0.014356
728.985077 -0.014359
729.350743 -0.014363
729.716539 -0.014354
730.082465 -0.014359
730.448522 -0.014359
730.814708 -0.014358
731.181025 -0.014360
731.547471 -0.014361
731.914048 -0.014363
732.280756 -0.014364
732.647593 -0.014368
733.014561 -0.014364
733.381659 -0.014359
733.748888 -0.014362
734.116247 -0.014355
734.483737 -0.014360
734.851357 -0.014362
735.219108 -0.014361
735.586990 -0.014364
735.955002 -0.014361
736.323146 -0.014362
736.691420 -0.014366
737.059825 -0.014373
737.428360 -0.014374
737.797027 -0.014374
738.165825 -0.014375
738.534754 -0.014374
738.903814 -0.014374
739.273005 -0.014379
739.642327 -0.014382
740.011781 -0.014383
740.381366 -0.014388
740.751082 -0.014391
741.120930 -0.014387
741.490909 -0.014380
741.861019 -0.014384
742.231261 -0.014395
742.601635 -0.014394
742.972140 -0.014396
743.342777 -0.014391
743.713545 -0.014394
744.084446 -0.014402
744.455478 -0.014401
744.826642 -0.014399
745.197938 -0.014406
745.569365 -0.014406
745.940925 -0.014407
746.312617 -0.014406
746.684441 -0.014405
747.056397 -0.014405
747.428485 -0.014405
747.800706 -0.014404
748.173059 -0.014400
748.545544 -0.014406
748.918161 -0.014407
749.290911 -0.014398
749.663794 -0.014404
750.036808 -0.014404
750.409956 -0.014402
750.783236 -0.014400
751.156648 -0.014402
751.530194 -0.014406
751.903872 -0.014407
752.277683 -0.014413
752.651627 -0.014411
753.025703 -0.014416
753.399913 -0.014417
753.774255 -0.014424
754.148731 -0.014422
754.523340 -0.014411
754.898081 -0.014407
755.272956 -0.014403
755.647964 -0.014405
756.023106 -0.014407
756.398381 -0.014406
756.773789 -0.014407
757.149330 -0.014405
757.525005 -0.014407
757.900814 -0.014403
758.276756 -0.014400
758.652831 -0.014398
759.029040 -0.014395
759.405383 -0.014396
759.781860 -0.014396
760.158471 -0.014406
760.535215 -0.014408
760.912093 -0.014408
761.289105 -0.014414
761.666251 -0.014412
762.043531 -0.014413
762.420946 -0.014413
762.798494 -0.014412
763.176176 -0.014410
763.553993 -0.014411
763.931944 -0.014414
764.310029 -0.014419
764.688249 -0.014419
765.066603 -0.014415
765.445091 -0.014411
765.823714 -0.014409
766.202472 -0.014402
766.581364 -0.014396
766.960391 -0.014405
767.339552 -0.014407
767.718849 -0.014398
768.098280 -0.014400
768.477845 -0.014401
768.857546 -0.014402
769.237382 -0.014402
769.617352 -0.014403
769.997458 -0.014405
770.377699 -0.014405
770.758075 -0.014401
771.138586 -0.014393
771.519232 -0.014396
771.900014 -0.014397
772.280930 -0.014394
772.661983 -0.014395
773.043170 -0.014393
773.424493 -0.014392
773.805952 -0.014388
774.187546 -0.014384
774.569276 -0.014384
774.951141 -0.014382
775.333142 -0.014377
775.715279 -0.014381
776.097552 -0.014377
776.479960 -0.014376
776.862505 -0.014376
777.245185 -0.014375
777.628001 -0.014379
778.010954 -0.014379
778.394042 -0.014372
778.777267 -0.014371
779.160628 -0.014371
779.544125 -0.014374
779.927758 -0.014378
780.311528 -0.014380
780.695434 -0.014386
781.079476 -0.014384
781.463655 -0.014384
781.847971 -0.014386
782.232423 -0.014381
782.617011 -0.014377
783.001736 -0.014381
783.386598 -0.014379
783.771597 -0.014382
784.156733 -0.014387
784.542005 -0.014386
784.927415 -0.014389
785.312961 -0.014385
785.698644 -0.014388
786.084465 -0.014385
786.470422 -0.014385
786.856517 -0.014387
787.242749 -0.014386
787.629118 -0.014380
788.015625 -0.014384
788.402268 -0.014390
788.789049 -0.014391
789.175968 -0.014387
789.563024 -0.014386
789.950218 -0.014385
790.337549 -0.014389
790.725018 -0.014384
791.112625 -0.014389
791.500369 -0.014390
791.888251 -0.014385
792.276271 -0.014387
792.664429 -0.014392
793.052725 -0.014388
793.441159 -0.014386
793.829731 -0.014385
794.218441 -0.014380
794.607289 -0.014386
794.996275 -0.014387
795.385399 -0.014388
795.774662 -0.014391
796.164063 -0.014386
796.553603 -0.014391
796.943281 -0.014397
797.333097 -0.014397
797.723052 -0.014397
798.113145 -0.014398
798.503377 -0.014401
798.893748 -0.014406
799.284258 -0.014407
799.674906 -0.014412
800.065693 -0.014416
800.456619 -0.014412
800.847684 -0.014410
801.238888 -0.014421
801.630231 -0.014425
802.021713 -0.014424
802.413334 -0.014421
802.805094 -0.014422
803.196993 -0.014423
803.589032 -0.014421
803.981210 -0.014422
804.373528 -0.014422
804.765984 -0.014417
805.158581 -0.014421
805.551317 -0.014421
805.944192 -0.014417
806.337207 -0.014424
806.730362 -0.014424
807.123656 -0.014425
807.517090 -0.014426
807.910664 -0.014433
808.304378 -0.014431
808.698232 -0.014433
809.092225 -0.014436
809.486359 -0.014442
809.880633 -0.014450
810.275047 -0.014449
810.669601 -0.014447
811.064295 -0.014447
811.459129 -0.014444
811.854104 -0.014443
812.249219 -0.014445
812.644475 -0.014449
813.039871 -0.014450
813.435408 -0.014452
813.831085 -0.014450
814.226902 -0.014453
814.622861 -0.014451
815.018960 -0.014448
815.415200 -0.014451
815.811580 -0.014450
816.208102 -0.014447
816.604764 -0.014447
817.001568 -0.014444
817.398512 -0.014442
817.795598 -0.014440
818.192824 -0.014442
818.590192 -0.014446
818.987701 -0.014449
819.385351 -0.014449
819.783143 -0.014451
820.181076 -0.014447
820.579150 -0.014449
820.977366 -0.014445
821.375723 -0.014444
821.774222 -0.014440
822.172862 -0.014437
822.571644 -0.014436
822.970568 -0.014435
823.369634 -0.014442
823.768841 -0.014450
824.168190 -0.014447
824.567682 -0.014450
824.967315 -0.014452
825.367090 -0.014453
825.767007 -0.014453
826.167066 -0.014455
826.567268 -0.014455
826.967612 -0.014459
827.368098 -0.014461
827.768726 -0.014461
828.169497 -0.014455
828.570410 -0.014454
828.971465 -0.014457
829.372664 -0.014453
829.774004 -0.014456
830.175488 -0.014455
830.577113 -0.014453
830.978882 -0.014453
831.380794 -0.014461
831.782848 -0.014462
832.185045 -0.014461
832.587385 -0.014464
832.989868 -0.014463
833.392494 -0.014464
833.795264 -0.014463
834.198176 -0.014462
834.601231 -0.014463
835.004430 -0.014462
835.407772 -0.014466
835.811258 -0.014467
836.214886 -0.014464
836.618658 -0.014464
837.022574 -0.014461
837.426633 -0.014458
837.830836 -0.014461
838.235182 -0.014463
838.639673 -0.014464
839.044306 -0.014462
839.449084 -0.014462
839.854006 -0.014461
840.259071 -0.014454
840.664280 -0.014455
841.069634 -0.014451
841.475131 -0.014451
841.880773 -0.014449
842.286558 -0.014453
842.692488 -0.014453
843.098562 -0.014458
843.504780 -0.014456
843.911143 -0.014462
844.317650 -0.014457
844.724302 -0.014458
845.131098 -0.014461
845.538039 -0.014461
845.945124 -0.014465
846.352354 -0.014463
846.759729 -0.014460
847.167248 -0.014460
847.574912 -0.014462
847.982722 -0.014466
848.390676 -0.014470
848.798775 -0.014470
849.207019 -0.014468
849.615408 -0.014468
850.023942 -0.014469
850.432622 -0.014465
850.841446 -0.014465
851.250416 -0.014473
851.659531 -0.014470
852.068792 -0.014466
852.478198 -0.014466
852.887750 -0.014467
853.297447 -0.014466
853.707290 -0.014465
854.117278 -0.014461
854.527412 -0.014459
854.937692 -0.014455
855.348118 -0.014459
855.758689 -0.014460
856.169406 -0.014452
856.580270 -0.014453
856.991279 -0.014451
857.402435 -0.014450
857.813736 -0.014447
858.225184 -0.014445
858.636778 -0.014447
859.048518 -0.014447
859.460404 -0.014447
859.872437 -0.014452
860.284616 -0.014451
860.696942 -0.014451
861.109414 -0.014455
861.522033 -0.014457
861.934799 -0.014459
862.347711 -0.014460
862.760770 -0.014462
863.173975 -0.014470
863.587328 -0.014474
864.000827 -0.014477
864.414474 -0.014476
864.828267 -0.014483
865.242207 -0.014482
865.656295 -0.014482
866.070529 -0.014480
866.484911 -0.014478
866.899440 -0.014482
867.314117 -0.014483
867.728941 -0.014483
868.143912 -0.014483
868.559030 -0.014479
868.974297 -0.014477
869.389710 -0.014479
869.805272 -0.014478
870.220981 -0.014473
870.636838 -0.014478
871.052842 -0.014480
871.468995 -0.014480
871.885295 -0.014479
872.301743 -0.014476
872.718339 -0.014477
873.135084 -0.014473
873.551976 -0.014471
873.969016 -0.014473
874.386205 -0.014475
874.803542 -0.014476
875.221027 -0.014480
875.638661 -0.014478
876.056443 -0.014474
876.474374 -0.014472
876.892453 -0.014470
877.310680 -0.014475
877.729056 -0.014477
878.147581 -0.014476
878.566255 -0.014478
878.985077 -0.014482
879.404049 -0.014483
879.823169 -0.014485
880.242438 -0.014484
880.661856 -0.014490
881.081423 -0.014487
881.501139 -0.014487
881.921004 -0.014483
882.341019 -0.014485
882.761183 -0.014487
883.181496 -0.014487
883.601959 -0.014486
884.022570 -0.014486
884.443332 -0.014486
884.864243 -0.014491
885.285303 -0.014486
885.706513 -0.014486
886.127873 -0.014490
886.549383 -0.014497
886.971042 -0.014496
887.392851 -0.014494
887.814810 -0.014493
888.236919 -0.014488
888.659178 -0.014488
889.081588 -0.014491
889.504147 -0.014495
889.926856 -0.014499
890.349716 -0.014501
890.772726 -0.014501
891.195886 -0.014503
891.619196 -0.014508
892.042657 -0.014513
892.466269 -0.014512
892.890031 -0.014517
893.313943 -0.014516
893.738007 -0.014512
894.162220 -0.014516
894.586585 -0.014517
895.011101 -0.014514
895.435767 -0.014512
895.860584 -0.014516
896.285552 -0.014522
896.710672 -0.014520
897.135942 -0.014518
897.561363 -0.014522
897.986936 -0.014521
898.412660 -0.014520
898.838535 -0.014520
899.264562 -0.014523
899.690739 -0.014525
900.117069 -0.014524
900.543550 -0.014527
900.970182 -0.014525
901.396966 -0.014521
901.823902 -0.014518
902.250989 -0.014513
902.678228 -0.014512
903.105619 -0.014509
903.533162 -0.014513
903.960857 -0.014510
904.388704 -0.014503
904.816702 -0.014505
905.244853 -0.014506
905.673156 -0.014509
906.101612 -0.014506
906.530219 -0.014507
906.958979 -0.014503
907.387891 -0.014504
907.816956 -0.014504
908.246173 -0.014508
908.675543 -0.014509
909.105065 -0.014510
909.534740 -0.014509
909.964567 -0.014514
910.394548 -0.014511
910.824681 -0.014512
911.254967 -0.014511
911.685406 -0.014513
912.115997 -0.014510
912.546742 -0.014509
912.977640 -0.014512
913.408691 -0.014512
913.839895 -0.014512
914.271253 -0.014512
914.702764 -0.014514
915.134428 -0.014513
915.566245 -0.014514
915.998216 -0.014514
916.430341 -0.014514
916.862619 -0.014517
917.295050 -0.014514
917.727636 -0.014521
918.160375 -0.014514
918.593267 -0.014516
919.026314 -0.014511
919.459515 -0.014511
919.892869 -0.014513
920.326378 -0.014512
920.760040 -0.014507
921.193857 -0.014513
921.627828 -0.014510
922.061953 -0.014511
922.496232 -0.014510
922.930666 -0.014507
923.365254 -0.014506
923.799996 -0.014502
924.234893 -0.014502
924.669944 -0.014502
925.105151 -0.014503
925.540511 -0.014505
925.976027 -0.014505
926.411697 -0.014506
926.847522 -0.014509
927.283502 -0.014505
927.719637 -0.014508
928.155927 -0.014509
928.592372 -0.014511
929.028972 -0.014514
929.465727 -0.014513
929.902637 -0.014509
930.339703 -0.014508
930.776924 -0.014507
931.214300 -0.014508
931.651832 -0.014507
932.089519 -0.014509
932.527362 -0.014507
932.965360 -0.014509
933.403514 -0.014511
933.841824 -0.014508
934.280289 -0.014512
934.718910 -0.014511
935.157688 -0.014510
935.596621 -0.014509
936.035710 -0.014510
936.474955 -0.014511
936.914356 -0.014513
937.353913 -0.014516
937.793627 -0.014517
938.233497 -0.014518
938.673523 -0.014517
939.113705 -0.014516
939.554044 -0.014514
939.994540 -0.014516
940.435192 -0.014517
940.876000 -0.014513
941.316965 -0.014516
941.758087 -0.014512
942.199366 -0.014512
942.640801 -0.014511
943.082394 -0.014511
943.524143 -0.014514
943.966049 -0.014514
944.408112 -0.014513
944.850333 -0.014509
945.292710 -0.014512
945.735245 -0.014510
946.177937 -0.014510
946.620786 -0.014511
947.063793 -0.014513
947.506957 -0.014514
947.950279 -0.014510
948.393758 -0.014509
948.837394 -0.014513
949.281189 -0.014511
949.725141 -0.014515
950.169251 -0.014518
950.613518 -0.014515
951.057944 -0.014515
951.502528 -0.014517
951.947269 -0.014517
952.392169 -0.014516
952.837226 -0.014519
953.282442 -0.014516
953.727816 -0.014517
954.173348 -0.014513
954.619039 -0.014514
955.064888 -0.014517
955.510895 -0.014512
955.957061 -0.014514
956.403386 -0.014515
956.849869 -0.014515
957.296510 -0.014513
957.743311 -0.014510
958.190270 -0.014511
958.637388 -0.014512
959.084665 -0.014511
959.532101 -0.014512
959.979696 -0.014513
960.427450 -0.014520
960.875363 -0.014522
961.323435 -0.014523
961.771667 -0.014516
962.220058 -0.014522
962.668608 -0.014523
963.117317 -0.014522
963.566186 -0.014524
964.015215 -0.014526
964.464403 -0.014525
964.913751 -0.014528
965.363258 -0.014528
965.812925 -0.014533
966.262752 -0.014532
966.712739 -0.014532
967.162885 -0.014537
967.613192 -0.014537
968.063659 -0.014533
968.514285 -0.014531
968.965072 -0.014536
969.416019 -0.014534
969.867127 -0.014530
970.318394 -0.014527
970.769822 -0.014525
971.221411 -0.014527
971.673160 -0.014524
972.125069 -0.014525
972.577139 -0.014527
973.029370 -0.014528
973.481761 -0.014526
973.934313 -0.014531
974.387026 -0.014530
974.839900 -0.014533
975.292935 -0.014529
975.746131 -0.014536
976.199488 -0.014538
976.653006 -0.014537
977.106685 -0.014539
977.560525 -0.014536
978.014527 -0.014542
978.468690 -0.014543
978.923014 -0.014535
979.377500 -0.014537
979.832147 -0.014533
980.286956 -0.014534
980.741926 -0.014529
981.197058 -0.014530
981.652352 -0.014531
982.107808 -0.014528
982.563426 -0.014526
983.019205 -0.014527
983.475147 -0.014529
983.931250 -0.014529
984.387516 -0.014530
984.843943 -0.014534
985.300533 -0.014534
985.757285 -0.014533
986.214200 -0.014530
986.671277 -0.014533
987.128516 -0.014532
987.585918 -0.014532
988.043482 -0.014530
988.501209 -0.014532
988.959098 -0.014533
989.417151 -0.014535
989.875366 -0.014534
990.333744 -0.014536
990.792284 -0.014531
991.250988 -0.014531
991.709855 -0.014529
992.168885 -0.014530
992.628078 -0.014526
993.087434 -0.014527
993.546953 -0.014527
994.006636 -0.014525
994.466482 -0.014527
994.926491 -0.014528
995.386664 -0.014523
995.847000 -0.014523
996.307500 -0.014522
996.768164 -0.014519
997.228991 -0.014518
997.689982 -0.014516
998.151137 -0.014510
998.612456 -0.014513
999.073939 -0.014517
999.535586 -0.014517
999.997396 -0.014517
1000.459371 -0.014515
1000.921510 -0.014520
1001.383814 -0.014523
1001.846281 -0.014526
1002.308913 -0.014525
1002.771710 -0.014524
1003.234670 -0.014530
1003.697796 -0.014528
1004.161086 -0.014528
1004.624540 -0.014528
1005.088159 -0.014531
1005.551943 -0.014532
1006.015892 -0.014536
1006.480006 -0.014533
1006.944285 -0.014534
1007.408728 -0.014535
1007.873337 -0.014535
1008.338111 -0.014529
1008.803049 -0.014528
1009.268154 -0.014529
1009.733423 -0.014531
1010.198858 -0.014535
1010.664458 -0.014538
1011.130224 -0.014539
1011.596155 -0.014537
1012.062251 -0.014540
1012.528514 -0.014543
1012.994942 -0.014544
1013.461536 -0.014544
1013.928295 -0.014549
1014.395221 -0.014550
1014.862312 -0.014546
1015.329569 -0.014549
1015.796993 -0.014553
1016.264582 -0.014549
1016.732338 -0.014551
1017.200260 -0.014552
1017.668348 -0.014551
1018.136603 -0.014551
1018.605024 -0.014551
1019.073611 -0.014554
1019.542365 -0.014555
1020.011286 -0.014555
1020.480373 -0.014559
1020.949627 -0.014561
1021.419047 -0.014561
1021.888635 -0.014563
1022.358389 -0.014566
1022.828310 -0.014566
1023.298399 -0.014571
1023.768654 -0.014573
1024.239076 -0.014572
1024.709666 -0.014570
1025.180423 -0.014571
1025.651347 -0.014571
1026.122438 -0.014572
1026.593697 -0.014575
1027.065124 -0.014576
1027.536717 -0.014577
1028.008479 -0.014577
1028.480408 -0.014574
1028.952505 -0.014574
1029.424769 -0.014578
1029.897202 -0.014581
1030.369802 -0.014581
1030.842570 -0.014580
1031.315506 -0.014576
1031.788611 -0.014576
1032.261883 -0.014574
1032.735324 -0.014574
1033.208933 -0.014575
1033.682710 -0.014578
1034.156655 -0.014580
1034.630769 -0.014577
1035.105052 -0.014574
1035.579503 -0.014572
1036.054122 -0.014572
1036.528911 -0.014573
1037.003868 -0.014569
1037.478993 -0.014569
1037.954288 -0.014569
1038.429751 -0.014570
1038.905384 -0.014573
1039.381185 -0.014576
1039.857156 -0.014574
1040.333296 -0.014573
1040.809605 -0.014571
1041.286083 -0.014575
1041.762730 -0.014578
1042.239547 -0.014577
1042.716533 -0.014583
1043.193689 -0.014586
1043.671015 -0.014591
1044.148510 -0.014590
1044.626174 -0.014595
1045.104009 -0.014595
1045.582013 -0.014597
1046.060187 -0.014601
1046.538531 -0.014600
1047.017045 -0.014601
1047.495729 -0.014602
1047.974584 -0.014603
1048.453608 -0.014602
1048.932803 -0.014602
1049.412168 -0.014601
1049.891703 -0.014604
1050.371408 -0.014607
1050.851285 -0.014607
1051.331331 -0.014608
1051.811548 -0.014609
1052.291936 -0.014608
1052.772495 -0.014609
1053.253224 -0.014607
1053.734125 -0.014607
1054.215196 -0.014610
1054.696438 -0.014613
1055.177851 -0.014614
1055.659435 -0.014614
1056.141190 -0.014613
1056.623117 -0.014613
1057.105215 -0.014611
1057.587484 -0.014611
1058.069924 -0.014609
1058.552536 -0.014607
1059.035320 -0.014606
1059.518274 -0.014605
1060.001401 -0.014605
1060.484699 -0.014606
1060.968169 -0.014606
1061.451811 -0.014606
1061.935625 -0.014607
1062.419611 -0.014608
1062.903768 -0.014608
1063.388098 -0.014608
1063.872600 -0.014609
1064.357274 -0.014607
1064.842120 -0.014609
1065.327139 -0.014612
1065.812329 -0.014610
1066.297693 -0.014611
1066.783229 -0.014614
1067.268937 -0.014614
1067.754818 -0.014615
1068.240871 -0.014616
1068.727098 -0.014618
1069.213497 -0.014618
1069.700069 -0.014618
1070.186814 -0.014619
1070.673731 -0.014619
1071.160822 -0.014617
1071.648086 -0.014614
1072.135523 -0.014616
1072.623134 -0.014616
1073.110917 -0.014615
1073.598874 -0.014617
1074.087005 -0.014619
1074.575309 -0.014620
1075.063786 -0.014619
1075.552437 -0.014618
1076.041262 -0.014616
1076.530260 -0.014615
1077.019432 -0.014616
1077.508778 -0.014620
1077.998298 -0.014620
1078.487991 -0.014616
1078.977859 -0.014617
1079.467901 -0.014619
1079.958117 -0.014615
1080.448507 -0.014614
1080.939072 -0.014615
1081.429811 -0.014612
1081.920724 -0.014614
1082.411812 -0.014613
1082.903074 -0.014614
1083.394511 -0.014615
1083.886122 -0.014614
1084.377908 -0.014615
1084.869869 -0.014613
1085.362005 -0.014613
1085.854315 -0.014612
1086.346801 -0.014615
1086.839461 -0.014617
1087.332297 -0.014620
1087.825308 -0.014621
1088.318494 -0.014622
1088.811855 -0.014621
1089.305392 -0.014624
1089.799103 -0.014623
1090.292991 -0.014622
1090.787054 -0.014621
1091.281292 -0.014619
1091.775706 -0.014616
1092.270296 -0.014620
1092.765062 -0.014624
1093.260003 -0.014623
1093.755120 -0.014623
1094.250414 -0.014623
1094.745883 -0.014622
1095.241528 -0.014620
1095.737350 -0.014622
1096.233347 -0.014625
1096.729521 -0.014622
1097.225871 -0.014621
1097.722398 -0.014621
1098.219101 -0.014620
1098.715981 -0.014619
1099.213037 -0.014617
1099.710269 -0.014613
1100.207679 -0.014615
1100.705265 -0.014615
1101.203028 -0.014617
1101.700968 -0.014619
1102.199085 -0.014618
1102.697379 -0.014617
1103.195850 -0.014614
1103.694498 -0.014612
1104.193323 -0.014612
1104.692326 -0.014614
1105.191506 -0.014614
1105.690863 -0.014615
1106.190398 -0.014616
1106.690110 -0.014617
1107.190000 -0.014618
1107.690068 -0.014619
1108.190313 -0.014620
1108.690736 -0.014618
1109.191337 -0.014616
1109.692116 -0.014617
1110.193072 -0.014616
1110.694207 -0.014616
1111.195520 -0.014618
1111.697011 -0.014618
1112.198680 -0.014619
1112.700527 -0.014618
1113.202553 -0.014617
1113.704757 -0.014617
1114.207140 -0.014619
1114.709701 -0.014620
1115.212441 -0.014619
1115.715359 -0.014618
1116.218456 -0.014618
1116.721732 -0.014622
1117.225187 -0.014620
1117.728821 -0.014621
1118.232633 -0.014620
1118.736625 -0.014620
1119.240796 -0.014620
1119.745146 -0.014620
1120.249675 -0.014621
1120.754384 -0.014625
1121.259271 -0.014626
1121.764339 -0.014623
1122.269585 -0.014623
1122.775012 -0.014622
1123.280618 -0.014623
1123.786403 -0.014628
1124.292369 -0.014632
1124.798514 -0.014633
1125.304839 -0.014635
1125.811344 -0.014635
1126.318028 -0.014636
1126.824893 -0.014635
1127.331939 -0.014636
1127.839164 -0.014636
1128.346569 -0.014637
1128.854155 -0.014638
1129.361921 -0.014640
1129.869868 -0.014643
1130.377995 -0.014640
1130.886303 -0.014637
1131.394791 -0.014640
1131.903460 -0.014636
1132.412310 -0.014636
1132.921341 -0.014639
1133.430553 -0.014638
1133.939945 -0.014639
1134.449519 -0.014637
1134.959273 -0.014638
1135.469209 -0.014636
1135.979326 -0.014631
1136.489624 -0.014634
1137.000104 -0.014633
1137.510765 -0.014632
1138.021607 -0.014633
1138.532631 -0.014632
1139.043837 -0.014631
1139.555224 -0.014629
1140.066793 -0.014626
1140.578544 -0.014624
1141.090477 -0.014625
1141.602591 -0.014626
1142.114888 -0.014627
1142.627367 -0.014630
1143.140027 -0.014632
1143.652870 -0.014633
1144.165896 -0.014631
1144.679103 -0.014631
1145.192493 -0.014632
1145.706065 -0.014632
1146.219820 -0.014631
1146.733757 -0.014633
1147.247877 -0.014632
1147.762180 -0.014633
1148.276666 -0.014629
1148.791334 -0.014631
1149.306185 -0.014630
1149.821219 -0.014634
1150.336437 -0.014635
1150.851837 -0.014634
1151.367420 -0.014635
1151.883187 -0.014633
1152.399137 -0.014635
1152.915270 -0.014634
1153.431587 -0.014635
1153.948087 -0.014631
1154.464771 -0.014630
1154.981638 -0.014632
1155.498689 -0.014636
1156.015924 -0.014638
1156.533343 -0.014637
1157.050945 -0.014638
1157.568732 -0.014633
1158.086702 -0.014632
1158.604857 -0.014630
1159.123195 -0.014629
1159.641718 -0.014628
1160.160425 -0.014628
1160.679316 -0.014630
1161.198392 -0.014628
1161.717653 -0.014631
1162.237097 -0.014632
1162.756727 -0.014630
1163.276541 -0.014627
1163.796540 -0.014629
1164.316723 -0.014624
1164.837092 -0.014625
1165.357645 -0.014628
1165.878383 -0.014626
1166.399307 -0.014627
1166.920415 -0.014627
1167.441709 -0.014625
1167.963188 -0.014629
1168.484852 -0.014625
1169.006702 -0.014625
1169.528737 -0.014628
1170.050957 -0.014628
1170.573363 -0.014629
1171.095955 -0.014629
1171.618733 -0.014629
1172.141696 -0.014627
1172.664845 -0.014629
1173.188180 -0.014630
1173.711701 -0.014635
1174.235408 -0.014639
1174.759301 -0.014638
1175.283381 -0.014641
1175.807646 -0.014644
1176.332098 -0.014640
1176.856737 -0.014640
1177.381561 -0.014644
1177.906573 -0.014645
1178.431770 -0.014647
1178.957155 -0.014644
1179.482726 -0.014643
1180.008484 -0.014644
1180.534428 -0.014646
1181.060560 -0.014645
1181.586879 -0.014646
1182.113384 -0.014647
1182.640077 -0.014648
1183.166957 -0.014649
1183.694024 -0.014646
1184.221279 -0.014647
1184.748720 -0.014651
1185.276350 -0.014649
1185.804166 -0.014651
1186.332171 -0.014654
1186.860363 -0.014652
1187.388742 -0.014652
1187.917310 -0.014654
1188.446065 -0.014652
1188.975008 -0.014654
1189.504139 -0.014655
1190.033459 -0.014657
1190.562966 -0.014661
1191.092661 -0.014663
1191.622545 -0.014662
1192.152617 -0.014662
1192.682877 -0.014663
1193.213326 -0.014661
1193.743963 -0.014662
1194.274789 -0.014661
1194.805804 -0.014661
1195.337007 -0.014663
1195.868399 -0.014666
1196.399980 -0.014665
1196.931749 -0.014664
1197.463708 -0.014662
1197.995856 -0.014662
1198.528193 -0.014662
1199.060719 -0.014657
1199.593434 -0.014657
1200.126338 -0.014659
1200.659432 -0.014659
1201.192716 -0.014659
1201.726189 -0.014658
1202.259851 -0.014657
1202.793703 -0.014659
1203.327745 -0.014657
1203.861977 -0.014656
1204.396398 -0.014656
1204.931010 -0.014656
1205.465811 -0.014656
1206.000802 -0.014657
1206.535984 -0.014658
1207.071356 -0.014662
1207.606917 -0.014660
1208.142670 -0.014656
1208.678612 -0.014654
1209.214746 -0.014653
1209.751069 -0.014655
1210.287583 -0.014659
1210.824288 -0.014660
1211.361184 -0.014660
1211.898270 -0.014658
1212.435548 -0.014659
1212.973016 -0.014660
1213.510675 -0.014659
1214.048525 -0.014659
1214.586567 -0.014657
1215.124799 -0.014656
1215.663223 -0.014656
1216.201838 -0.014655
1216.740645 -0.014657
1217.279643 -0.014663
1217.818833 -0.014664
1218.358214 -0.014667
1218.897787 -0.014667
1219.437552 -0.014669
1219.977508 -0.014668
1220.517657 -0.014667
1221.057997 -0.014665
1221.598529 -0.014662
1222.139254 -0.014663
1222.680170 -0.014663
1223.221279 -0.014664
1223.762580 -0.014661
1224.304074 -0.014661
1224.845759 -0.014657
1225.387638 -0.014658
1225.929709 -0.014658
1226.471972 -0.014659
1227.014429 -0.014657
1227.557078 -0.014657
1228.099920 -0.014655
1228.642954 -0.014656
1229.186182 -0.014654
1229.729603 -0.014653
1230.273217 -0.014650
1230.817024 -0.014651
1231.361024 -0.014651
1231.905218 -0.014651
1232.449605 -0.014649
1232.994186 -0.014649
1233.538960 -0.014649
1234.083927 -0.014648
1234.629089 -0.014648
1235.174444 -0.014645
1235.719993 -0.014647
1236.265735 -0.014647
1236.811672 -0.014650
1237.357803 -0.014652
1237.904127 -0.014651
1238.450646 -0.014655
1238.997359 -0.014656
1239.544267 -0.014657
1240.091368 -0.014655
1240.638665 -0.014655
1241.186155 -0.014654
1241.733840 -0.014655
1242.281720 -0.014656
1242.829795 -0.014659
1243.378064 -0.014660
1243.926528 -0.014662
1244.475187 -0.014662
1245.024041 -0.014663
1245.573090 -0.014663
1246.122334 -0.014664
1246.671774 -0.014666
1247.221408 -0.014667
1247.771238 -0.014667
1248.321264 -0.014670
1248.871484 -0.014671
1249.421901 -0.014670
1249.972513 -0.014670
1250.523320 -0.014668
1251.074323 -0.014669
1251.625523 -0.014671
1252.176918 -0.014673
1252.728509 -0.014674
1253.280295 -0.014674
1253.832279 -0.014675
1254.384458 -0.014679
1254.936833 -0.014680
1255.489405 -0.014677
1256.042173 -0.014677
1256.595138 -0.014677
1257.148299 -0.014678
1257.701656 -0.014678
1258.255210 -0.014680
1258.808961 -0.014679
1259.362909 -0.014679
1259.917054 -0.014681
1260.471395 -0.014678
1261.025934 -0.014683
1261.580669 -0.014684
1262.135602 -0.014685
1262.690732 -0.014686
1263.246059 -0.014689
1263.801584 -0.014688
1264.357306 -0.014688
1264.913225 -0.014687
1265.469342 -0.014687
1266.025657 -0.014686
1266.582169 -0.014686
1267.138879 -0.014687
1267.695787 -0.014690
1268.252893 -0.014692
1268.810197 -0.014689
1269.367699 -0.014684
1269.925398 -0.014683
1270.483297 -0.014682
1271.041393 -0.014683
1271.599688 -0.014683
1272.158181 -0.014685
1272.716873 -0.014687
1273.275763 -0.014687
1273.834851 -0.014687
1274.394139 -0.014689
1274.953625 -0.014692
1275.513310 -0.014692
1276.073194 -0.014693
1276.633277 -0.014693
1277.193559 -0.014693
1277.754040 -0.014694
1278.314720 -0.014696
1278.875599 -0.014698
1279.436678 -0.014699
1279.997956 -0.014697
1280.559434 -0.014695
1281.121111 -0.014696
1281.682988 -0.014697
1282.245064 -0.014696
1282.807340 -0.014698
1283.369816 -0.014695
1283.932492 -0.014694
1284.495368 -0.014692
1285.058444 -0.014693
1285.621720 -0.014695
1286.185196 -0.014693
1286.748872 -0.014691
1287.312749 -0.014691
1287.876826 -0.014694
1288.441103 -0.014691
1289.005581 -0.014689
1289.570260 -0.014688
1290.135139 -0.014688
1290.700219 -0.014690
1291.265500 -0.014689
1291.830982 -0.014692
1292.396664 -0.014691
1292.962548 -0.014690
1293.528633 -0.014688
1294.094919 -0.014683
1294.661406 -0.014682
1295.228094 -0.014680
1295.794984 -0.014681
1296.362075 -0.014681
1296.929368 -0.014682
1297.496863 -0.014680
1298.064559 -0.014681
1298.632457 -0.014681
1299.200556 -0.014683
1299.768858 -0.014684
1300.337361 -0.014686
1300.906067 -0.014687
1301.474975 -0.014685
1302.044084 -0.014684
1302.613396 -0.014684
1303.182911 -0.014682
1303.752628 -0.014680
1304.322547 -0.014679
1304.892668 -0.014678
1305.462993 -0.014677
1306.033520 -0.014677
1306.604250 -0.014678
1307.175182 -0.014679
1307.746318 -0.014681
1308.317656 -0.014681
1308.889197 -0.014682
1309.460942 -0.014682
1310.032890 -0.014685
1310.605041 -0.014687
1311.177395 -0.014687
1311.749953 -0.014686
1312.322714 -0.014689
1312.895679 -0.014685
1313.468847 -0.014686
1314.042219 -0.014683
1314.615795 -0.014683
1315.189574 -0.014684
1315.763558 -0.014684
1316.337745 -0.014684
1316.912137 -0.014683
1317.486733 -0.014681
1318.061532 -0.014683
1318.636536 -0.014682
1319.211745 -0.014684
1319.787158 -0.014686
1320.362775 -0.014686
1320.938597 -0.014686
1321.514623 -0.014684
1322.090855 -0.014685
1322.667291 -0.014687
1323.243931 -0.014687
1323.820777 -0.014689
1324.397828 -0.014691
1324.975084 -0.014691
1325.552545 -0.014690
1326.130211 -0.014687
1326.708082 -0.014685
1327.286159 -0.014686
1327.864441 -0.014686
1328.442929 -0.014683
1329.021622 -0.014683
1329.600521 -0.014682
1330.179626 -0.014680
1330.758936 -0.014683
1331.338453 -0.014683
1331.918175 -0.014682
1332.498103 -0.014683
1333.078238 -0.014682
1333.658578 -0.014680
1334.239125 -0.014681
1334.819878 -0.014680
1335.400837 -0.014678
1335.982003 -0.014679
1336.563376 -0.014681
1337.144955 -0.014679
1337.726740 -0.014680
1338.308733 -0.014682
1338.890932 -0.014682
1339.473338 -0.014684
1340.055951 -0.014684
1340.638772 -0.014688
1341.221799 -0.014688
1341.805033 -0.014689
1342.388475 -0.014687
1342.972124 -0.014687
1343.555981 -0.014686
1344.140045 -0.014687
1344.724316 -0.014687
1345.308795 -0.014688
1345.893482 -0.014688
1346.478377 -0.014686
1347.063479 -0.014689
1347.648790 -0.014688
1348.234308 -0.014686
1348.820034 -0.014687
1349.405969 -0.014687
1349.992112 -0.014685
1350.578463 -0.014687
1351.165023 -0.014688
1351.751791 -0.014691
1352.338767 -0.014691
1352.925952 -0.014692
1353.513346 -0.014691
1354.100948 -0.014690
1354.688760 -0.014689
1355.276780 -0.014689
1355.865009 -0.014692
1356.453447 -0.014693
1357.042094 -0.014692
1357.630951 -0.014691
1358.220017 -0.014688
1358.809292 -0.014688
1359.398776 -0.014689
1359.988470 -0.014687
1360.578373 -0.014688
1361.168487 -0.014687
1361.758809 -0.014687
1362.349342 -0.014687
1362.940085 -0.014688
1363.531037 -0.014688
1364.122199 -0.014690
1364.713572 -0.014689
1365.305155 -0.014689
1365.896947 -0.014688
1366.488951 -0.014689
1367.081164 -0.014690
1367.673588 -0.014693
1368.266223 -0.014692
1368.859068 -0.014693
1369.452124 -0.014695
1370.045390 -0.014693
1370.638868 -0.014696
1371.232556 -0.014697
1371.826455 -0.014694
1372.420566 -0.014696
1373.014887 -0.014696
1373.609420 -0.014695
1374.204164 -0.014696
1374.799119 -0.014695
1375.394286 -0.014695
1375.989664 -0.014695
1376.585254 -0.014696
1377.181055 -0.014696
1377.777068 -0.014695
1378.373293 -0.014696
1378.969730 -0.014696
1379.566379 -0.014697
1380.163240 -0.014701
1380.760313 -0.014706
1381.357598 -0.014706
1381.955095 -0.014706
1382.552805 -0.014704
1383.150727 -0.014707
1383.748861 -0.014708
1384.347209 -0.014708
1384.945768 -0.014708
1385.544541 -0.014710
1386.143526 -0.014709
1386.742724 -0.014708
1387.342135 -0.014709
1387.941759 -0.014708
1388.541597 -0.014708
1389.141647 -0.014709
1389.741910 -0.014710
1390.342387 -0.014706
1390.943078 -0.014706
1391.543981 -0.014705
1392.145099 -0.014706
1392.746429 -0.014707
1393.347974 -0.014707
1393.949732 -0.014708
1394.551704 -0.014711
1395.153891 -0.014712
1395.756291 -0.014712
1396.358905 -0.014712
1396.961733 -0.014709
1397.564776 -0.014710
1398.168033 -0.014711
1398.771504 -0.014710
1399.375190 -0.014712
1399.979090 -0.014709
1400.583205 -0.014710
1401.187534 -0.014708
1401.792078 -0.014709
1402.396837 -0.014708
1403.001811 -0.014705
1403.607000 -0.014705
1404.212404 -0.014703
1404.818024 -0.014704
1405.423858 -0.014703
1406.029908 -0.014703
1406.636173 -0.014706
1407.242653 -0.014708
1407.849349 -0.014706
1408.456261 -0.014709
1409.063388 -0.014708
1409.670731 -0.014707
1410.278290 -0.014710
1410.886065 -0.014710
1411.494056 -0.014709
1412.102263 -0.014710
1412.710686 -0.014710
1413.319325 -0.014708
1413.928180 -0.014707
1414.537252 -0.014705
1415.146540 -0.014705
1415.756045 -0.014708
1416.365767 -0.014707
1416.975705 -0.014706
1417.585860 -0.014708
1418.196231 -0.014709
1418.806820 -0.014707
1419.417625 -0.014706
1420.028648 -0.014706
1420.639888 -0.014708
1421.251345 -0.014706
1421.863019 -0.014706
1422.474911 -0.014707
1423.087020 -0.014706
1423.699346 -0.014708
1424.311890 -0.014709
1424.924652 -0.014711
1425.537632 -0.014711
1426.150829 -0.014711
1426.764245 -0.014711
1427.377878 -0.014713
1427.991729 -0.014711
1428.605799 -0.014713
1429.220087 -0.014714
1429.834593 -0.014715
1430.449317 -0.014712
1431.064260 -0.014710
1431.679422 -0.014710
1432.294802 -0.014709
1432.910400 -0.014708
1433.526218 -0.014711
1434.142254 -0.014710
1434.758509 -0.014708
1435.374984 -0.014709
1435.991677 -0.014708
1436.608589 -0.014707
1437.225721 -0.014708
1437.843072 -0.014707
1438.460643 -0.014707
1439.078432 -0.014707
1439.696442 -0.014707
1440.314671 -0.014707
1440.933120 -0.014707
1441.551788 -0.014707
1442.170676 -0.014707
1442.789785 -0.014708
1443.409113 -0.014708
1444.028661 -0.014710
1444.648430 -0.014708
1445.268419 -0.014708
1445.888628 -0.014707
1446.509057 -0.014709
1447.129707 -0.014708
1447.750578 -0.014707
1448.371669 -0.014706
1448.992981 -0.014705
1449.614514 -0.014706
1450.236267 -0.014706
1450.858242 -0.014709
1451.480437 -0.014710
1452.102854 -0.014710
1452.725492 -0.014708
1453.348351 -0.014709
1453.971431 -0.014709
1454.594733 -0.014711
1455.218256 -0.014711
1455.842001 -0.014710
1456.465968 -0.014711
1457.090156 -0.014712
1457.714566 -0.014712
1458.339198 -0.014711
1458.964052 -0.014710
1459.589128 -0.014712
1460.214427 -0.014710
1460.839947 -0.014708
1461.465690 -0.014709
1462.091655 -0.014710
1462.717842 -0.014708
1463.344252 -0.014708
1463.970885 -0.014708
1464.597740 -0.014711
1465.224818 -0.014711
1465.852119 -0.014710
1466.479643 -0.014709
1467.107390 -0.014710
1467.735360 -0.014709
1468.363553 -0.014711
1468.991969 -0.014711
1469.620609 -0.014711
1470.249472 -0.014712
1470.878559 -0.014714
1471.507869 -0.014713
1472.137402 -0.014713
1472.767160 -0.014713
1473.397141 -0.014712
1474.027346 -0.014713
1474.657775 -0.014710
1475.288428 -0.014711
1475.919306 -0.014708
1476.550407 -0.014707
1477.181733 -0.014707
1477.813283 -0.014709
1478.445057 -0.014708
1479.077056 -0.014710
1479.709280 -0.014711
1480.341728 -0.014711
1480.974401 -0.014712
1481.607298 -0.014714
1482.240421 -0.014715
1482.873769 -0.014715
1483.507342 -0.014717
1484.141140 -0.014719
1484.775163 -0.014718
1485.409411 -0.014718
1486.043885 -0.014719
1486.678584 -0.014719
1487.313509 -0.014719
1487.948660 -0.014717
1488.584036 -0.014716
1489.219638 -0.014715
1489.855466 -0.014715
1490.491520 -0.014717
1491.127800 -0.014716
1491.764305 -0.014718
1492.401038 -0.014716
1493.037996 -0.014720
1493.675181 -0.014720
1494.312592 -0.014721
1494.950230 -0.014720
1495.588094 -0.014723
1496.226185 -0.014722
1496.864503 -0.014722
1497.503048 -0.014724
1498.141819 -0.014725
1498.780818 -0.014728
1499.420043 -0.014731
1500.059496 -0.014732
1500.699176 -0.014732
1501.339083 -0.014735
1501.979218 -0.014736
1502.619580 -0.014737
1503.260170 -0.014738
1503.900987 -0.014737
1504.542032 -0.014738
1505.183305 -0.014741
1505.824806 -0.014741
1506.466535 -0.014741
1507.108492 -0.014741
1507.750677 -0.014740
1508.393090 -0.014741
1509.035731 -0.014740
1509.678601 -0.014739
1510.321700 -0.014739
1510.965026 -0.014738
1511.608582 -0.014736
1512.252366 -0.014736
1512.896379 -0.014736
1513.540621 -0.014739
1514.185091 -0.014738
1514.829791 -0.014738
1515.474720 -0.014738
1516.119878 -0.014736
1516.765265 -0.014737
1517.410882 -0.014734
1518.056728 -0.014734
1518.702804 -0.014735
1519.349109 -0.014735
1519.995644 -0.014736
1520.642408 -0.014737
1521.289403 -0.014737
1521.936627 -0.014737
1522.584082 -0.014733
1523.231766 -0.014733
1523.879681 -0.014733
1524.527826 -0.014735
1525.176201 -0.014732
1525.824806 -0.014733
1526.473642 -0.014733
1527.122709 -0.014732
1527.772006 -0.014733
1528.421535 -0.014734
1529.071293 -0.014731
1529.721283 -0.014731
1530.371504 -0.014732
1531.021956 -0.014732
1531.672639 -0.014732
1532.323553 -0.014731
1532.974699 -0.014730
1533.626076 -0.014731
1534.277684 -0.014731
1534.929524 -0.014730
1535.581596 -0.014732
1536.233899 -0.014734
1536.886434 -0.014733
1537.539201 -0.014735
1538.192200 -0.014735
1538.845431 -0.014736
1539.498894 -0.014736
1540.152590 -0.014734
1540.806517 -0.014735
1541.460678 -0.014732
1542.115070 -0.014732
1542.769695 -0.014731
1543.424553 -0.014732
1544.079643 -0.014733
1544.734967 -0.014734
1545.390523 -0.014733
1546.046312 -0.014731
1546.702334 -0.014733
1547.358589 -0.014733
1548.015078 -0.014732
1548.671800 -0.014732
1549.328755 -0.014732
1549.985943 -0.014733
1550.643366 -0.014733
1551.301021 -0.014731
1551.958911 -0.014730
1552.617034 -0.014731
1553.275391 -0.014732
1553.933982 -0.014733
1554.592808 -0.014735
1555.251867 -0.014736
1555.911160 -0.014738
1556.570688 -0.014737
1557.230450 -0.014736
1557.890447 -0.014735
1558.550678 -0.014734
1559.211144 -0.014734
1559.871844 -0.014736
1560.532779 -0.014735
1561.193950 -0.014735
1561.855355 -0.014733
1562.516995 -0.014734
1563.178870 -0.014733
1563.840981 -0.014734
1564.503326 -0.014734
1565.165907 -0.014733
1565.828724 -0.014734
1566.491776 -0.014732
1567.155064 -0.014732
1567.818587 -0.014731
1568.482347 -0.014731
1569.146342 -0.014730
1569.810573 -0.014729
1570.475040 -0.014728
1571.139743 -0.014728
1571.804683 -0.014729
1572.469859 -0.014730
1573.135271 -0.014730
1573.800920 -0.014730
1574.466805 -0.014727
1575.132927 -0.014726
1575.799285 -0.014726
1576.465880 -0.014726
1577.132713 -0.014726
1577.799782 -0.014725
1578.467088 -0.014725
1579.134631 -0.014724
1579.802412 -0.014722
1580.470430 -0.014722
1581.138685 -0.014722
1581.807178 -0.014723
1582.475908 -0.014722
1583.144876 -0.014724
1583.814082 -0.014725
1584.483526 -0.014726
1585.153207 -0.014729
1585.823126 -0.014728
1586.493284 -0.014726
1587.163680 -0.014727
1587.834313 -0.014724
1588.505186 -0.014725
1589.176296 -0.014726
1589.847645 -0.014725
1590.519233 -0.014726
1591.191059 -0.014727
1591.863124 -0.014728
1592.535428 -0.014729
1593.207971 -0.014729
1593.880753 -0.014729
1594.553774 -0.014732
1595.227034 -0.014733
1595.900533 -0.014733
1596.574272 -0.014733
1597.248250 -0.014732
1597.922467 -0.014731
1598.596924 -0.014730
1599.271621 -0.014731
1599.946558 -0.014731
1600.621734 -0.014730
1601.297151 -0.014730
1601.972807 -0.014729
1602.648704 -0.014730
1603.324840 -0.014730
1604.001217 -0.014730
1604.677835 -0.014731
1605.354693 -0.014731
1606.031791 -0.014731
1606.709130 -0.014731
1607.386709 -0.014732
1608.064530 -0.014734
1608.742591 -0.014733
1609.420893 -0.014731
1610.099437 -0.014730
1610.778221 -0.014730
1611.457247 -0.014730
1612.136514 -0.014730
1612.816022 -0.014729
1613.495772 -0.014729
1614.175763 -0.014729
1614.855996 -0.014730
1615.536471 -0.014731
1616.217188 -0.014733
1616.898146 -0.014733
1617.579347 -0.014733
1618.260789 -0.014732
1618.942474 -0.014733
1619.624401 -0.014735
1620.306570 -0.014736
1620.988982 -0.014739
1621.671636 -0.014740
1622.354533 -0.014740
1623.037673 -0.014739
1623.721055 -0.014739
1624.404680 -0.014740
1625.088548 -0.014740
1625.772659 -0.014739
1626.457013 -0.014738
1627.141611 -0.014739
1627.826451 -0.014739
1628.511535 -0.014739
1629.196863 -0.014737
1629.882434 -0.014737
1630.568248 -0.014737
1631.254307 -0.014738
1631.940609 -0.014741
1632.627155 -0.014740
1633.313945 -0.014743
1634.000979 -0.014742
1634.688257 -0.014742
1635.375780 -0.014743
1636.063547 -0.014743
1636.751558 -0.014742
1637.439814 -0.014743
1638.128314 -0.014743
1638.817059 -0.014744
1639.506049 -0.014744
1640.195283 -0.014743
1640.884763 -0.014743
1641.574487 -0.014744
1642.264457 -0.014744
1642.954672 -0.014744
1643.645132 -0.014745
1644.335837 -0.014746
1645.026788 -0.014745
1645.717984 -0.014745
1646.409426 -0.014744
1647.101114 -0.014743
1647.793048 -0.014745
1648.485227 -0.014745
1649.177653 -0.014747
1649.870324 -0.014748
1650.563242 -0.014747
1651.256406 -0.014747
1651.949816 -0.014748
1652.643473 -0.014748
1653.337376 -0.014749
1654.031526 -0.014747
1654.725922 -0.014746
1655.420565 -0.014745
1656.115455 -0.014746
1656.810592 -0.014746
1657.505976 -0.014747
1658.201607 -0.014748
1658.897486 -0.014748
1659.593611 -0.014749
1660.289984 -0.014750
1660.986605 -0.014749
1661.683473 -0.014752
1662.380589 -0.014752
1663.077952 -0.014753
1663.775563 -0.014753
1664.473422 -0.014753
1665.171529 -0.014753
1665.869885 -0.014752
1666.568488 -0.014753
1667.267340 -0.014751
1667.966440 -0.014751
1668.665788 -0.014752
1669.365385 -0.014753
1670.065230 -0.014755
1670.765325 -0.014757
1671.465668 -0.014757
1672.166260 -0.014755
1672.867101 -0.014755
1673.568190 -0.014755
1674.269530 -0.014753
1674.971118 -0.014755
1675.672956 -0.014755
1676.375043 -0.014755
1677.077379 -0.014756
1677.779965 -0.014756
1678.482801 -0.014757
1679.185887 -0.014757
1679.889222 -0.014755
1680.592807 -0.014755
1681.296643 -0.014754
1682.000728 -0.014752
1682.705064 -0.014752
1683.409650 -0.014753
1684.114486 -0.014753
1684.819573 -0.014752
1685.524911 -0.014754
1686.230499 -0.014755
1686.936338 -0.014757
1687.642427 -0.014757
1688.348768 -0.014757
1689.055360 -0.014756
1689.762202 -0.014754
1690.469296 -0.014752
1691.176641 -0.014751
1691.884238 -0.014754
1692.592086 -0.014754
1693.300185 -0.014755
1694.008537 -0.014756
1694.717139 -0.014754
1695.425994 -0.014755
1696.135101 -0.014753
1696.844459 -0.014753
1697.554070 -0.014751
1698.263933 -0.014752
1698.974048 -0.014753
1699.684416 -0.014754
1700.395035 -0.014754
1701.105908 -0.014753
1701.817033 -0.014754
1702.528411 -0.014753
1703.240041 -0.014753
1703.951925 -0.014751
1704.664061 -0.014752
1705.376451 -0.014752
1706.089093 -0.014751
1706.801989 -0.014749
1707.515138 -0.014750
1708.228541 -0.014748
1708.942197 -0.014747
1709.656107 -0.014748
1710.370271 -0.014750
1711.084688 -0.014750
1711.799359 -0.014748
1712.514284 -0.014748
1713.229463 -0.014747
1713.944897 -0.014748
1714.660584 -0.014748
1715.376526 -0.014750
1716.092723 -0.014750
1716.809174 -0.014751
1717.525879 -0.014749
1718.242839 -0.014749
1718.960054 -0.014749
1719.677524 -0.014749
1720.395249 -0.014748
1721.113229 -0.014750
1721.831464 -0.014749
1722.549954 -0.014747
1723.268699 -0.014747
1723.987700 -0.014747
1724.706957 -0.014746
1725.426469 -0.014746
1726.146237 -0.014746
1726.866260 -0.014746
1727.586539 -0.014747
1728.307075 -0.014747
1729.027866 -0.014746
1729.748914 -0.014745
1730.470218 -0.014745
1731.191778 -0.014745
1731.913594 -0.014746
1732.635667 -0.014748
1733.357997 -0.014748
1734.080583 -0.014747
1734.803427 -0.014747
1735.526527 -0.014747
1736.249884 -0.014746
1736.973498 -0.014745
1737.697369 -0.014746
1738.421497 -0.014744
1739.145883 -0.014746
1739.870526 -0.014746
1740.595427 -0.014745
1741.320585 -0.014746
1742.046001 -0.014747
1742.771675 -0.014747
1743.497606 -0.014746
1744.223796 -0.014748
1744.950244 -0.014746
1745.676950 -0.014745
1746.403914 -0.014746
1747.131136 -0.014744
1747.858617 -0.014744
1748.586356 -0.014745
1749.314354 -0.014741
1750.042611 -0.014740
1750.771127 -0.014738
1751.499901 -0.014739
1752.228934 -0.014739
1752.958227 -0.014738
1753.687778 -0.014738
1754.417589 -0.014738
1755.147659 -0.014737
1755.877989 -0.014737
1756.608578 -0.014737
1757.339427 -0.014737
1758.070536 -0.014737
1758.801904 -0.014738
1759.533532 -0.014738
1760.265421 -0.014740
1760.997569 -0.014740
1761.729977 -0.014740
1762.462646 -0.014741
1763.195575 -0.014742
1763.928765 -0.014742
1764.662215 -0.014743
1765.395926 -0.014745
1766.129897 -0.014745
1766.864130 -0.014746
1767.598623 -0.014745
1768.333377 -0.014745
1769.068393 -0.014742
1769.803669 -0.014743
1770.539207 -0.014742
1771.275007 -0.014742
1772.011067 -0.014743
1772.747390 -0.014743
1773.483974 -0.014743
1774.220820 -0.014744
1774.957927 -0.014743
1775.695297 -0.014742
1776.432928 -0.014743
1777.170822 -0.014742
1777.908978 -0.014742
1778.647396 -0.014744
1779.386077 -0.014745
1780.125020 -0.014745
1780.864226 -0.014745
1781.603694 -0.014745
1782.343426 -0.014744
1783.083420 -0.014744
1783.823677 -0.014744
1784.564197 -0.014745
1785.304980 -0.014744
1786.046027 -0.014744
1786.787337 -0.014743
1787.528910 -0.014744
1788.270747 -0.014745
1789.012847 -0.014745
1789.755211 -0.014743
1790.497839 -0.014744
1791.240731 -0.014744
1791.983887 -0.014744
1792.727307 -0.014743
1793.470991 -0.014743
1794.214940 -0.014745
1794.959153 -0.014744
1795.703630 -0.014743
1796.448372 -0.014744
1797.193378 -0.014746
1797.938650 -0.014745
1798.684186 -0.014744
1799.429987 -0.014743
1800.176053 -0.014742
1800.922384 -0.014741
1801.668981 -0.014739
1802.415842 -0.014739
1803.162970 -0.014739
1803.910362 -0.014738
1804.658021 -0.014736
1805.405945 -0.014737
1806.154134 -0.014737
1806.902590 -0.014737
1807.651311 -0.014739
1808.400299 -0.014740
1809.149553 -0.014741
1809.899073 -0.014741
1810.648860 -0.014740
1811.398912 -0.014741
1812.149232 -0.014741
1812.899818 -0.014741
1813.650671 -0.014741
1814.401790 -0.014741
1815.153177 -0.014741
1815.904831 -0.014740
1816.656751 -0.014741
1817.408939 -0.014740
1818.161394 -0.014741
1818.914117 -0.014743
1819.667107 -0.014743
1820.420365 -0.014744
1821.173890 -0.014744
1821.927683 -0.014744
1822.681744 -0.014744
1823.436073 -0.014745
1824.190670 -0.014745
1824.945535 -0.014746
1825.700669 -0.014746
1826.456071 -0.014747
1827.211741 -0.014747
1827.967680 -0.014748
1828.723887 -0.014747
1829.480363 -0.014746
1830.237108 -0.014746
1830.994122 -0.014746
1831.751405 -0.014746
1832.508957 -0.014746
1833.266778 -0.014746
1834.024869 -0.014746
1834.783229 -0.014746
1835.541858 -0.014745
1836.300757 -0.014747
1837.059926 -0.014747
1837.819365 -0.014749
1838.579073 -0.014749
1839.339051 -0.014748
1840.099300 -0.014749
1840.859818 -0.014751
1841.620607 -0.014753
1842.381666 -0.014754
1843.142996 -0.014754
1843.904596 -0.014754
1844.666467 -0.014754
1845.428609 -0.014754
1846.191021 -0.014755
1846.953704 -0.014755
1847.716659 -0.014756
1848.479884 -0.014757
1849.243381 -0.014759
1850.007149 -0.014760
1850.771189 -0.014761
1851.535500 -0.014759
1852.300082 -0.014759
1853.064937 -0.014759
1853.830063 -0.014760
1854.595461 -0.014761
1855.361131 -0.014760
1856.127073 -0.014759
1856.893287 -0.014757
1857.659774 -0.014759
1858.426533 -0.014757
1859.193564 -0.014758
1859.960868 -0.014759
1860.728445 -0.014761
1861.496295 -0.014761
1862.264417 -0.014761
1863.032812 -0.014761
1863.801481 -0.014761
1864.570422 -0.014762
1865.339637 -0.014762
1866.109125 -0.014763
1866.878887 -0.014763
1867.648922 -0.014764
1868.419231 -0.014763
1869.189813 -0.014764
1869.960670 -0.014764
1870.731800 -0.014765
1871.503204 -0.014765
1872.274883 -0.014765
1873.046835 -0.014764
1873.819062 -0.014764
1874.591564 -0.014765
1875.364340 -0.014765
1876.137390 -0.014765
1876.910716 -0.014765
1877.684316 -0.014766
1878.458191 -0.014766
1879.232341 -0.014768
1880.006766 -0.014767
1880.781466 -0.014767
1881.556442 -0.014768
1882.331693 -0.014768
1883.107220 -0.014770
1883.883022 -0.014769
1884.659099 -0.014770
1885.435453 -0.014769
1886.212083 -0.014771
1886.988988 -0.014771
1887.766170 -0.014772
1888.543627 -0.014773
1889.321362 -0.014774
1890.099372 -0.014774
1890.877659 -0.014775
1891.656222 -0.014773
1892.435063 -0.014773
1893.214179 -0.014772
1893.993573 -0.014770
1894.773244 -0.014771
1895.553192 -0.014771
1896.333417 -0.014772
1897.113919 -0.014773
1897.894699 -0.014774
1898.675756 -0.014774
1899.457091 -0.014775
1900.238703 -0.014776
1901.020593 -0.014777
1901.802761 -0.014777
1902.585207 -0.014776
1903.367931 -0.014775
1904.150933 -0.014775
1904.934213 -0.014775
1905.717772 -0.014775
1906.501609 -0.014774
1907.285725 -0.014776
1908.070119 -0.014777
1908.854792 -0.014778
1909.639744 -0.014777
1910.424975 -0.014778
1911.210485 -0.014778
1911.996274 -0.014777
1912.782343 -0.014776
1913.568690 -0.014776
1914.355317 -0.014778
1915.142224 -0.014775
1915.929410 -0.014775
1916.716876 -0.014774
1917.504622 -0.014772
1918.292648 -0.014773
1919.080954 -0.014772
1919.869540 -0.014773
1920.658406 -0.014772
1921.447553 -0.014773
1922.236980 -0.014773
1923.026687 -0.014772
1923.816675 -0.014773
1924.606944 -0.014774
1925.397494 -0.014774
1926.188325 -0.014776
1926.979436 -0.014775
1927.770829 -0.014777
1928.562503 -0.014777
1929.354459 -0.014777
1930.146695 -0.014778
1930.939214 -0.014777
1931.732014 -0.014777
1932.525096 -0.014777
1933.318459 -0.014776
1934.112105 -0.014776
1934.906032 -0.014777
1935.700242 -0.014778
1936.494734 -0.014778
1937.289508 -0.014780
1938.084565 -0.014779
1938.879904 -0.014779
1939.675526 -0.014779
1940.471430 -0.014779
1941.267618 -0.014779
1942.064088 -0.014780
1942.860842 -0.014780
1943.657878 -0.014779
1944.455198 -0.014777
1945.252801 -0.014777
1946.050688 -0.014777
1946.848858 -0.014777
1947.647311 -0.014777
1948.446049 -0.014777
1949.245070 -0.014778
1950.044376 -0.014778
1950.843965 -0.014777
1951.643838 -0.014778
1952.443996 -0.014779
1953.244438 -0.014779
1954.045165 -0.014778
1954.846176 -0.014780
1955.647471 -0.014780
1956.449052 -0.014780
1957.250917 -0.014780
1958.053068 -0.014779
1958.855503 -0.014780
1959.658223 -0.014779
1960.461229 -0.014776
1961.264520 -0.014776
1962.068097 -0.014776
1962.871959 -0.014776
1963.676107 -0.014775
1964.480540 -0.014774
1965.285260 -0.014775
1966.090265 -0.014774
1966.895557 -0.014774
1967.701135 -0.014774
1968.506998 -0.014773
1969.313149 -0.014774
1970.119586 -0.014773
1970.926309 -0.014773
1971.733319 -0.014772
1972.540616 -0.014773
1973.348200 -0.014773
1974.156070 -0.014773
1974.964228 -0.014774
1975.772673 -0.014774
1976.581405 -0.014773
1977.390425 -0.014774
1978.199732 -0.014776
1979.009327 -0.014776
1979.819210 -0.014775
1980.629380 -0.014775
1981.439838 -0.014775
1982.250584 -0.014775
1983.061619 -0.014776
1983.872941 -0.014776
1984.684552 -0.014777
1985.496451 -0.014778
1986.308639 -0.014777
1987.121115 -0.014777
1987.933881 -0.014776
1988.746935 -0.014774
1989.560277 -0.014774
1990.373909 -0.014775
1991.187831 -0.014775
1992.002041 -0.014774
1992.816540 -0.014774
1993.631330 -0.014773
1994.446408 -0.014773
1995.261777 -0.014773
1996.077435 -0.014773
1996.893383 -0.014774
1997.709620 -0.014774
1998.526148 -0.014773
1999.342966 -0.014773
2000.160075 -0.014772
2000.977474 -0.014772
2001.795163 -0.014773
2002.613143 -0.014771
2003.431413 -0.014772
2004.249974 -0.014772
2005.068826 -0.014773
2005.887970 -0.014772
2006.707404 -0.014774
2007.527129 -0.014775
2008.347146 -0.014774
2009.167454 -0.014774
2009.988054 -0.014774
2010.808945 -0.014774
2011.630128 -0.014773
2012.451603 -0.014772
2013.273370 -0.014772
2014.095428 -0.014772
2014.917779 -0.014772
2015.740423 -0.014774
2016.563358 -0.014773
2017.386586 -0.014773
2018.210106 -0.014772
2019.033919 -0.014771
2019.858025 -0.014771
2020.682424 -0.014771
2021.507116 -0.014770
2022.332101 -0.014772
2023.157378 -0.014771
2023.982950 -0.014772
2024.808814 -0.014772
2025.634972 -0.014773
2026.461424 -0.014773
2027.288169 -0.014772
2028.115209 -0.014773
2028.942542 -0.014774
2029.770169 -0.014774
2030.598090 -0.014772
2031.426305 -0.014772
2032.254815 -0.014772
2033.083619 -0.014771
2033.912718 -0.014771
2034.742111 -0.014771
2035.571799 -0.014771
2036.401782 -0.014771
2037.232060 -0.014772
2038.062633 -0.014772
2038.893501 -0.014772
2039.724664 -0.014772
2040.556123 -0.014772
2041.387877 -0.014773
2042.219926 -0.014772
2043.052272 -0.014772
2043.884913 -0.014772
2044.717850 -0.014772
2045.551083 -0.014773
2046.384612 -0.014773
2047.218438 -0.014772
2048.052559 -0.014771
2048.886977 -0.014770
2049.721692 -0.014770
2050.556703 -0.014772
2051.392011 -0.014771
2052.227616 -0.014770
2053.063518 -0.014769
2053.899717 -0.014770
2054.736213 -0.014772
2055.573006 -0.014772
2056.410097 -0.014772
2057.247485 -0.014772
2058.085170 -0.014774
2058.923154 -0.014773
2059.761435 -0.014774
2060.600014 -0.014772
2061.438891 -0.014772
2062.278066 -0.014771
2063.117540 -0.014772
2063.957311 -0.014773
2064.797381 -0.014772
2065.637750 -0.014772
2066.478417 -0.014771
2067.319383 -0.014770
2068.160648 -0.014768
2069.002212 -0.014767
2069.844075 -0.014767
2070.686237 -0.014768
2071.528698 -0.014768
2072.371459 -0.014767
2073.214519 -0.014769
2074.057879 -0.014770
2074.901539 -0.014769
2075.745498 -0.014769
2076.589757 -0.014768
2077.434316 -0.014769
2078.279176 -0.014768
2079.124335 -0.014767
2079.969795 -0.014767
2080.815556 -0.014768
2081.661617 -0.014766
2082.507978 -0.014767
2083.354641 -0.014767
2084.201604 -0.014767
2085.048868 -0.014767
2085.896434 -0.014767
2086.744300 -0.014766
2087.592468 -0.014766
2088.440937 -0.014768
2089.289708 -0.014768
2090.138780 -0.014767
2090.988155 -0.014766
2091.837831 -0.014766
2092.687808 -0.014765
2093.538088 -0.014764
2094.388671 -0.014762
2095.239555 -0.014762
2096.090742 -0.014761
2096.942231 -0.014762
2097.794023 -0.014762
2098.646117 -0.014763
2099.498515 -0.014763
2100.351215 -0.014762
2101.204218 -0.014761
2102.057525 -0.014762
2102.911134 -0.014761
2103.765047 -0.014762
2104.619264 -0.014763
2105.473784 -0.014763
2106.328607 -0.014763
2107.183735 -0.014763
2108.039166 -0.014763
2108.894901 -0.014764
2109.750941 -0.014764
2110.607284 -0.014765
2111.463932 -0.014766
2112.320885 -0.014766
2113.178142 -0.014767
2114.035703 -0.014768
2114.893569 -0.014769
2115.751741 -0.014768
2116.610217 -0.014769
2117.468998 -0.014769
2118.328084 -0.014767
2119.187476 -0.014767
2120.047173 -0.014767
2120.907175 -0.014768
2121.767484 -0.014768
2122.628097 -0.014767
2123.489017 -0.014767
2124.350243 -0.014767
2125.211775 -0.014768
2126.073612 -0.014766
2126.935757 -0.014767
2127.798207 -0.014767
2128.660964 -0.014768
2129.524028 -0.014767
2130.387398 -0.014767
2131.251075 -0.014765
2132.115059 -0.014765
2132.979350 -0.014765
2133.843948 -0.014765
2134.708854 -0.014767
2135.574067 -0.014766
2136.439587 -0.014767
2137.305415 -0.014766
2138.171550 -0.014766
2139.037994 -0.014766
2139.904745 -0.014767
2140.771804 -0.014767
2141.639172 -0.014766
2142.506847 -0.014767
2143.374831 -0.014768
2144.243124 -0.014766
2145.111724 -0.014766
2145.980634 -0.014766
2146.849853 -0.014765
2147.719380 -0.014767
2148.589216 -0.014767
2149.459362 -0.014766
2150.329816 -0.014767
2151.200580 -0.014768
2152.071654 -0.014768
2152.943037 -0.014769
2153.814729 -0.014768
2154.686732 -0.014768
2155.559044 -0.014768
2156.431666 -0.014768
2157.304598 -0.014769
2158.177841 -0.014770
2159.051394 -0.014771
2159.925257 -0.014772
2160.799431 -0.014772
2161.673916 -0.014772
2162.548711 -0.014774
2163.423817 -0.014775
2164.299234 -0.014776
2165.174962 -0.014776
2166.051002 -0.014775
2166.927353 -0.014776
2167.804015 -0.014776
2168.680988 -0.014777
2169.558274 -0.014776
2170.435871 -0.014775
2171.313780 -0.014776
2172.192001 -0.014777
2173.070534 -0.014777
2173.949379 -0.014777
2174.828537 -0.014777
2175.708007 -0.014778
2176.587789 -0.014779
2177.467884 -0.014779
2178.348292 -0.014780
2179.229013 -0.014780
2180.110047 -0.014780
2180.991394 -0.014780
2181.873054 -0.014781
2182.755027 -0.014781
2183.637314 -0.014780
2184.519914 -0.014780
2185.402828 -0.014779
2186.286056 -0.014779
2187.169598 -0.014779
2188.053453 -0.014780
2188.937623 -0.014779
2189.822107 -0.014779
2190.706905 -0.014778
2191.592018 -0.014780
2192.477445 -0.014779
2193.363186 -0.014779
2194.249243 -0.014779
2195.135614 -0.014779
2196.022301 -0.014778
2196.909302 -0.014780
2197.796619 -0.014780
2198.684251 -0.014778
2199.572199 -0.014778
2200.460462 -0.014778
2201.349040 -0.014778
2202.237935 -0.014778
2203.127145 -0.014778
2204.016672 -0.014778
2204.906514 -0.014779
2205.796673 -0.014779
2206.687148 -0.014779
2207.577939 -0.014778
2208.469047 -0.014779
2209.360472 -0.014778
2210.252213 -0.014777
2211.144272 -0.014776
2212.036647 -0.014776
2212.929340 -0.014777
2213.822349 -0.014778
2214.715676 -0.014777
2215.609321 -0.014777
2216.503283 -0.014777
2217.397563 -0.014777
2218.292160 -0.014776
2219.187076 -0.014776
2220.082309 -0.014777
2220.977861 -0.014776
2221.873731 -0.014775
2222.769919 -0.014774
2223.666426 -0.014775
2224.563251 -0.014775
2225.460395 -0.014775
2226.357858 -0.014775
2227.255640 -0.014773
2228.153741 -0.014773
2229.052160 -0.014773
2229.950900 -0.014774
2230.849958 -0.014775
2231.749336 -0.014775
2232.649034 -0.014776
2233.549052 -0.014776
2234.449389 -0.014776
2235.350046 -0.014776
2236.251023 -0.014775
2237.152321 -0.014775
2238.053938 -0.014775
2238.955877 -0.014774
2239.858135 -0.014775
2240.760715 -0.014776
2241.663615 -0.014776
2242.566835 -0.014776
2243.470377 -0.014777
2244.374240 -0.014776
2245.278424 -0.014777
2246.182930 -0.014776
2247.087757 -0.014776
2247.992905 -0.014776
2248.898375 -0.014777
2249.804167 -0.014776
2250.710281 -0.014776
2251.616717 -0.014776
2252.523475 -0.014776
2253.430555 -0.014776
2254.337957 -0.014776
2255.245682 -0.014778
2256.153730 -0.014777
2257.062100 -0.014776
2257.970793 -0.014776
2258.879809 -0.014776
2259.789148 -0.014775
2260.698810 -0.014776
2261.608795 -0.014777
2262.519104 -0.014777
2263.429736 -0.014776
2264.340692 -0.014776
2265.251972 -0.014777
2266.163575 -0.014777
2267.075502 -0.014778
2267.987754 -0.014778
2268.900330 -0.014778
2269.813229 -0.014778
2270.726454 -0.014779
2271.640003 -0.014779
2272.553876 -0.014780
2273.468074 -0.014780
2274.382597 -0.014779
2275.297446 -0.014780
2276.212619 -0.014779
2277.128117 -0.014778
2278.043941 -0.014780
2278.960090 -0.014780
2279.876565 -0.014781
2280.793366 -0.014782
2281.710492 -0.014781
2282.627944 -0.014782
2283.545722 -0.014782
2284.463827 -0.014782
2285.382257 -0.014782
2286.301014 -0.014783
2287.220098 -0.014783
2288.139508 -0.014785
2289.059245 -0.014785
2289.979308 -0.014785
2290.899699 -0.014784
2291.820417 -0.014786
2292.741462 -0.014786
2293.662834 -0.014786
2294.584534 -0.014786
2295.506561 -0.014785
2296.428916 -0.014784
2297.351598 -0.014785
2298.274609 -0.014784
2299.197947 -0.014785
2300.121614 -0.014783
2301.045609 -0.014783
2301.969932 -0.014783
2302.894584 -0.014783
2303.819564 -0.014782
2304.744873 -0.014782
2305.670511 -0.014782
2306.596478 -0.014780
2307.522774 -0.014779
2308.449399 -0.014779
2309.376353 -0.014780
2310.303637 -0.014780
2311.231250 -0.014780
2312.159193 -0.014780
2313.087465 -0.014781
2314.016068 -0.014780
2314.945000 -0.014779
2315.874263 -0.014780
2316.803856 -0.014782
2317.733779 -0.014782
2318.664033 -0.014782
2319.594617 -0.014782
2320.525532 -0.014782
2321.456778 -0.014783
2322.388354 -0.014783
2323.320262 -0.014783
2324.252501 -0.014783
2325.185071 -0.014782
2326.117973 -0.014783
2327.051206 -0.014784
2327.984771 -0.014782
2328.918667 -0.014782
2329.852895 -0.014782
2330.787456 -0.014782
2331.722348 -0.014783
2332.657573 -0.014781
2333.593130 -0.014781
2334.529020 -0.014781
2335.465242 -0.014782
2336.401797 -0.014782
2337.338684 -0.014782
2338.275905 -0.014781
2339.213458 -0.014781
2340.151345 -0.014781
2341.089565 -0.014781
2342.028119 -0.014781
2342.967006 -0.014780
2343.906227 -0.014781
2344.845781 -0.014780
2345.785669 -0.014780
2346.725892 -0.014780
2347.666448 -0.014782
2348.607339 -0.014782
2349.548564 -0.014782
2350.490123 -0.014782
2351.432018 -0.014784
2352.374246 -0.014783
2353.316810 -0.014784
2354.259709 -0.014783
2355.202943 -0.014784
2356.146511 -0.014785
2357.090416 -0.014785
2358.034655 -0.014785
2358.979231 -0.014784
2359.924141 -0.014785
2360.869388 -0.014784
2361.814971 -0.014782
2362.760889 -0.014782
2363.707144 -0.014781
2364.653735 -0.014780
2365.600663 -0.014782
2366.547926 -0.014782
2367.495527 -0.014782
2368.443464 -0.014781
2369.391738 -0.014780
2370.340350 -0.014781
2371.289298 -0.014780
2372.238583 -0.014779
2373.188206 -0.014780
2374.138166 -0.014780
2375.088464 -0.014780
2376.039100 -0.014780
2376.990073 -0.014781
2377.941384 -0.014781
2378.893034 -0.014781
2379.845021 -0.014782
2380.797347 -0.014781
2381.750012 -0.014781
2382.703014 -0.014780
2383.656356 -0.014781
2384.610036 -0.014781
2385.564055 -0.014781
2386.518414 -0.014781
2387.473111 -0.014781
2388.428148 -0.014781
2389.383524 -0.014781
2390.339239 -0.014782
2391.295294 -0.014782
2392.251689 -0.014782
2393.208424 -0.014782
2394.165499 -0.014783
2395.122914 -0.014783
2396.080669 -0.014783
2397.038764 -0.014783
2397.997200 -0.014783
2398.955977 -0.014785
2399.915094 -0.014784
2400.874552 -0.014783
2401.834351 -0.014783
2402.794491 -0.014784
2403.754973 -0.014784
2404.715795 -0.014783
2405.676960 -0.014783
2406.638465 -0.014784
2407.600313 -0.014784
2408.562502 -0.014785
2409.525033 -0.014785
2410.487906 -0.014783
2411.451121 -0.014783
2412.414679 -0.014783
2413.378579 -0.014783
2414.342822 -0.014784
2415.307407 -0.014784
2416.272335 -0.014784
2417.237606 -0.014783
2418.203220 -0.014784
2419.169177 -0.014784
2420.135477 -0.014784
2421.102121 -0.014783
2422.069108 -0.014782
2423.036439 -0.014782
2424.004114 -0.014781
2424.972132 -0.014781
2425.940495 -0.014781
2426.909201 -0.014781
2427.878252 -0.014782
2428.847647 -0.014782
2429.817387 -0.014783
2430.787471 -0.014784
2431.757901 -0.014783
2432.728675 -0.014783
2433.699793 -0.014783
2434.671257 -0.014783
2435.643067 -0.014783
2436.615221 -0.014783
2437.587721 -0.014783
2438.560567 -0.014783
2439.533759 -0.014783
2440.507296 -0.014783
2441.481179 -0.014784
2442.455408 -0.014783
2443.429984 -0.014784
2444.404905 -0.014783
2445.380174 -0.014783
2446.355789 -0.014783
2447.331750 -0.014782
2448.308059 -0.014782
2449.284714 -0.014782
2450.261716 -0.014782
2451.239066 -0.014782
2452.216763 -0.014782
2453.194807 -0.014782
2454.173199 -0.014783
2455.151939 -0.014782
2456.131026 -0.014783
2457.110461 -0.014783
2458.090245 -0.014783
2459.070376 -0.014783
2460.050856 -0.014782
2461.031684 -0.014781
2462.012861 -0.014782
2462.994387 -0.014781
2463.976261 -0.014783
2464.958484 -0.014781
2465.941057 -0.014779
2466.923978 -0.014779
2467.907249 -0.014778
2468.890869 -0.014777
2469.874839 -0.014777
2470.859158 -0.014777
2471.843828 -0.014777
2472.828847 -0.014777
2473.814216 -0.014776
2474.799935 -0.014778
2475.786005 -0.014777
2476.772425 -0.014776
2477.759195 -0.014777
2478.746317 -0.014777
2479.733789 -0.014776
2480.721612 -0.014777
2481.709786 -0.014777
2482.698311 -0.014777
2483.687187 -0.014777
2484.676415 -0.014776
2485.665995 -0.014776
2486.655926 -0.014776
2487.646208 -0.014776
2488.636843 -0.014777
2489.627830 -0.014776
2490.619169 -0.014776
2491.610860 -0.014776
2492.602904 -0.014775
2493.595300 -0.014775
2494.588049 -0.014775
2495.581151 -0.014774
2496.574605 -0.014773
2497.568413 -0.014774
2498.562574 -0.014773
2499.557088 -0.014773
2500.551955 -0.014773
2501.547176 -0.014773
2502.542751 -0.014773
2503.538679 -0.014773
2504.534962 -0.014775
2505.531598 -0.014773
2506.528589 -0.014773
2507.525934 -0.014773
2508.523633 -0.014773
2509.521687 -0.014774
2510.520095 -0.014773
2511.518859 -0.014774
2512.517977 -0.014773
2513.517450 -0.014773
2514.517279 -0.014773
2515.517463 -0.014774
2516.518002 -0.014774
2517.518897 -0.014774
2518.520147 -0.014775
2519.521754 -0.014774
2520.523716 -0.014774
2521.526034 -0.014775
2522.528709 -0.014775
2523.531739 -0.014774
2524.535127 -0.014774
2525.538871 -0.014776
2526.542971 -0.014776
2527.547428 -0.014775
2528.552243 -0.014775
2529.557414 -0.014775
2530.562943 -0.014776
2531.568829 -0.014776
2532.575072 -0.014775
2533.581673 -0.014775
2534.588632 -0.014775
2535.595948 -0.014775
2536.603623 -0.014775
2537.611655 -0.014775
2538.620046 -0.014775
2539.628795 -0.014776
2540.637903 -0.014776
2541.647369 -0.014776
2542.657194 -0.014776
2543.667378 -0.014777
2544.677920 -0.014777
2545.688822 -0.014778
2546.700083 -0.014777
2547.711704 -0.014778
2548.723684 -0.014778
2549.736023 -0.014776
2550.748723 -0.014776
2551.761782 -0.014776
2552.775201 -0.014776
2553.788981 -0.014775
2554.803120 -0.014775
2555.817620 -0.014776
2556.832481 -0.014777
2557.847702 -0.014777
2558.863284 -0.014776
2559.879227 -0.014777
2560.895531 -0.014777
2561.912196 -0.014777
2562.929222 -0.014778
2563.946610 -0.014778
2564.964359 -0.014776
2565.982470 -0.014778
2567.000943 -0.014778
2568.019778 -0.014779
2569.038975 -0.014778
2570.058534 -0.014778
2571.078455 -0.014778
2572.098739 -0.014778
2573.119385 -0.014778
2574.140394 -0.014778
2575.161766 -0.014778
2576.183501 -0.014779
2577.205599 -0.014779
2578.228060 -0.014780
2579.250884 -0.014780
2580.274072 -0.014779
2581.297624 -0.014780
2582.321539 -0.014781
2583.345818 -0.014780
2584.370461 -0.014780
2585.395469 -0.014780
2586.420840 -0.014780
2587.446576 -0.014780
2588.472677 -0.014780
2589.499142 -0.014779
2590.525971 -0.014780
2591.553166 -0.014779
2592.580726 -0.014779
2593.608651 -0.014779
2594.636941 -0.014779
2595.665597 -0.014779
2596.694618 -0.014779
2597.724005 -0.014779
2598.753757 -0.014779
2599.783876 -0.014780
2600.814361 -0.014779
2601.845212 -0.014780
2602.876429 -0.014780
2603.908012 -0.014779
2604.939963 -0.014779
2605.972280 -0.014779
2607.004963 -0.014778
2608.038014 -0.014778
2609.071432 -0.014779
2610.105217 -0.014779
2611.139370 -0.014780
2612.173890 -0.014779
2613.208778 -0.014780
2614.244033 -0.014781
2615.279656 -0.014780
2616.315648 -0.014780
2617.352007 -0.014780
2618.388735 -0.014780
2619.425831 -0.014780
2620.463296 -0.014781
2621.501129 -0.014781
2622.539332 -0.014781
2623.577903 -0.014781
2624.616843 -0.014781
2625.656153 -0.014781
2626.695831 -0.014781
2627.735880 -0.014781
2628.776298 -0.014781
2629.817085 -0.014782
2630.858243 -0.014783
2631.899770 -0.014783
2632.941668 -0.014783
2633.983935 -0.014783
2635.026574 -0.014783
2636.069582 -0.014783
2637.112962 -0.014783
2638.156712 -0.014782
2639.200833 -0.014781
2640.245325 -0.014780
2641.290188 -0.014780
2642.335423 -0.014779
2643.381029 -0.014779
2644.427007 -0.014780
2645.473356 -0.014780
2646.520077 -0.014780
2647.567170 -0.014779
2648.614636 -0.014779
2649.662473 -0.014780
2650.710683 -0.014780
2651.759265 -0.014779
2652.808220 -0.014779
2653.857548 -0.014780
2654.907248 -0.014780
2655.957322 -0.014781
2657.007769 -0.014780
2658.058589 -0.014781
2659.109783 -0.014781
2660.161350 -0.014780
2661.213290 -0.014780
2662.265605 -0.014780
2663.318294 -0.014780
2664.371356 -0.014780
2665.424793 -0.014781
2666.478604 -0.014781
2667.532790 -0.014780
2668.587350 -0.014781
2669.642285 -0.014782
2670.697595 -0.014782
2671.753280 -0.014782
2672.809341 -0.014782
2673.865776 -0.014781
2674.922587 -0.014780
2675.979773 -0.014781
2677.037335 -0.014781
2678.095273 -0.014782
2679.153587 -0.014782
2680.212277 -0.014782
2681.271343 -0.014781
2682.330786 -0.014782
2683.390605 -0.014783
2684.450801 -0.014782
2685.511373 -0.014783
2686.572322 -0.014784
2687.633649 -0.014784
2688.695352 -0.014784
2689.757433 -0.014785
2690.819891 -0.014785
2691.882727 -0.014785
2692.945941 -0.014785
2694.009532 -0.014784
2695.073501 -0.014784
2696.137849 -0.014783
2697.202574 -0.014783
2698.267678 -0.014784
2699.333161 -0.014785
2700.399022 -0.014785
2701.465262 -0.014784
2702.531880 -0.014784
2703.598878 -0.014784
2704.666255 -0.014784
2705.734011 -0.014785
2706.802147 -0.014784
2707.870663 -0.014784
2708.939558 -0.014785
2710.008833 -0.014786
2711.078487 -0.014785
2712.148522 -0.014786
2713.218938 -0.014787
2714.289733 -0.014787
2715.360909 -0.014787
2716.432466 -0.014787
2717.504404 -0.014787
2718.576722 -0.014787
2719.649422 -0.014788
2720.722503 -0.014786
2721.795965 -0.014786
2722.869809 -0.014787
2723.944034 -0.014787
2725.018641 -0.014786
2726.093630 -0.014786
2727.169001 -0.014785
2728.244754 -0.014786
2729.320889 -0.014785
2730.397407 -0.014785
2731.474307 -0.014784
2732.551590 -0.014785
2733.629256 -0.014785
2734.707305 -0.014785
2735.785736 -0.014785
2736.864552 -0.014785
2737.943750 -0.014786
2739.023332 -0.014785
2740.103298 -0.014785
2741.183647 -0.014785
2742.264380 -0.014784
2743.345498 -0.014783
2744.426999 -0.014783
2745.508885 -0.014781
2746.591156 -0.014782
2747.673811 -0.014783
2748.756850 -0.014782
2749.840275 -0.014783
2750.924085 -0.014782
2752.008279 -0.014782
2753.092860 -0.014783
2754.177825 -0.014783
2755.263176 -0.014783
2756.348913 -0.014783
2757.435035 -0.014784
2758.521544 -0.014784
2759.608439 -0.014784
2760.695719 -0.014784
2761.783387 -0.014783
2762.871441 -0.014783
2763.959881 -0.014784
2765.048708 -0.014784
2766.137922 -0.014784
2767.227524 -0.014784
2768.317512 -0.014783
2769.407888 -0.014783
2770.498651 -0.014783
2771.589802 -0.014783
2772.681341 -0.014781
2773.773267 -0.014781
2774.865582 -0.014781
2775.958285 -0.014781
2777.051376 -0.014781
2778.144855 -0.014781
2779.238723 -0.014780
2780.332980 -0.014780
2781.427626 -0.014780
2782.522661 -0.014781
2783.618084 -0.014782
2784.713898 -0.014782
2785.810100 -0.014782
2786.906692 -0.014781
2788.003674 -0.014782
2789.101046 -0.014782
2790.198807 -0.014782
2791.296959 -0.014782
2792.395501 -0.014782
2793.494433 -0.014783
2794.593756 -0.014783
2795.693469 -0.014783
2796.793574 -0.014783
2797.894069 -0.014783
2798.994955 -0.014783
2800.096233 -0.014782
2801.197902 -0.014782
2802.299962 -0.014782
2803.402414 -0.014782
2804.505258 -0.014782
2805.608493 -0.014782
2806.712121 -0.014783
2807.816141 -0.014783
2808.920553 -0.014784
2810.025358 -0.014784
2811.130555 -0.014784
2812.236146 -0.014784
2813.342129 -0.014784
2814.448505 -0.014785
2815.555274 -0.014785
2816.662436 -0.014786
2817.769992 -0.014786
2818.877942 -0.014787
2819.986285 -0.014787
2821.095022 -0.014787
2822.204153 -0.014788
2823.313679 -0.014787
2824.423598 -0.014788
2825.533912 -0.014787
2826.644621 -0.014786
2827.755724 -0.014785
2828.867222 -0.014785
2829.979115 -0.014784
2831.091403 -0.014785
2832.204087 -0.014785
2833.317166 -0.014786
2834.430640 -0.014786
2835.544511 -0.014786
2836.658777 -0.014787
2837.773439 -0.014786
2838.888497 -0.014786
2840.003951 -0.014786
2841.119802 -0.014785
2842.236049 -0.014785
2843.352693 -0.014785
2844.469734 -0.014785
2845.587171 -0.014785
2846.705006 -0.014784
2847.823238 -0.014784
2848.941868 -0.014785
2850.060895 -0.014785
2851.180319 -0.014785
2852.300142 -0.014784
2853.420362 -0.014784
2854.540981 -0.014784
2855.661997 -0.014784
2856.783412 -0.014784
2857.905226 -0.014785
2859.027438 -0.014785
2860.150049 -0.014785
2861.273059 -0.014785
2862.396468 -0.014784
2863.520276 -0.014784
2864.644484 -0.014784
2865.769091 -0.014783
2866.894098 -0.014783
2868.019505 -0.014783
2869.145311 -0.014782
2870.271518 -0.014781
2871.398124 -0.014780
2872.525132 -0.014780
2873.652539 -0.014780
2874.780348 -0.014780
2875.908557 -0.014781
2877.037167 -0.014782
2878.166178 -0.014782
2879.295590 -0.014781
2880.425404 -0.014782
2881.555619 -0.014782
2882.686236 -0.014782
2883.817254 -0.014782
2884.948675 -0.014781
2886.080497 -0.014781
2887.212722 -0.014781
2888.345349 -0.014781
2889.478379 -0.014781
2890.611811 -0.014781
2891.745646 -0.014780
2892.879884 -0.014779
2894.014525 -0.014778
2895.149569 -0.014779
2896.285017 -0.014779
2897.420868 -0.014779
2898.557123 -0.014779
2899.693781 -0.014778
2900.830844 -0.014778
2901.968310 -0.014778
2903.106181 -0.014778
2904.244456 -0.014778
2905.383136 -0.014778
2906.522220 -0.014778
2907.661709 -0.014778
2908.801603 -0.014777
2909.941902 -0.014777
2911.082606 -0.014777
2912.223716 -0.014777
2913.365231 -0.014777
2914.507152 -0.014776
2915.649479 -0.014776
2916.792211 -0.014777
2917.935350 -0.014777
2919.078895 -0.014777
2920.222846 -0.014777
2921.367204 -0.014777
2922.511968 -0.014777
2923.657140 -0.014778
2924.802718 -0.014779
2925.948703 -0.014778
2927.095096 -0.014778
2928.241896 -0.014778
2929.389103 -0.014777
2930.536718 -0.014777
2931.684741 -0.014777
2932.833172 -0.014777
2933.982012 -0.014776
2935.131259 -0.014776
2936.280915 -0.014776
2937.430979 -0.014776
2938.581452 -0.014776
2939.732334 -0.014776
2940.883624 -0.014775
2942.035324 -0.014775
2943.187434 -0.014775
2944.339952 -0.014775
2945.492880 -0.014775
2946.646218 -0.014775
2947.799966 -0.014775
2948.954124 -0.014775
2950.108692 -0.014776
2951.263670 -0.014777
2952.419059 -0.014777
2953.574858 -0.014777
2954.731068 -0.014777
2955.887689 -0.014777
2957.044721 -0.014777
2958.202164 -0.014777
2959.360018 -0.014777
2960.518284 -0.014777
2961.676961 -0.014777
2962.836050 -0.014777
2963.995552 -0.014777
2965.155465 -0.014777
2966.315790 -0.014776
2967.476528 -0.014777
2968.637678 -0.014777
2969.799241 -0.014775
2970.961216 -0.014776
2972.123605 -0.014775
2973.286406 -0.014775
2974.449621 -0.014776
2975.613249 -0.014776
2976.777291 -0.014776
2977.941746 -0.014776
2979.106615 -0.014777
2980.271898 -0.014778
2981.437596 -0.014778
2982.603707 -0.014777
2983.770233 -0.014778
2984.937173 -0.014779
2986.104528 -0.014779
2987.272298 -0.014779
2988.440483 -0.014779
2989.609083 -0.014779
2990.778098 -0.014779
2991.947529 -0.014779
2993.117376 -0.014779
2994.287638 -0.014778
2995.458315 -0.014779
2996.629409 -0.014780
2997.800919 -0.014779
2998.972846 -0.014780
3000.145189 -0.014780
3001.317948 -0.014780
3002.491125 -0.014780
3003.664718 -0.014780
3004.838728 -0.014780
3006.013155 -0.014780
3007.188000 -0.014780
3008.363262 -0.014780
3009.538942 -0.014781
3010.715040 -0.014781
3011.891556 -0.014780
3013.068489 -0.014781
3014.245841 -0.014782
3015.423612 -0.014781
3016.601801 -0.014780
3017.780408 -0.014780
3018.959435 -0.014781
3020.138880 -0.014781
3021.318745 -0.014781
3022.499028 -0.014782
3023.679732 -0.014782
3024.860855 -0.014782
3026.042397 -0.014782
3027.224360 -0.014782
3028.406742 -0.014781
3029.589545 -0.014781
3030.772768 -0.014781
3031.956411 -0.014781
3033.140475 -0.014781
3034.324960 -0.014782
3035.509866 -0.014781
3036.695193 -0.014782
3037.880941 -0.014782
3039.067111 -0.014781
3040.253702 -0.014781
3041.440714 -0.014781
3042.628149 -0.014780
3043.816005 -0.014780
3045.004284 -0.014780
3046.192985 -0.014779
3047.382108 -0.014780
3048.571654 -0.014780
3049.761623 -0.014779
3050.952014 -0.014780
3052.142829 -0.014780
3053.334066 -0.014779
3054.525727 -0.014779
3055.717812 -0.014779
3056.910320 -0.014779
3058.103252 -0.014779
3059.296608 -0.014779
3060.490387 -0.014780
3061.684592 -0.014780
3062.879220 -0.014780
3064.074273 -0.014781
3065.269751 -0.014781
3066.465653 -0.014782
3067.661981 -0.014782
3068.858734 -0.014782
3070.055911 -0.014782
3071.253515 -0.014782
3072.451544 -0.014782
3073.649999 -0.014782
3074.848879 -0.014782
3076.048186 -0.014782
3077.247919 -0.014782
3078.448078 -0.014781
3079.648663 -0.014781
3080.849676 -0.014781
3082.051115 -0.014781
3083.252981 -0.014781
3084.455274 -0.014782
3085.657995 -0.014782
3086.861142 -0.014782
3088.064718 -0.014783
3089.268721 -0.014784
3090.473152 -0.014784
3091.678011 -0.014784
3092.883298 -0.014784
3094.089013 -0.014784
3095.295157 -0.014784
3096.501730 -0.014785
3097.708731 -0.014785
3098.916161 -0.014785
3100.124021 -0.014785
3101.332309 -0.014785
3102.541027 -0.014785
3103.750175 -0.014785
3104.959752 -0.014785
3106.169759 -0.014785
3107.380196 -0.014785
3108.591063 -0.014786
3109.802361 -0.014786
3111.014089 -0.014785
3112.226247 -0.014785
3113.438836 -0.014785
3114.651857 -0.014785
3115.865308 -0.014785
3117.079190 -0.014785
3118.293504 -0.014785
3119.508250 -0.014785
3120.723427 -0.014785
3121.939035 -0.014785
3123.155076 -0.014786
3124.371549 -0.014786
3125.588455 -0.014785
3126.805792 -0.014785
3128.023563 -0.014785
3129.241766 -0.014785
3130.460402 -0.014785
3131.679471 -0.014785
3132.898973 -0.014785
3134.118909 -0.014785
3135.339278 -0.014785
3136.560081 -0.014785
3137.781318 -0.014785
3139.002988 -0.014784
3140.225093 -0.014783
3141.447632 -0.014784
3142.670606 -0.014784
3143.894014 -0.014785
3145.117857 -0.014785
3146.342135 -0.014785
3147.566848 -0.014784
3148.791996 -0.014784
3150.017579 -0.014784
3151.243599 -0.014783
3152.470053 -0.014783
3153.696944 -0.014783
3154.924270 -0.014783
3156.152033 -0.014783
3157.380232 -0.014784
3158.608868 -0.014784
3159.837940 -0.014784
3161.067449 -0.014785
3162.297394 -0.014784
3163.527777 -0.014785
3164.758597 -0.014785
3165.989855 -0.014785
3167.221550 -0.014785
3168.453683 -0.014786
3169.686253 -0.014785
3170.919262 -0.014784
3172.152709 -0.014785
3173.386594 -0.014785
3174.620917 -0.014785
3175.855680 -0.014785
3177.090881 -0.014785
3178.326521 -0.014786
3179.562600 -0.014786
3180.799118 -0.014787
3182.036076 -0.014787
3183.273473 -0.014786
3184.511310 -0.014787
3185.749587 -0.014787
3186.988304 -0.014787
3188.227461 -0.014788
3189.467059 -0.014788
3190.707097 -0.014788
3191.947575 -0.014788
3193.188495 -0.014788
3194.429856 -0.014788
3195.671657 -0.014787
3196.913900 -0.014788
3198.156585 -0.014787
3199.399711 -0.014788
3200.643278 -0.014788
3201.887288 -0.014788
3203.131740 -0.014787
3204.376634 -0.014786
3205.621970 -0.014786
3206.867749 -0.014787
3208.113971 -0.014787
3209.360635 -0.014787
3210.607743 -0.014787
3211.855294 -0.014787
3213.103288 -0.014787
3214.351725 -0.014787
3215.600606 -0.014786
3216.849931 -0.014786
3218.099700 -0.014786
3219.349914 -0.014786
3220.600571 -0.014786
3221.851673 -0.014786
3223.103219 -0.014787
3224.355210 -0.014788
3225.607647 -0.014788
3226.860528 -0.014788
3228.113854 -0.014787
3229.367626 -0.014788
3230.621843 -0.014788
3231.876506 -0.014788
3233.131615 -0.014788
3234.387170 -0.014788
3235.643171 -0.014789
3236.899619 -0.014789
3238.156513 -0.014789
3239.413853 -0.014789
3240.671641 -0.014789
3241.929875 -0.014789
3243.188557 -0.014788
3244.447686 -0.014788
3245.707262 -0.014788
3246.967286 -0.014788
3248.227757 -0.014788
3249.488677 -0.014788
3250.750045 -0.014788
3252.011861 -0.014788
3253.274125 -0.014788
3254.536838 -0.014789
3255.800000 -0.014789
3257.063610 -0.014789
3258.327670 -0.014790
3259.592178 -0.014789
3260.857137 -0.014789
3262.122544 -0.014789
3263.388402 -0.014789
3264.654709 -0.014789
3265.921466 -0.014789
3267.188673 -0.014789
3268.456331 -0.014789
3269.724439 -0.014788
3270.992998 -0.014788
3272.262007 -0.014788
3273.531468 -0.014788
3274.801380 -0.014788
3276.071743 -0.014789
3277.342557 -0.014789
3278.613823 -0.014790
3279.885541 -0.014790
3281.157711 -0.014789
3282.430332 -0.014789
3283.703406 -0.014790
3284.976933 -0.014790
3286.250912 -0.014790
3287.525344 -0.014790
3288.800228 -0.014790
3290.075566 -0.014790
3291.351357 -0.014791
3292.627601 -0.014790
3293.904299 -0.014790
3295.181450 -0.014791
3296.459056 -0.014791
3297.737115 -0.014791
3299.015629 -0.014790
3300.294596 -0.014790
3301.574019 -0.014791
3302.853896 -0.014791
3304.134228 -0.014791
3305.415015 -0.014792
3306.696257 -0.014791
3307.977954 -0.014791
3309.260107 -0.014791
3310.542715 -0.014791
3311.825779 -0.014791
3313.109300 -0.014791
3314.393276 -0.014791
3315.677708 -0.014791
3316.962598 -0.014791
3318.247943 -0.014790
3319.533746 -0.014790
3320.820005 -0.014790
3322.106721 -0.014790
3323.393895 -0.014790
3324.681526 -0.014790
3325.969615 -0.014790
3327.258161 -0.014790
3328.547165 -0.014790
3329.836628 -0.014790
3331.126548 -0.014789
3332.416927 -0.014790
3333.707765 -0.014790
3334.999061 -0.014789
3336.290817 -0.014789
3337.583031 -0.014789
3338.875704 -0.014789
3340.168837 -0.014789
3341.462429 -0.014789
3342.756481 -0.014790
3344.050993 -0.014789
3345.345965 -0.014789
3346.641397 -0.014789
3347.937290 -0.014789
3349.233643 -0.014789
3350.530456 -0.014789
3351.827731 -0.014789
3353.125466 -0.014789
3354.423663 -0.014789
3355.722321 -0.014789
3357.021441 -0.014789
3358.321022 -0.014789
3359.621065 -0.014789
3360.921570 -0.014790
3362.222537 -0.014790
3363.523966 -0.014789
3364.825858 -0.014790
3366.128213 -0.014791
3367.431030 -0.014791
3368.734311 -0.014791
3370.038054 -0.014792
3371.342261 -0.014792
3372.646931 -0.014791
3373.952065 -0.014792
3375.257663 -0.014793
3376.563725 -0.014792
3377.870251 -0.014792
3379.177241 -0.014792
3380.484695 -0.014792
3381.792615 -0.014792
3383.100999 -0.014792
3384.409848 -0.014792
3385.719162 -0.014792
3387.028941 -0.014792
3388.339186 -0.014793
3389.649896 -0.014792
3390.961073 -0.014792
3392.272715 -0.014792
3393.584823 -0.014792
3394.897398 -0.014792
3396.210439 -0.014792
3397.523946 -0.014792
3398.837921 -0.014791
3400.152362 -0.014791
3401.467270 -0.014791
3402.782646 -0.014791
3404.098489 -0.014791
3405.414800 -0.014792
3406.731579 -0.014792
3408.048825 -0.014792
3409.366540 -0.014792
3410.684723 -0.014792
3412.003374 -0.014792
3413.322494 -0.014791
3414.642082 -0.014791
3415.962140 -0.014791
3417.282667 -0.014790
3418.603663 -0.014790
3419.925128 -0.014790
3421.247063 -0.014790
3422.569468 -0.014790
3423.892343 -0.014790
3425.215687 -0.014790
3426.539503 -0.014789
3427.863788 -0.014789
3429.188544 -0.014789
3430.513771 -0.014789
3431.839469 -0.014789
3433.165638 -0.014789
3434.492278 -0.014788
3435.819390 -0.014790
3437.146973 -0.014789
3438.475028 -0.014790
3439.803555 -0.014790
3441.132554 -0.014790
3442.462026 -0.014790
3443.791970 -0.014790
3445.122386 -0.014791
3446.453275 -0.014791
3447.784638 -0.014790
3449.116473 -0.014790
3450.448782 -0.014790
3451.781564 -0.014790
3453.114819 -0.014790
3454.448549 -0.014790
3455.782752 -0.014789
3457.117430 -0.014790
3458.452582 -0.014789
3459.788208 -0.014790
3461.124309 -0.014790
3462.460885 -0.014790
3463.797936 -0.014790
3465.135462 -0.014790
3466.473463 -0.014790
3467.811940 -0.014790
3469.150892 -0.014790
3470.490320 -0.014790
3471.830224 -0.014789
3473.170605 -0.014790
3474.511461 -0.014790
3475.852794 -0.014790
3477.194604 -0.014790
3478.536891 -0.014790
3479.879655 -0.014790
3481.222895 -0.014791
3482.566613 -0.014791
3483.910809 -0.014791
3485.255483 -0.014792
3486.600634 -0.014791
3487.946263 -0.014791
3489.292370 -0.014790
3490.638956 -0.014790
3491.986020 -0.014790
3493.333563 -0.014789
3494.681585 -0.014789
3496.030086 -0.014789
3497.379066 -0.014789
3498.728526 -0.014789
3500.078465 -0.014788
3501.428884 -0.014788
3502.779782 -0.014788
3504.131161 -0.014789
3505.483020 -0.014789
3506.835360 -0.014790
3508.188179 -0.014790
3509.541480 -0.014791
3510.895262 -0.014791
3512.249525 -0.014790
3513.604268 -0.014791
3514.959494 -0.014791
3516.315201 -0.014792
3517.671390 -0.014792
3519.028060 -0.014793
3520.385213 -0.014792
3521.742848 -0.014792
3523.100966 -0.014793
3524.459566 -0.014793
3525.818649 -0.014794
3527.178215 -0.014794
3528.538264 -0.014795
3529.898797 -0.014795
3531.259813 -0.014794
3532.621312 -0.014793
3533.983295 -0.014794
3535.345763 -0.014793
3536.708714 -0.014793
3538.072150 -0.014793
3539.436071 -0.014793
3540.800476 -0.014794
3542.165366 -0.014794
3543.530741 -0.014793
3544.896601 -0.014793
3546.262947 -0.014793
3547.629778 -0.014793
3548.997095 -0.014793
3550.364898 -0.014793
3551.733187 -0.014793
3553.101962 -0.014792
3554.471223 -0.014793
3555.840972 -0.014793
3557.211206 -0.014793
3558.581928 -0.014793
3559.953137 -0.014793
3561.324833 -0.014793
3562.697017 -0.014793
3564.069688 -0.014793
3565.442847 -0.014793
3566.816494 -0.014793
3568.190630 -0.014793
3569.565253 -0.014793
3570.940365 -0.014793
3572.315966 -0.014793
3573.692055 -0.014792
3575.068634 -0.014792
3576.445702 -0.014792
3577.823259 -0.014792
3579.201306 -0.014792
3580.579842 -0.014792
3581.958868 -0.014792
3583.338384 -0.014792
3584.718391 -0.014792
3586.098888 -0.014792
3587.479875 -0.014792
3588.861354 -0.014792
3590.243323 -0.014791
3591.625783 -0.014791
3593.008735 -0.014791
3594.392178 -0.014791
3595.776113 -0.014791
3597.160539 -0.014791
3598.545457 -0.014791
3599.930868 -0.014791
3601.316771 -0.014791
3602.703166 -0.014791
3604.090055 -0.014791
3605.477436 -0.014791
3606.865310 -0.014791
3608.253677 -0.014791
3609.642537 -0.014791
3611.031891 -0.014791
3612.421739 -0.014791
3613.812081 -0.014792
3615.202917 -0.014792
3616.594247 -0.014792
3617.986072 -0.014792
3619.378391 -0.014792
3620.771205 -0.014792
3622.164514 -0.014793
3623.558318 -0.014792
3624.952617 -0.014793
3626.347412 -0.014793
3627.742702 -0.014793
3629.138489 -0.014793
3630.534771 -0.014793
3631.931549 -0.014792
3633.328824 -0.014792
3634.726596 -0.014792
3636.124864 -0.014792
3637.523629 -0.014792
3638.922891 -0.014792
3640.322650 -0.014793
3641.722907 -0.014792
3643.123662 -0.014792
3644.524914 -0.014792
3645.926664 -0.014792
3647.328912 -0.014792
3648.731659 -0.014792
3650.134904 -0.014792
3651.538648 -0.014792
3652.942890 -0.014792
3654.347632 -0.014792
3655.752873 -0.014792
3657.158613 -0.014792
3658.564853 -0.014792
3659.971592 -0.014792
3661.378831 -0.014792
3662.786571 -0.014792
3664.194811 -0.014791
3665.603551 -0.014791
3667.012792 -0.014791
3668.422533 -0.014791
3669.832776 -0.014791
3671.243519 -0.014791
3672.654764 -0.014791
3674.066511 -0.014792
3675.478759 -0.014792
3676.891509 -0.014791
3678.304761 -0.014791
3679.718516 -0.014791
3681.132773 -0.014791
3682.547532 -0.014792
3683.962794 -0.014791
3685.378559 -0.014791
3686.794827 -0.014791
3688.211599 -0.014791
3689.628873 -0.014792
3691.046652 -0.014792
3692.464934 -0.014792
3693.883721 -0.014792
3695.303011 -0.014792
3696.722806 -0.014792
3698.143106 -0.014792
3699.563910 -0.014792
3700.985219 -0.014791
3702.407033 -0.014791
3703.829353 -0.014791
3705.252178 -0.014791
3706.675508 -0.014792
3708.099345 -0.014792
3709.523687 -0.014792
3710.948536 -0.014793
3712.373891 -0.014792
3713.799752 -0.014792
3715.226120 -0.014793
3716.652995 -0.014793
3718.080377 -0.014792
3719.508266 -0.014793
3720.936663 -0.014793
3722.365567 -0.014793
3723.794979 -0.014793
3725.224899 -0.014793
3726.655327 -0.014793
3728.086264 -0.014794
3729.517709 -0.014794
3730.949663 -0.014794
3732.382125 -0.014794
3733.815097 -0.014794
3735.248578 -0.014794
3736.682568 -0.014794
3738.117068 -0.014793
3739.552077 -0.014793
3740.987597 -0.014793
3742.423627 -0.014793
3743.860167 -0.014793
3745.297217 -0.014793
3746.734778 -0.014793
3748.172850 -0.014793
3749.611434 -0.014793
3751.050528 -0.014793
3752.490134 -0.014793
3753.930251 -0.014793
3755.370880 -0.014793
3756.812021 -0.014794
3758.253674 -0.014794
3759.695840 -0.014794
3761.138518 -0.014794
3762.581708 -0.014794
3764.025412 -0.014794
3765.469628 -0.014794
3766.914358 -0.014794
3768.359601 -0.014794
3769.805358 -0.014794
3771.251629 -0.014795
3772.698413 -0.014794
3774.145712 -0.014794
3775.593525 -0.014793
3777.041852 -0.014793
3778.490695 -0.014793
3779.940052 -0.014793
3781.389924 -0.014794
3782.840311 -0.014794
3784.291214 -0.014794
3785.742632 -0.014794
3787.194566 -0.014794
3788.647016 -0.014794
3790.099983 -0.014794
3791.553465 -0.014793
3793.007464 -0.014793
3794.461980 -0.014793
3795.917013 -0.014794
3797.372563 -0.014794
3798.828630 -0.014794
3800.285214 -0.014794
3801.742316 -0.014794
3803.199936 -0.014794
3804.658074 -0.014794
3806.116730 -0.014795
3807.575904 -0.014795
3809.035597 -0.014795
3810.495809 -0.014795
3811.956539 -0.014795
3813.417789 -0.014795
3814.879558 -0.014795
3816.341846 -0.014795
3817.804654 -0.014796
3819.267982 -0.014795
3820.731830 -0.014796
3822.196198 -0.014796
3823.661087 -0.014795
3825.126496 -0.014796
3826.592426 -0.014796
3828.058876 -0.014795
3829.525848 -0.014796
3830.993341 -0.014796
3832.461356 -0.014795
3833.929893 -0.014795
3835.398951 -0.014795
3836.868531 -0.014795
3838.338634 -0.014795
3839.809259 -0.014795
3841.280406 -0.014796
3842.752076 -0.014796
3844.224270 -0.014796
3845.696986 -0.014796
3847.170226 -0.014796
3848.643990 -0.014796
3850.118277 -0.014796
3851.593088 -0.014796
3853.068423 -0.014796
3854.544282 -0.014796
3856.020666 -0.014795
3857.497575 -0.014796
3858.975008 -0.014796
3860.452967 -0.014795
3861.931450 -0.014795
3863.410459 -0.014795
3864.889994 -0.014795
3866.370054 -0.014795
3867.850641 -0.014795
3869.331753 -0.014796
3870.813392 -0.014795
3872.295557 -0.014795
3873.778250 -0.014795
3875.261469 -0.014795
3876.745215 -0.014795
3878.229488 -0.014795
3879.714289 -0.014795
3881.199617 -0.014795
3882.685474 -0.014795
3884.171858 -0.014795
3885.658770 -0.014795
3887.146211 -0.014795
3888.634181 -0.014795
3890.122679 -0.014795
3891.611706 -0.014795
3893.101263 -0.014795
3894.591349 -0.014794
3896.081964 -0.014795
3897.573109 -0.014795
3899.064784 -0.014794
3900.556989 -0.014794
3902.049724 -0.014795
3903.542990 -0.014794
3905.036786 -0.014794
3906.531113 -0.014794
3908.025971 -0.014794
3909.521361 -0.014795
3911.017282 -0.014795
3912.513734 -0.014795
3914.010719 -0.014796
3915.508235 -0.014796
3917.006283 -0.014796
3918.504864 -0.014796
3920.003977 -0.014795
3921.503623 -0.014795
3923.003802 -0.014796
3924.504514 -0.014796
3926.005760 -0.014796
3927.507539 -0.014796
3929.009851 -0.014796
3930.512698 -0.014797
3932.016078 -0.014797
3933.519993 -0.014796
3935.024442 -0.014796
3936.529426 -0.014796
3938.034944 -0.014796
3939.540998 -0.014797
3941.047587 -0.014797
3942.554711 -0.014797
3944.062371 -0.014796
3945.570567 -0.014796
3947.079298 -0.014797
3948.588566 -0.014797
3950.098370 -0.014796
3951.608710 -0.014796
3953.119588 -0.014796
3954.631002 -0.014797
3956.142953 -0.014796
3957.655442 -0.014797
3959.168468 -0.014797
3960.682032 -0.014797
3962.196133 -0.014797
3963.710773 -0.014798
3965.225951 -0.014797
3966.741667 -0.014797
3968.257922 -0.014797
3969.774716 -0.014798
3971.292049 -0.014798
3972.809921 -0.014799
3974.328333 -0.014798
3975.847284 -0.014798
3977.366775 -0.014798
3978.886806 -0.014798
3980.407377 -0.014798
3981.928488 -0.014798
3983.450140 -0.014798
3984.972333 -0.014797
3986.495066 -0.014797
3988.018341 -0.014797
3989.542157 -0.014797
3991.066514 -0.014797
3992.591414 -0.014796
3994.116855 -0.014796
3995.642838 -0.014797
3997.169364 -0.014797
3998.696432 -0.014797
4000.224042 -0.014797
4001.752196 -0.014797
4003.280892 -0.014798
4004.810132 -0.014798
4006.339916 -0.014798
4007.870242 -0.014798
4009.401113 -0.014798
4010.932528 -0.014798
4012.464487 -0.014797
4013.996990 -0.014798
4015.530038 -0.014798
4017.063631 -0.014797
4018.597769 -0.014797
4020.132452 -0.014797
4021.667680 -0.014797
4023.203454 -0.014797
4024.739773 -0.014797
4026.276639 -0.014797
4027.814051 -0.014797
4029.352009 -0.014797
4030.890514 -0.014797
4032.429565 -0.014797
4033.969163 -0.014797
4035.509309 -0.014797
4037.050001 -0.014797
4038.591242 -0.014797
4040.133029 -0.014797
4041.675365 -0.014797
4043.218249 -0.014797
4044.761681 -0.014797
4046.305662 -0.014797
4047.850191 -0.014797
4049.395270 -0.014797
4050.940897 -0.014798
4052.487074 -0.014798
4054.033800 -0.014798
4055.581075 -0.014798
4057.128901 -0.014798
4058.677276 -0.014799
4060.226202 -0.014798
4061.775679 -0.014799
4063.325705 -0.014799
4064.876283 -0.014799
4066.427412 -0.014799
4067.979092 -0.014799
4069.531323 -0.014799
4071.084106 -0.014799
4072.637441 -0.014799
4074.191328 -0.014799
4075.745767 -0.014799
4077.300758 -0.014799
4078.856302 -0.014799
4080.412399 -0.014799
4081.969049 -0.014799
4083.526252 -0.014799
4085.084008 -0.014799
4086.642318 -0.014799
4088.201181 -0.014799
4089.760599 -0.014799
4091.320571 -0.014799
4092.881097 -0.014799
4094.442178 -0.014799
4096.003813 -0.014798
4097.566004 -0.014798
4099.128749 -0.014798
4100.692050 -0.014797
4102.255907 -0.014797
4103.820319 -0.014797
4105.385287 -0.014797
4106.950811 -0.014798
4108.516892 -0.014797
4110.083529 -0.014797
4111.650723 -0.014798
4113.218474 -0.014798
4114.786781 -0.014798
4116.355647 -0.014797
4117.925069 -0.014797
4119.495050 -0.014797
4121.065588 -0.014797
4122.636685 -0.014797
4124.208340 -0.014797
4125.780553 -0.014797
4127.353325 -0.014797
4128.926656 -0.014797
4130.500546 -0.014797
4132.074995 -0.014797
4133.650004 -0.014797
4135.225573 -0.014797
4136.801701 -0.014797
4138.378390 -0.014797
4139.955639 -0.014798
4141.533448 -0.014798
4143.111818 -0.014798
4144.690749 -0.014798
4146.270241 -0.014798
4147.850295 -0.014799
4149.430910 -0.014799
4151.012086 -0.014799
4152.593825 -0.014798
4154.176125 -0.014798
4155.758988 -0.014799
4157.342414 -0.014799
4158.926402 -0.014799
4160.510953 -0.014799
4162.096067 -0.014800
4163.681744 -0.014800
4165.267985 -0.014799
4166.854789 -0.014799
4168.442158 -0.014799
4170.030090 -0.014799
4171.618587 -0.014799
4173.207649 -0.014798
4174.797275 -0.014798
4176.387466 -0.014798
4177.978222 -0.014799
4179.569543 -0.014798
4181.161430 -0.014798
4182.753882 -0.014799
4184.346901 -0.014799
4185.940485 -0.014799
4187.534636 -0.014799
4189.129353 -0.014799
4190.724638 -0.014798
4192.320488 -0.014799
4193.916907 -0.014799
4195.513892 -0.014799
4197.111445 -0.014799
4198.709566 -0.014799
4200.308254 -0.014799
4201.907511 -0.014799
4203.507336 -0.014799
4205.107729 -0.014799
4206.708691 -0.014799
4208.310223 -0.014799
4209.912323 -0.014799
4211.514993 -0.014799
4213.118232 -0.014799
4214.722041 -0.014799
4216.326419 -0.014799
4217.931368 -0.014799
4219.536888 -0.014800
4221.142978 -0.014800
4222.749638 -0.014800
4224.356870 -0.014800
4225.964672 -0.014800
4227.573047 -0.014800
4229.181992 -0.014800
4230.791510 -0.014800
4232.401599 -0.014800
4234.012261 -0.014799
4235.623494 -0.014799
4237.235301 -0.014800
4238.847680 -0.014799
4240.460633 -0.014800
4242.074158 -0.014800
4243.688257 -0.014799
4245.302929 -0.014799
4246.918176 -0.014799
4248.533996 -0.014799
4250.150390 -0.014799
4251.767359 -0.014799
4253.384903 -0.014799
4255.003021 -0.014799
4256.621714 -0.014799
4258.240983 -0.014800
4259.860827 -0.014800
4261.481246 -0.014800
4263.102242 -0.014800
4264.723813 -0.014799
4266.345961 -0.014800
4267.968685 -0.014800
4269.591986 -0.014800
4271.215864 -0.014800
4272.840319 -0.014800
4274.465351 -0.014800
4276.090960 -0.014800
4277.717148 -0.014800
4279.343913 -0.014800
4280.971256 -0.014800
4282.599178 -0.014800
4284.227678 -0.014800
4285.856757 -0.014800
4287.486414 -0.014800
4289.116651 -0.014801
4290.747467 -0.014801
4292.378863 -0.014801
4294.010838 -0.014802
4295.643394 -0.014802
4297.276529 -0.014802
4298.910245 -0.014802
4300.544542 -0.014802
4302.179419 -0.014802
4303.814877 -0.014802
4305.450916 -0.014802
4307.087537 -0.014802
4308.724740 -0.014802
4310.362524 -0.014802
4312.000890 -0.014802
4313.639838 -0.014801
4315.279369 -0.014802
4316.919483 -0.014802
4318.560179 -0.014802
4320.201459 -0.014802
4321.843321 -0.014802
4323.485767 -0.014802
4325.128797 -0.014802
4326.772411 -0.014802
4328.416608 -0.014802
4330.061390 -0.014802
4331.706757 -0.014802
4333.352708 -0.014802
4334.999244 -0.014802
4336.646366 -0.014802
4338.294072 -0.014802
4339.942364 -0.014802
4341.591242 -0.014802
4343.240706 -0.014802
4344.890756 -0.014803
4346.541392 -0.014803
4348.192615 -0.014802
4349.844425 -0.014803
4351.496822 -0.014802
4353.149806 -0.014803
4354.803377 -0.014802
4356.457536 -0.014803
4358.112283 -0.014803
4359.767618 -0.014803
4361.423541 -0.014803
4363.080053 -0.014803
4364.737153 -0.014803
4366.394842 -0.014803
4368.053120 -0.014803
4369.711988 -0.014803
4371.371445 -0.014803
4373.031491 -0.014803
4374.692128 -0.014803
4376.353355 -0.014803
4378.015172 -0.014803
4379.677579 -0.014803
4381.340578 -0.014803
4383.004167 -0.014803
4384.668348 -0.014803
4386.333120 -0.014804
4387.998483 -0.014804
4389.664439 -0.014804
4391.330986 -0.014804
4392.998126 -0.014804
4394.665858 -0.014804
4396.334183 -0.014804
4398.003100 -0.014804
4399.672611 -0.014804
4401.342715 -0.014803
4403.013413 -0.014803
4404.684704 -0.014803
4406.356589 -0.014802
4408.029068 -0.014802
4409.702142 -0.014802
4411.375810 -0.014802
4413.050073 -0.014802
4414.724931 -0.014802
4416.400384 -0.014802
4418.076432 -0.014802
4419.753076 -0.014802
4421.430316 -0.014802
4423.108152 -0.014802
4424.786584 -0.014802
4426.465613 -0.014802
4428.145238 -0.014802
4429.825460 -0.014802
4431.506280 -0.014802
4433.187696 -0.014802
4434.869710 -0.014802
4436.552322 -0.014801
4438.235532 -0.014802
4439.919340 -0.014802
4441.603746 -0.014801
4443.288751 -0.014801
4444.974355 -0.014801
4446.660557 -0.014802
4448.347359 -0.014802
4450.034761 -0.014802
4451.722762 -0.014802
4453.411362 -0.014802
4455.100563 -0.014802
4456.790365 -0.014802
4458.480766 -0.014802
4460.171769 -0.014803
4461.863372 -0.014802
4463.555576 -0.014802
4465.248382 -0.014802
4466.941790 -0.014802
4468.635799 -0.014802
4470.330410 -0.014802
4472.025623 -0.014802
4473.721439 -0.014802
4475.417858 -0.014802
4477.114879 -0.014802
4478.812503 -0.014801
4480.510731 -0.014802
4482.209562 -0.014801
4483.908997 -0.014801
4485.609035 -0.014802
4487.309678 -0.014802
4489.010926 -0.014802
4490.712777 -0.014802
4492.415234 -0.014802
4494.118295 -0.014802
4495.821962 -0.014802
4497.526234 -0.014802
4499.231112 -0.014802
4500.936596 -0.014802
4502.642686 -0.014802
4504.349382 -0.014802
4506.056684 -0.014802
4507.764594 -0.014803
4509.473110 -0.014802
4511.182233 -0.014802
4512.891964 -0.014801
4514.602302 -0.014801
4516.313248 -0.014801
4518.024802 -0.014801
4519.736965 -0.014801
4521.449735 -0.014801
4523.163115 -0.014801
4524.877103 -0.014801
4526.591701 -0.014801
4528.306907 -0.014801
4530.022724 -0.014800
4531.739150 -0.014801
4533.456185 -0.014800
4535.173832 -0.014800
4536.892088 -0.014800
4538.610955 -0.014800
4540.330433 -0.014801
4542.050522 -0.014801
4543.771222 -0.014801
4545.492534 -0.014801
4547.214458 -0.014801
4548.936993 -0.014801
4550.660140 -0.014802
4552.383900 -0.014801
4554.108273 -0.014801
4555.833258 -0.014801
4557.558856 -0.014801
4559.285067 -0.014802
4561.011892 -0.014802
4562.739331 -0.014802
4564.467383 -0.014802
4566.196049 -0.014801
4567.925330 -0.014802
4569.655226 -0.014801
4571.385736 -0.014801
4573.116861 -0.014801
4574.848601 -0.014801
4576.580956 -0.014801
4578.313928 -0.014801
4580.047515 -0.014800
4581.781718 -0.014800
4583.516537 -0.014800
4585.251973 -0.014800
4586.988025 -0.014800
4588.724695 -0.014800
4590.461982 -0.014800
4592.199886 -0.014800
4593.938407 -0.014800
4595.677547 -0.014800
4597.417304 -0.014800
4599.157680 -0.014800
4600.898674 -0.014800
4602.640287 -0.014801
4604.382519 -0.014801
4606.125370 -0.014801
4607.868840 -0.014801
4609.612930 -0.014801
4611.357640 -0.014801
4613.102969 -0.014801
4614.848919 -0.014801
4616.595489 -0.014801
4618.342680 -0.014801
4620.090492 -0.014801
4621.838925 -0.014801
4623.587980 -0.014801
4625.337656 -0.014801
4627.087953 -0.014801
4628.838873 -0.014801
4630.590415 -0.014801
4632.342579 -0.014801
4634.095366 -0.014801
4635.848776 -0.014801
4637.602809 -0.014801
4639.357465 -0.014801
4641.112745 -0.014801
4642.868649 -0.014802
4644.625176 -0.014801
4646.382328 -0.014801
4648.140104 -0.014802
4649.898505 -0.014801
4651.657531 -0.014801
4653.417182 -0.014801
4655.177458 -0.014802
4656.938360 -0.014802
4658.699887 -0.014801
4660.462041 -0.014801
4662.224820 -0.014801
4663.988227 -0.014801
4665.752259 -0.014801
4667.516919 -0.014801
4669.282206 -0.014801
4671.048120 -0.014801
4672.814661 -0.014801
4674.581831 -0.014801
4676.349628 -0.014800
4678.118054 -0.014800
4679.887108 -0.014801
4681.656791 -0.014800
4683.427102 -0.014800
4685.198043 -0.014801
4686.969613 -0.014800
4688.741812 -0.014800
4690.514642 -0.014800
4692.288101 -0.014800
4694.062191 -0.014800
4695.836911 -0.014800
4697.612261 -0.014800
4699.388243 -0.014800
4701.164856 -0.014800
4702.942100 -0.014800
4704.719976 -0.014800
4706.498483 -0.014799
4708.277623 -0.014799
4710.057394 -0.014799
4711.837798 -0.014799
4713.618835 -0.014799
4715.400505 -0.014799
4717.182808 -0.014799
4718.965744 -0.014799
4720.749314 -0.014799
4722.533518 -0.014799
4724.318356 -0.014799
4726.103828 -0.014799
4727.889934 -0.014799
4729.676676 -0.014799
4731.464052 -0.014799
4733.252063 -0.014799
4735.040710 -0.014799
4736.829993 -0.014799
4738.619911 -0.014799
4740.410465 -0.014799
4742.201656 -0.014799
4743.993483 -0.014799
4745.785947 -0.014799
4747.579048 -0.014799
4749.372786 -0.014799
4751.167161 -0.014799
4752.962175 -0.014799
4754.757826 -0.014800
4756.554115 -0.014800
4758.351042 -0.014800
4760.148609 -0.014800
4761.946813 -0.014800
4763.745657 -0.014800
4765.545141 -0.014800
4767.345263 -0.014800
4769.146026 -0.014800
4770.947428 -0.014800
4772.749470 -0.014800
4774.552153 -0.014800
4776.355477 -0.014800
4778.159441 -0.014800
4779.964046 -0.014800
4781.769293 -0.014799
4783.575181 -0.014799
4785.381711 -0.014799
4787.188883 -0.014799
4788.996697 -0.014799
4790.805153 -0.014799
4792.614253 -0.014799
4794.423995 -0.014800
4796.234380 -0.014799
4798.045409 -0.014800
4799.857081 -0.014799
4801.669397 -0.014799
4803.482357 -0.014799
4805.295961 -0.014799
4807.110210 -0.014800
4808.925103 -0.014800
4810.740641 -0.014799
4812.556825 -0.014799
4814.373654 -0.014800
4816.191129 -0.014799
4818.009249 -0.014799
4819.828016 -0.014799
4821.647429 -0.014799
4823.467488 -0.014799
4825.288195 -0.014799
4827.109548 -0.014799
4828.931548 -0.014799
4830.754196 -0.014799
4832.577492 -0.014799
4834.401436 -0.014799
4836.226028 -0.014799
4838.051268 -0.014799
4839.877157 -0.014799
4841.703695 -0.014799
4843.530881 -0.014799
4845.358717 -0.014799
4847.187203 -0.014799
4849.016339 -0.014799
4850.846124 -0.014799
4852.676560 -0.014798
4854.507646 -0.014798
4856.339383 -0.014798
4858.171771 -0.014798
4860.004810 -0.014798
4861.838500 -0.014798
4863.672842 -0.014799
4865.507836 -0.014799
4867.343482 -0.014799
4869.179780 -0.014799
4871.016731 -0.014799
4872.854335 -0.014799
4874.692592 -0.014798
4876.531502 -0.014798
4878.371065 -0.014798
4880.211282 -0.014798
4882.052153 -0.014798
4883.893679 -0.014798
4885.735858 -0.014798
4887.578693 -0.014798
4889.422182 -0.014799
4891.266326 -0.014799
4893.111126 -0.014799
4894.956581 -0.014799
4896.802692 -0.014799
4898.649459 -0.014799
4900.496883 -0.014799
4902.344963 -0.014799
4904.193699 -0.014799
4906.043093 -0.014799
4907.893144 -0.014799
4909.743852 -0.014799
4911.595218 -0.014799
4913.447242 -0.014799
4915.299924 -0.014799
4917.153264 -0.014799
4919.007264 -0.014799
4920.861921 -0.014799
4922.717238 -0.014799
4924.573215 -0.014799
4926.429850 -0.014799
4928.287146 -0.014799
4930.145102 -0.014799
4932.003718 -0.014799
4933.862994 -0.014800
4935.722931 -0.014800
4937.583529 -0.014800
4939.444788 -0.014800
4941.306709 -0.014800
4943.169291 -0.014800
4945.032536 -0.014800
4946.896442 -0.014801
4948.761011 -0.014801
4950.626242 -0.014801
4952.492136 -0.014801
4954.358694 -0.014801
4956.225914 -0.014801
4958.093798 -0.014801
4959.962346 -0.014801
4961.831558 -0.014800
4963.701434 -0.014800
4965.571975 -0.014800
4967.443180 -0.014801
4969.315051 -0.014801
4971.187586 -0.014801
4973.060787 -0.014801
4974.934654 -0.014801
4976.809186 -0.014801
4978.684385 -0.014801
4980.560250 -0.014801
4982.436782 -0.014801
4984.313981 -0.014801
4986.191846 -0.014801
4988.070379 -0.014801
4989.949580 -0.014801
4991.829448 -0.014801
4993.709985 -0.014801
4995.591189 -0.014801
4997.473062 -0.014801
4999.355604 -0.014801
5001.238815 -0.014801


==> fig3/flowEps01v5.dat <==
0.106610 0.000086 0.000352
0.213258 0.000001 0.000352
0.319943 -0.000225 0.000352
0.426667 -0.000313 0.000352
0.533428 -0.000292 0.000352
0.640227 -0.000443 0.000352
0.747065 -0.000302 0.000352
0.853940 -0.000194 0.000352
0.960853 -0.000228 0.000352
1.067805 -0.000242 0.000352
1.174794 -0.000242 0.000352
1.281821 -0.000157 0.000352
1.388886 -0.000077 0.000352
1.495990 0.000083 0.000352
1.603131 0.000297 0.000352
1.710311 0.000218 0.000352
1.817528 0.000077 0.000352
1.924784 -0.000065 0.000352
2.032078 -0.000165 0.000352
2.139410 0.000133 0.000352
2.246780 0.000208 0.000352
2.354188 0.000419 0.000352
2.461635 0.000349 0.000352
2.569119 0.000366 0.000352
2.676642 0.000302 0.000352
2.784203 0.000264 0.000352
2.891802 0.000422 0.000352
2.999440 0.000506 0.000352
3.107115 0.000420 0.000352
3.214829 0.000452 0.000352
3.322581 0.000457 0.000352
3.430372 0.000681 0.000352
3.538201 0.000611 0.000352
3.646068 0.000572 0.000352
3.753974 0.000527 0.000352
3.861917 0.000451 0.000352
3.969900 0.000164 0.000352
4.077920 0.000146 0.000352
4.185979 0.000129 0.000352
4.294076 0.000272 0.000352
4.402212 -0.000033 0.000352
4.510386 0.000056 0.000352
4.618599 -0.000097 0.000352
4.726850 0.000172 0.000352
4.835140 0.000086 0.000352
4.943468 0.000247 0.000352
5.051834 0.000555 0.000352
5.160239 0.000522 0.000352
5.268683 0.000563 0.000352
5.377165 0.000345 0.000352
5.485686 0.000343 0.000352
5.594245 0.000408 0.000352
5.702843 0.000497 0.000352
5.811479 0.000661 0.000352
5.920154 0.000479 0.000352
6.028868 0.000374 0.000352
6.137620 0.000251 0.000352
6.246411 0.000256 0.000352
6.355241 0.000440 0.000352
6.464109 0.000623 0.000352
6.573016 0.000686 0.000352
6.681961 0.000834 0.000352
6.790946 0.000872 0.000352
6.899969 0.000988 0.000352
7.009031 0.000740 0.000352
7.118131 0.000534 0.000352
7.227271 0.000465 0.000352
7.336449 0.000555 0.000352
7.445666 0.000249 0.000352
7.554921 0.000183 0.000352
7.664216 0.000218 0.000352
7.773549 0.000360 0.000352
7.882922 0.000142 0.000352
7.992333 0.000339 0.000352
8.101783 0.000121 0.000352
8.211272 -0.000048 0.000352
8.320800 -0.000260 0.000352
8.430366 -0.000187 0.000352
8.539972 -0.000082 0.000352
8.649617 -0.000123 0.000352
8.759300 0.000104 0.000352
8.869023 0.000078 0.000352
8.978784 0.000230 0.000352
9.088585 0.000347 0.000352
9.198424 0.000170 0.000352
9.308303 0.000064 0.000352
9.418221 0.000074 0.000352
9.528177 0.000185 0.000352
9.638173 0.000231 0.000352
9.748208 0.000161 0.000352
9.858282 0.000055 0.000352
9.968395 -0.000057 0.000352
10.078547 0.000123 0.000352
10.188739 0.000057 0.000352
10.298969 0.000035 0.000352
10.409239 0.000003 0.000352
10.519548 -0.000088 0.000352
10.629896 -0.000107 0.000352
10.740283 -0.000186 0.000352
10.850710 -0.000263 0.000352
10.961176 -0.000076 0.000352
11.071681 0.000184 0.000352
11.182225 0.000043 0.000352
11.292809 -0.000009 0.000352
11.403432 0.000055 0.000352
11.514094 -0.000159 0.000352
11.624795 -0.000170 0.000352
11.735536 -0.000286 0.000352
11.846316 -0.000530 0.000352
11.957136 -0.000534 0.000352
12.067995 -0.000357 0.000352
12.178893 -0.000054 0.000352
12.289831 -0.000080 0.000352
12.400808 -0.000376 0.000352
12.511825 -0.000108 0.000352
12.622881 -0.000277 0.000352
12.733977 -0.000503 0.000352
12.845112 -0.000489 0.000352
12.956286 -0.000298 0.000352
13.067500 -0.000288 0.000352
13.178754 -0.000286 0.000352
13.290047 -0.000487 0.000352
13.401379 -0.000210 0.000352
13.512752 -0.000357 0.000352
13.624163 -0.000054 0.000352
13.735615 0.000006 0.000352
13.847106 0.000124 0.000352
13.958636 -0.000008 0.000352
14.070207 0.000020 0.000352
14.181816 0.000113 0.000352
14.293466 0.000189 0.000352
14.405155 0.000191 0.000352
14.516884 0.000353 0.000352
14.628653 0.000314 0.000352
14.740461 0.000425 0.000352
14.852309 0.000179 0.000352
14.964197 0.000245 0.000352
15.076125 0.000221 0.000352
15.188092 0.000252 0.000352
15.300099 0.000316 0.000352
15.412146 0.000313 0.000352
15.524233 0.000300 0.000352
15.636359 0.000169 0.000352
15.748526 0.000086 0.000352
15.860732 -0.000024 0.000352
15.972978 0.000029 0.000352
16.085264 0.000001 0.000352
16.197590 -0.000362 0.000352
16.309956 -0.000326 0.000352
16.422362 -0.000275 0.000352
16.534808 -0.000342 0.000352
16.647293 -0.000146 0.000352
16.759819 -0.000315 0.000352
16.872385 -0.000259 0.000352
16.984990 -0.000356 0.000352
17.097636 -0.000125 0.000352
17.210322 -0.000000 0.000352
17.323048 -0.000125 0.000352
17.435813 -0.000225 0.000352
17.548619 -0.000242 0.000352
17.661465 -0.000044 0.000352
17.774351 -0.000051 0.000352
17.887278 -0.000054 0.000352
18.000244 -0.000351 0.000352
18.113251 -0.000127 0.000352
18.226297 -0.000146 0.000352
18.339384 -0.000013 0.000352
18.452511 -0.000197 0.000352
18.565678 -0.000120 0.000352
18.678886 -0.000028 0.000352
18.792133 0.000239 0.000352
18.905421 0.000175 0.000352
19.018749 0.000208 0.000352
19.132118 0.000143 0.000352
19.245526 0.000136 0.000352
19.358975 0.000402 0.000352
19.472465 0.000376 0.000352
19.585994 0.000338 0.000352
19.699564 0.000364 0.000352
19.813175 0.000166 0.000352
19.926826 0.000018 0.000352
20.040517 -0.000103 0.000352
20.154248 0.000038 0.000352
20.268020 -0.000193 0.000352
20.381833 -0.000091 0.000352
20.495685 -0.000045 0.000352
20.609579 0.000013 0.000352
20.723512 -0.000035 0.000352
20.837487 -0.000008 0.000352
20.951501 0.000092 0.000352
21.065557 -0.000056 0.000352
21.179652 -0.000113 0.000352
21.293789 -0.000104 0.000352
21.407966 -0.000101 0.000352
21.522183 -0.000254 0.000352
21.636441 -0.000188 0.000352
21.750740 -0.000067 0.000352
21.865079 -0.000186 0.000352
21.979459 -0.000019 0.000352
22.093880 0.000201 0.000352
22.208341 0.000292 0.000352
22.322843 0.000205 0.000352
22.437385 0.000227 0.000352
22.551969 0.000333 0.000352
22.666593 0.000328 0.000352
22.781257 0.000379 0.000352
22.895963 0.000365 0.000352
23.010709 0.000306 0.000352
23.125496 0.000139 0.000352
23.240324 0.000247 0.000352
23.355193 0.000226 0.000352
23.470102 0.000264 0.000352
23.585052 0.000298 0.000352
23.700043 0.000354 0.000352
23.815075 0.000547 0.000352
23.930148 0.000716 0.000352
24.045262 0.000805 0.000352
24.160417 0.000760 0.000352
24.275612 0.000719 0.000352
24.390849 0.000906 0.000352
24.506126 0.000789 0.000352
24.621445 0.000812 0.000352
24.736804 0.000978 0.000352
24.852205 0.000985 0.000352
24.967646 0.000809 0.000352
25.083129 0.000780 0.000352
25.198652 0.000770 0.000352
25.314217 0.000668 0.000352
25.429822 0.000645 0.000352
25.545469 0.000578 0.000352
25.661157 0.000455 0.000352
25.776886 0.000539 0.000352
25.892656 0.000518 0.000352
26.008467 0.000515 0.000352
26.124319 0.000493 0.000352
26.240213 0.000446 0.000352
26.356147 0.000366 0.000352
26.472123 0.000186 0.000352
26.588140 0.000106 0.000352
26.704199 0.000209 0.000352
26.820298 -0.000149 0.000352
26.936439 -0.000202 0.000352
27.052621 -0.000202 0.000352
27.168845 -0.000050 0.000352
27.285109 -0.000081 0.000352
27.401415 -0.000052 0.000352
27.517763 0.000046 0.000352
27.634151 -0.000038 0.000352
27.750581 -0.000081 0.000352
27.867053 -0.000196 0.000352
27.983566 -0.000215 0.000352
28.100120 -0.000199 0.000352
28.216716 -0.000160 0.000352
28.333353 0.000112 0.000352
28.450031 0.000247 0.000352
28.566751 0.000276 0.000352
28.683513 0.000317 0.000352
28.800315 0.000392 0.000352
28.917160 0.000207 0.000352
29.034046 0.000047 0.000352
29.150973 -0.000009 0.000352
29.267943 -0.000058 0.000352
29.384953 -0.000255 0.000352
29.502005 -0.000277 0.000352
29.619099 -0.000413 0.000352
29.736235 -0.000317 0.000352
29.853412 -0.000578 0.000352
29.970630 -0.000453 0.000352
30.087891 -0.000353 0.000352
30.205193 -0.000610 0.000352
30.322536 -0.000564 0.000352
30.439922 -0.000509 0.000352
30.557349 -0.000633 0.000352
30.674818 -0.000385 0.000352
30.792328 0.000207 0.000352
30.909881 0.000280 0.000352
31.027475 0.000128 0.000352
31.145111 -0.000004 0.000352
31.262789 0.000109 0.000352
31.380508 0.000305 0.000352
31.498270 0.000350 0.000352
31.616073 0.000030 0.000352
31.733918 0.000236 0.000352
31.851805 0.000420 0.000352
31.969734 0.000423 0.000352
32.087704 0.000334 0.000352
32.205717 0.000432 0.000352
32.323772 0.000614 0.000352
32.441868 0.000407 0.000352
32.560007 0.000332 0.000352
32.678187 0.000745 0.000352
32.796410 0.000800 0.000352
32.914674 0.000728 0.000352
33.032981 0.000825 0.000352
33.151330 0.000840 0.000352
33.269720 0.000854 0.000352
33.388153 0.000854 0.000352
33.506628 0.000735 0.000352
33.625145 0.000727 0.000352
33.743704 0.000649 0.000352
33.862305 0.000706 0.000352
33.980948 0.000630 0.000352
34.099634 0.000552 0.000352
34.218361 0.000728 0.000352
34.337131 0.000777 0.000352
34.455943 0.000528 0.000352
34.574798 0.000333 0.000352
34.693694 0.000204 0.000352
34.812633 0.000173 0.000352
34.931614 0.000338 0.000352
35.050637 0.000335 0.000352
35.169703 0.000373 0.000352
35.288811 0.000276 0.000352
35.407961 0.000559 0.000352
35.527154 0.000626 0.000352
35.646389 0.000447 0.000352
35.765666 0.000486 0.000352
35.884986 0.000410 0.000352
36.004348 0.000106 0.000352
36.123752 0.000085 0.000352
36.243199 0.000042 0.000352
36.362689 0.000115 0.000352
36.482221 0.000282 0.000352
36.601795 0.000266 0.000352
36.721412 0.000301 0.000352
36.841071 0.000272 0.000352
36.960773 0.000072 0.000352
37.080517 -0.000183 0.000352
37.200304 0.000089 0.000352
37.320134 0.000119 0.000352
37.440006 0.000082 0.000352
37.559921 0.000105 0.000352
37.679878 -0.000068 0.000352
37.799878 0.000120 0.000352
37.919921 -0.000010 0.000352
38.040006 -0.000058 0.000352
38.160134 -0.000148 0.000352
38.280304 -0.000305 0.000352
38.400518 -0.000456 0.000352
38.520774 -0.000481 0.000352
38.641073 -0.000451 0.000352
38.761414 -0.000398 0.000352
38.881798 -0.000183 0.000352
39.002225 -0.000237 0.000352
39.122695 -0.000288 0.000352
39.243208 -0.000288 0.000352
39.363764 -0.000348 0.000352
39.484362 -0.000368 0.000352
39.605003 -0.000422 0.000352
39.725687 -0.000375 0.000352
39.846414 -0.000421 0.000352
39.967184 -0.000464 0.000352
40.087997 -0.000502 0.000352
40.208852 -0.000349 0.000352
40.329751 -0.000402 0.000352
40.450693 -0.000580 0.000352
40.571677 -0.000241 0.000352
40.692705 -0.000424 0.000352
40.813776 -0.000584 0.000352
40.934889 -0.000556 0.000352
41.056046 -0.000531 0.000352
41.177246 -0.000518 0.000352
41.298488 -0.000499 0.000352
41.419774 -0.000647 0.000352
41.541103 -0.000777 0.000352
41.662475 -0.000893 0.000352
41.783891 -0.000749 0.000352
41.905349 -0.000724 0.000352
42.026851 -0.000690 0.000352
42.148395 -0.000911 0.000352
42.269983 -0.000960 0.000352
42.391614 -0.000767 0.000352
42.513289 -0.000453 0.000352
42.635006 -0.000550 0.000352
42.756767 -0.000536 0.000352
42.878571 -0.000596 0.000352
43.000419 -0.000645 0.000352
43.122309 -0.000516 0.000352
43.244243 -0.000317 0.000352
43.366221 -0.000404 0.000352
43.488241 -0.000367 0.000352
43.610305 -0.000276 0.000352
43.732413 -0.000254 0.000352
43.854564 -0.000306 0.000352
43.976758 -0.000391 0.000352
44.098996 -0.000479 0.000352
44.221277 -0.000493 0.000352
44.343601 -0.000550 0.000352
44.465969 -0.000631 0.000352
44.588381 -0.000521 0.000352
44.710836 -0.000548 0.000352
44.833334 -0.000524 0.000352
44.955876 -0.000696 0.000352
45.078462 -0.000901 0.000352
45.201091 -0.001132 0.000352
45.323764 -0.001128 0.000352
45.446480 -0.001248 0.000352
45.569240 -0.001172 0.000352
45.692044 -0.001172 0.000352
45.814891 -0.001238 0.000352
45.937782 -0.001154 0.000352
46.060716 -0.000957 0.000352
46.183695 -0.000924 0.000352
46.306716 -0.000858 0.000352
46.429782 -0.001007 0.000352
46.552891 -0.001228 0.000352
46.676045 -0.001386 0.000352
46.799241 -0.001323 0.000352
46.922482 -0.001349 0.000352
47.045767 -0.001136 0.000352
47.169095 -0.001076 0.000352
47.292467 -0.000970 0.000352
47.415883 -0.000628 0.000352
47.539343 -0.000694 0.000352
47.662846 -0.000928 0.000352
47.786394 -0.001057 0.000352
47.909985 -0.001104 0.000352
48.033621 -0.001039 0.000352
48.157300 -0.001074 0.000352
48.281023 -0.001030 0.000352
48.404791 -0.001048 0.000352
48.528602 -0.001183 0.000352
48.652457 -0.001123 0.000352
48.776356 -0.001209 0.000352
48.900300 -0.001288 0.000352
49.024287 -0.001315 0.000352
49.148318 -0.001235 0.000352
49.272394 -0.001130 0.000352
49.396513 -0.001271 0.000352
49.520677 -0.001191 0.000352
49.644885 -0.001421 0.000352
49.769137 -0.001254 0.000352
49.893433 -0.001247 0.000352
50.017773 -0.001185 0.000352
50.142157 -0.001052 0.000352
50.266586 -0.001088 0.000352
50.391059 -0.001159 0.000352
50.515576 -0.001320 0.000352
50.640137 -0.001149 0.000352
50.764743 -0.001135 0.000352
50.889393 -0.001017 0.000352
51.014087 -0.001041 0.000352
51.138825 -0.000895 0.000352
51.263608 -0.000929 0.000352
51.388435 -0.000854 0.000352
51.513307 -0.001025 0.000352
51.638223 -0.000780 0.000352
51.763183 -0.000828 0.000352
51.888188 -0.000880 0.000352
52.013237 -0.000784 0.000352
52.138330 -0.000903 0.000352
52.263468 -0.000746 0.000352
52.388651 -0.000610 0.000352
52.513878 -0.000783 0.000352
52.639149 -0.000924 0.000352
52.764465 -0.000739 0.000352
52.889826 -0.000710 0.000352
53.015231 -0.000686 0.000352
53.140680 -0.000867 0.000352
53.266175 -0.000978 0.000352
53.391713 -0.000950 0.000352
53.517297 -0.001136 0.000352
53.642925 -0.001023 0.000352
53.768597 -0.001158 0.000352
53.894315 -0.001140 0.000352
54.020077 -0.001275 0.000352
54.145884 -0.001357 0.000352
54.271735 -0.001202 0.000352
54.397631 -0.001368 0.000352
54.523572 -0.001319 0.000352
54.649558 -0.001294 0.000352
54.775588 -0.001514 0.000352
54.901663 -0.001567 0.000352
55.027783 -0.001520 0.000352
55.153948 -0.001498 0.000352
55.280158 -0.001524 0.000352
55.406412 -0.001673 0.000352
55.532712 -0.001668 0.000352
55.659056 -0.001825 0.000352
55.785445 -0.001620 0.000352
55.911879 -0.001530 0.000352
56.038358 -0.001534 0.000352
56.164882 -0.001330 0.000352
56.291451 -0.001384 0.000352
56.418065 -0.001531 0.000352
56.544724 -0.001581 0.000352
56.671427 -0.001593 0.000352
56.798176 -0.001673 0.000352
56.924970 -0.001641 0.000352
57.051809 -0.001643 0.000352
57.178693 -0.001651 0.000352
57.305623 -0.001438 0.000352
57.432597 -0.001461 0.000352
57.559616 -0.001465 0.000352
57.686681 -0.001416 0.000352
57.813790 -0.001300 0.000352
57.940945 -0.001358 0.000352
58.068145 -0.001363 0.000352
58.195391 -0.001239 0.000352
58.322681 -0.001395 0.000352
58.450017 -0.001363 0.000352
58.577398 -0.001346 0.000352
58.704824 -0.001064 0.000352
58.832296 -0.001158 0.000352
58.959812 -0.001126 0.000352
59.087374 -0.001105 0.000352
59.214982 -0.001337 0.000352
59.342635 -0.001520 0.000352
59.470333 -0.001411 0.000352
59.598076 -0.001525 0.000352
59.725865 -0.001585 0.000352
59.853700 -0.001540 0.000352
59.981579 -0.001544 0.000352
60.109505 -0.001674 0.000352
60.237475 -0.001702 0.000352
60.365492 -0.001674 0.000352
60.493553 -0.001769 0.000352
60.621660 -0.001692 0.000352
60.749813 -0.001731 0.000352
60.878011 -0.001851 0.000352
61.006255 -0.001844 0.000352
61.134544 -0.001743 0.000352
61.262879 -0.001682 0.000352
61.391260 -0.001639 0.000352
61.519686 -0.001723 0.000352
61.648158 -0.001694 0.000352
61.776675 -0.001786 0.000352
61.905239 -0.001812 0.000352
62.033847 -0.001698 0.000352
62.162502 -0.001812 0.000352
62.291202 -0.001898 0.000352
62.419948 -0.001992 0.000352
62.548740 -0.002122 0.000352
62.677577 -0.002218 0.000352
62.806461 -0.002265 0.000352
62.935390 -0.002155 0.000352
63.064365 -0.002128 0.000352
63.193385 -0.002276 0.000352
63.322452 -0.002308 0.000352
63.451564 -0.002410 0.000352
63.580723 -0.002476 0.000352
63.709927 -0.002651 0.000352
63.839177 -0.002609 0.000352
63.968473 -0.002540 0.000352
64.097815 -0.002439 0.000352
64.227203 -0.002532 0.000352
64.356637 -0.002508 0.000352
64.486117 -0.002346 0.000352
64.615643 -0.002596 0.000352
64.745215 -0.002687 0.000352
64.874833 -0.002564 0.000352
65.004497 -0.002452 0.000352
65.134208 -0.002510 0.000352
65.263964 -0.002480 0.000352
65.393766 -0.002469 0.000352
65.523615 -0.002535 0.000352
65.653510 -0.002581 0.000352
65.783450 -0.002649 0.000352
65.913437 -0.002656 0.000352
66.043471 -0.002697 0.000352
66.173550 -0.002777 0.000352
66.303676 -0.002622 0.000352
66.433847 -0.002620 0.000352
66.564066 -0.002516 0.000352
66.694330 -0.002563 0.000352
66.824641 -0.002643 0.000352
66.954998 -0.002727 0.000352
67.085401 -0.002884 0.000352
67.215851 -0.002832 0.000352
67.346347 -0.003019 0.000352
67.476889 -0.003055 0.000352
67.607478 -0.003058 0.000352
67.738113 -0.002905 0.000352
67.868795 -0.003113 0.000352
67.999523 -0.003108 0.000352
68.130297 -0.003115 0.000352
68.261118 -0.003085 0.000352
68.391986 -0.003107 0.000352
68.522900 -0.003033 0.000352
68.653860 -0.003090 0.000352
68.784868 -0.003101 0.000352
68.915921 -0.003166 0.000352
69.047021 -0.003048 0.000352
69.178168 -0.003059 0.000352
69.309361 -0.003130 0.000352
69.440601 -0.003243 0.000352
69.571888 -0.003212 0.000352
69.703221 -0.003291 0.000352
69.834601 -0.003366 0.000352
69.966028 -0.003344 0.000352
70.097501 -0.003382 0.000352
70.229021 -0.003472 0.000352
70.360588 -0.003571 0.000352
70.492202 -0.003626 0.000352
70.623862 -0.003680 0.000352
70.755569 -0.003705 0.000352
70.887323 -0.003846 0.000352
71.019124 -0.003676 0.000352
71.150972 -0.003672 0.000352
71.282866 -0.003579 0.000352
71.414807 -0.003533 0.000352
71.546796 -0.003669 0.000352
71.678831 -0.003654 0.000352
71.810913 -0.003584 0.000352
71.943042 -0.003572 0.000352
72.075218 -0.003518 0.000352
72.207441 -0.003571 0.000352
72.339710 -0.003764 0.000352
72.472027 -0.003667 0.000352
72.604391 -0.003883 0.000352
72.736802 -0.003922 0.000352
72.869260 -0.004038 0.000352
73.001765 -0.003924 0.000352
73.134317 -0.003973 0.000352
73.266917 -0.003931 0.000352
73.399563 -0.003784 0.000352
73.532256 -0.003844 0.000352
73.664997 -0.003854 0.000352
73.797785 -0.003742 0.000352
73.930620 -0.003777 0.000352
74.063502 -0.003697 0.000352
74.196432 -0.003798 0.000352
74.329408 -0.003694 0.000352
74.462432 -0.003738 0.000352
74.595504 -0.003801 0.000352
74.728622 -0.003758 0.000352
74.861788 -0.003644 0.000352
74.995001 -0.003593 0.000352
75.128262 -0.003579 0.000352
75.261569 -0.003710 0.000352
75.394925 -0.003666 0.000352
75.528327 -0.003612 0.000352
75.661777 -0.003788 0.000352
75.795275 -0.003762 0.000352
75.928820 -0.003789 0.000352
76.062412 -0.003939 0.000352
76.196052 -0.003874 0.000352
76.329739 -0.003869 0.000352
76.463474 -0.003855 0.000352
76.597256 -0.003836 0.000352
76.731086 -0.004042 0.000352
76.864963 -0.004106 0.000352
76.998888 -0.004236 0.000352
77.132861 -0.004284 0.000352
77.266881 -0.004182 0.000352
77.400949 -0.004045 0.000352
77.535065 -0.004207 0.000352
77.669228 -0.004330 0.000352
77.803439 -0.004488 0.000352
77.937697 -0.004526 0.000352
78.072003 -0.004352 0.000352
78.206357 -0.004374 0.000352
78.340759 -0.004244 0.000352
78.475208 -0.004349 0.000352
78.609706 -0.004379 0.000352
78.744251 -0.004369 0.000352
78.878843 -0.004128 0.000352
79.013484 -0.004014 0.000352
79.148173 -0.004133 0.000352
79.282909 -0.004184 0.000352
79.417693 -0.004165 0.000352
79.552525 -0.004331 0.000352
79.687405 -0.004416 0.000352
79.822333 -0.004271 0.000352
79.957309 -0.004018 0.000352
80.092333 -0.003992 0.000352
80.227405 -0.004024 0.000352
80.362525 -0.004081 0.000352
80.497693 -0.004214 0.000352
80.632909 -0.004194 0.000352
80.768173 -0.004044 0.000352
80.903485 -0.004094 0.000352
81.038845 -0.004305 0.000352
81.174254 -0.004400 0.000352
81.309710 -0.004565 0.000352
81.445214 -0.004810 0.000352
81.580767 -0.004912 0.000352
81.716368 -0.005039 0.000352
81.852017 -0.005164 0.000352
81.987714 -0.005170 0.000352
82.123460 -0.005181 0.000352
82.259253 -0.004957 0.000352
82.395095 -0.004738 0.000352
82.530986 -0.004737 0.000352
82.666924 -0.004780 0.000352
82.802911 -0.004801 0.000352
82.938946 -0.004897 0.000352
83.075030 -0.004853 0.000352
83.211161 -0.004896 0.000352
83.347342 -0.004774 0.000352
83.483570 -0.005013 0.000352
83.619847 -0.004986 0.000352
83.756173 -0.004965 0.000352
83.892547 -0.004907 0.000352
84.028969 -0.005037 0.000352
84.165440 -0.005296 0.000352
84.301959 -0.005441 0.000352
84.438527 -0.005584 0.000352
84.575143 -0.005591 0.000352
84.711808 -0.005619 0.000352
84.848522 -0.005652 0.000352
84.985284 -0.005758 0.000352
85.122095 -0.005842 0.000352
85.258954 -0.005816 0.000352
85.395862 -0.005835 0.000352
85.532818 -0.005980 0.000352
85.669824 -0.006060 0.000352
85.806878 -0.006000 0.000352
85.943980 -0.006114 0.000352
86.081132 -0.006098 0.000352
86.218332 -0.005946 0.000352
86.355581 -0.005834 0.000352
86.492878 -0.005865 0.000352
86.630225 -0.005946 0.000352
86.767620 -0.005764 0.000352
86.905064 -0.005909 0.000352
87.042557 -0.005854 0.000352
87.180099 -0.005908 0.000352
87.317689 -0.005995 0.000352
87.455329 -0.006095 0.000352
87.593018 -0.006154 0.000352
87.730755 -0.006068 0.000352
87.868541 -0.006135 0.000352
88.006377 -0.006060 0.000352
88.144261 -0.005944 0.000352
88.282194 -0.005884 0.000352
88.420176 -0.005873 0.000352
88.558208 -0.005958 0.000352
88.696288 -0.006110 0.000352
88.834418 -0.006063 0.000352
88.972596 -0.006053 0.000352
89.110824 -0.006038 0.000352
89.249101 -0.006098 0.000352
89.387426 -0.006103 0.000352
89.525802 -0.006009 0.000352
89.664226 -0.006058 0.000352
89.802699 -0.006102 0.000352
89.941222 -0.006262 0.000352
90.079794 -0.006220 0.000352
90.218415 -0.006116 0.000352
90.357085 -0.006048 0.000352
90.495805 -0.006073 0.000352
90.634574 -0.006028 0.000352
90.773392 -0.006009 0.000352
90.912260 -0.006127 0.000352
91.051177 -0.006137 0.000352
91.190143 -0.006151 0.000352
91.329159 -0.006187 0.000352
91.468224 -0.006292 0.000352
91.607338 -0.006230 0.000352
91.746502 -0.006088 0.000352
91.885715 -0.006036 0.000352
92.024978 -0.005972 0.000352
92.164291 -0.005941 0.000352
92.303653 -0.005983 0.000352
92.443064 -0.005875 0.000352
92.582525 -0.005901 0.000352
92.722035 -0.005964 0.000352
92.861595 -0.005902 0.000352
93.001205 -0.005883 0.000352
93.140864 -0.005950 0.000352
93.280573 -0.005986 0.000352
93.420332 -0.006104 0.000352
93.560140 -0.006138 0.000352
93.699998 -0.006191 0.000352
93.839906 -0.006256 0.000352
93.979863 -0.006272 0.000352
94.119870 -0.006401 0.000352
94.259927 -0.006274 0.000352
94.400033 -0.006366 0.000352
94.540190 -0.006465 0.000352
94.680396 -0.006428 0.000352
94.820652 -0.006349 0.000352
94.960958 -0.006384 0.000352
95.101313 -0.006461 0.000352
95.241719 -0.006365 0.000352
95.382175 -0.006232 0.000352
95.522680 -0.006204 0.000352
95.663235 -0.006057 0.000352
95.803840 -0.006160 0.000352
95.944496 -0.006078 0.000352
96.085201 -0.006183 0.000352
96.225956 -0.006278 0.000352
96.366761 -0.006446 0.000352
96.507617 -0.006531 0.000352
96.648522 -0.006573 0.000352
96.789477 -0.006501 0.000352
96.930483 -0.006568 0.000352
97.071539 -0.006702 0.000352
97.212644 -0.006843 0.000352
97.353800 -0.006786 0.000352
97.495006 -0.006923 0.000352
97.636262 -0.006809 0.000352
97.777569 -0.006825 0.000352
97.918925 -0.006762 0.000352
98.060332 -0.006718 0.000352
98.201789 -0.006695 0.000352
98.343297 -0.006679 0.000352
98.484855 -0.006642 0.000352
98.626463 -0.006748 0.000352
98.768121 -0.006753 0.000352
98.909829 -0.006778 0.000352
99.051588 -0.006935 0.000352
99.193398 -0.007009 0.000352
99.335258 -0.006965 0.000352
99.477168 -0.007028 0.000352
99.619128 -0.007087 0.000352
99.761139 -0.007133 0.000352
99.903201 -0.007149 0.000352
100.045313 -0.006979 0.000352
100.187476 -0.007037 0.000352
100.329689 -0.006836 0.000352
100.471952 -0.006721 0.000352
100.614266 -0.006820 0.000352
100.756631 -0.007004 0.000352
100.899046 -0.006939 0.000352
101.041512 -0.006976 0.000352
101.184029 -0.007003 0.000352
101.326596 -0.007063 0.000352
101.469214 -0.007057 0.000352
101.611882 -0.007063 0.000352
101.754601 -0.006987 0.000352
101.897371 -0.006959 0.000352
102.040192 -0.006885 0.000352
102.183063 -0.006854 0.000352
102.325986 -0.006951 0.000352
102.468959 -0.006990 0.000352
102.611982 -0.007176 0.000352
102.755057 -0.007197 0.000352
102.898183 -0.007307 0.000352
103.041359 -0.007417 0.000352
103.184586 -0.007591 0.000352
103.327864 -0.007483 0.000352
103.471193 -0.007425 0.000352
103.614573 -0.007510 0.000352
103.758004 -0.007538 0.000352
103.901486 -0.007630 0.000352
104.045019 -0.007350 0.000352
104.188603 -0.007268 0.000352
104.332238 -0.007304 0.000352
104.475924 -0.007326 0.000352
104.619661 -0.007408 0.000352
104.763449 -0.007386 0.000352
104.907288 -0.007380 0.000352
105.051178 -0.007392 0.000352
105.195119 -0.007432 0.000352
105.339112 -0.007404 0.000352
105.483156 -0.007286 0.000352
105.627251 -0.007198 0.000352
105.771397 -0.007156 0.000352
105.915594 -0.007164 0.000352
106.059843 -0.007054 0.000352
106.204143 -0.007099 0.000352
106.348494 -0.007143 0.000352
106.492896 -0.007255 0.000352
106.637350 -0.007271 0.000352
106.781855 -0.007148 0.000352
106.926412 -0.007255 0.000352
107.071019 -0.007260 0.000352
107.215679 -0.007298 0.000352
107.360389 -0.007419 0.000352
107.505151 -0.007504 0.000352
107.649965 -0.007567 0.000352
107.794830 -0.007545 0.000352
107.939746 -0.007545 0.000352
108.084714 -0.007705 0.000352
108.229734 -0.007755 0.000352
108.374805 -0.007739 0.000352
108.519927 -0.007797 0.000352
108.665101 -0.007819 0.000352
108.810327 -0.007940 0.000352
108.955604 -0.007945 0.000352
109.100933 -0.008028 0.000352
109.246314 -0.008001 0.000352
109.391746 -0.007917 0.000352
109.537230 -0.007883 0.000352
109.682765 -0.007846 0.000352
109.828353 -0.007878 0.000352
109.973992 -0.007814 0.000352
110.119683 -0.007934 0.000352
110.265425 -0.007934 0.000352
110.411220 -0.007878 0.000352
110.557066 -0.007957 0.000352
110.702964 -0.007959 0.000352
110.848914 -0.007945 0.000352
110.994916 -0.007971 0.000352
111.140969 -0.007888 0.000352
111.287075 -0.007893 0.000352
111.433232 -0.007977 0.000352
111.579442 -0.008031 0.000352
111.725703 -0.007983 0.000352
111.872016 -0.008050 0.000352
112.018382 -0.008095 0.000352
112.164799 -0.007907 0.000352
112.311268 -0.007871 0.000352
112.457790 -0.007891 0.000352
112.604363 -0.008076 0.000352
112.750989 -0.007995 0.000352
112.897666 -0.007984 0.000352
113.044396 -0.008003 0.000352
113.191178 -0.008194 0.000352
113.338012 -0.008190 0.000352
113.484899 -0.008257 0.000352
113.631837 -0.008133 0.000352
113.778828 -0.008020 0.000352
113.925871 -0.007955 0.000352
114.072966 -0.007995 0.000352
114.220113 -0.007875 0.000352
114.367313 -0.007920 0.000352
114.514565 -0.007920 0.000352
114.661870 -0.007999 0.000352
114.809226 -0.008077 0.000352
114.956635 -0.008024 0.000352
115.104097 -0.008075 0.000352
115.251611 -0.007979 0.000352
115.399177 -0.007919 0.000352
115.546796 -0.008010 0.000352
115.694467 -0.008053 0.000352
115.842191 -0.008079 0.000352
115.989967 -0.008133 0.000352
116.137796 -0.008086 0.000352
116.285677 -0.008003 0.000352
116.433611 -0.007826 0.000352
116.581597 -0.007829 0.000352
116.729636 -0.007748 0.000352
116.877728 -0.007844 0.000352
117.025872 -0.007782 0.000352
117.174069 -0.007798 0.000352
117.322318 -0.007821 0.000352
117.470620 -0.007888 0.000352
117.618975 -0.007873 0.000352
117.767383 -0.007948 0.000352
117.915843 -0.008005 0.000352
118.064356 -0.007970 0.000352
118.212922 -0.008064 0.000352
118.361541 -0.008097 0.000352
118.510212 -0.008025 0.000352
118.658936 -0.008013 0.000352
118.807714 -0.007888 0.000352
118.956544 -0.007799 0.000352
119.105427 -0.007788 0.000352
119.254362 -0.007709 0.000352
119.403351 -0.007743 0.000352
119.552393 -0.007816 0.000352
119.701488 -0.007876 0.000352
119.850635 -0.007949 0.000352
119.999836 -0.007912 0.000352
120.149090 -0.007929 0.000352
120.298396 -0.007929 0.000352
120.447756 -0.007873 0.000352
120.597169 -0.008014 0.000352
120.746635 -0.008024 0.000352
120.896154 -0.008027 0.000352
121.045726 -0.008071 0.000352
121.195351 -0.008086 0.000352
121.345030 -0.008133 0.000352
121.494762 -0.008087 0.000352
121.644547 -0.008091 0.000352
121.794385 -0.008093 0.000352
121.944276 -0.008120 0.000352
122.094221 -0.008096 0.000352
122.244219 -0.008074 0.000352
122.394270 -0.008065 0.000352
122.544375 -0.007976 0.000352
122.694532 -0.007961 0.000352
122.844744 -0.007889 0.000352
122.995008 -0.007890 0.000352
123.145326 -0.007825 0.000352
123.295698 -0.007849 0.000352
123.446123 -0.007806 0.000352
123.596601 -0.007713 0.000352
123.747133 -0.007732 0.000352
123.897718 -0.007624 0.000352
124.048357 -0.007576 0.000352
124.199050 -0.007517 0.000352
124.349796 -0.007553 0.000352
124.500595 -0.007657 0.000352
124.651448 -0.007589 0.000352
124.802355 -0.007564 0.000352
124.953315 -0.007688 0.000352
125.104329 -0.007748 0.000352
125.255397 -0.007725 0.000352
125.406518 -0.007830 0.000352
125.557693 -0.007825 0.000352
125.708922 -0.007850 0.000352
125.860204 -0.008024 0.000352
126.011541 -0.007935 0.000352
126.162931 -0.007973 0.000352
126.314374 -0.007950 0.000352
126.465872 -0.008011 0.000352
126.617424 -0.008179 0.000352
126.769029 -0.008069 0.000352
126.920688 -0.007957 0.000352
127.072401 -0.007987 0.000352
127.224168 -0.007819 0.000352
127.375989 -0.007885 0.000352
127.527864 -0.007870 0.000352
127.679793 -0.007886 0.000352
127.831776 -0.007815 0.000352
127.983813 -0.007824 0.000352
128.135904 -0.007923 0.000352
128.288049 -0.007991 0.000352
128.440248 -0.007899 0.000352
128.592501 -0.007825 0.000352
128.744808 -0.007730 0.000352
128.897169 -0.007753 0.000352
129.049585 -0.007752 0.000352
129.202054 -0.007904 0.000352
129.354578 -0.007892 0.000352
129.507156 -0.007938 0.000352
129.659789 -0.008023 0.000352
129.812475 -0.008039 0.000352
129.965216 -0.008147 0.000352
130.118011 -0.008142 0.000352
130.270860 -0.008042 0.000352
130.423764 -0.007946 0.000352
130.576722 -0.008016 0.000352
130.729734 -0.007990 0.000352
130.882801 -0.007998 0.000352
131.035922 -0.007966 0.000352
131.189097 -0.007724 0.000352
131.342327 -0.007618 0.000352
131.495612 -0.007514 0.000352
131.648951 -0.007580 0.000352
131.802344 -0.007586 0.000352
131.955792 -0.007519 0.000352
132.109294 -0.007522 0.000352
132.262851 -0.007446 0.000352
132.416463 -0.007520 0.000352
132.570129 -0.007513 0.000352
132.723850 -0.007485 0.000352
132.877625 -0.007642 0.000352
133.031455 -0.007636 0.000352
133.185340 -0.007552 0.000352
133.339279 -0.007524 0.000352
133.493273 -0.007537 0.000352
133.647322 -0.007514 0.000352
133.801425 -0.007568 0.000352
133.955584 -0.007592 0.000352
134.109797 -0.007621 0.000352
134.264065 -0.007682 0.000352
134.418387 -0.007647 0.000352
134.572765 -0.007572 0.000352
134.727197 -0.007645 0.000352
134.881685 -0.007800 0.000352
135.036227 -0.007862 0.000352
135.190824 -0.007909 0.000352
135.345476 -0.007992 0.000352
135.500183 -0.008058 0.000352
135.654945 -0.007989 0.000352
135.809762 -0.007964 0.000352
135.964634 -0.008008 0.000352
136.119561 -0.007973 0.000352
136.274543 -0.007959 0.000352
136.429580 -0.008008 0.000352
136.584672 -0.008045 0.000352
136.739820 -0.007965 0.000352
136.895022 -0.007910 0.000352
137.050280 -0.007935 0.000352
137.205593 -0.007940 0.000352
137.360961 -0.007987 0.000352
137.516384 -0.007934 0.000352
137.671862 -0.007739 0.000352
137.827396 -0.007753 0.000352
137.982985 -0.007805 0.000352
138.138629 -0.007877 0.000352
138.294329 -0.007984 0.000352
138.450084 -0.008136 0.000352
138.605894 -0.008053 0.000352
138.761760 -0.007970 0.000352
138.917681 -0.008028 0.000352
139.073657 -0.008080 0.000352
139.229689 -0.007994 0.000352
139.385776 -0.007942 0.000352
139.541919 -0.007851 0.000352
139.698117 -0.007850 0.000352
139.854371 -0.007878 0.000352
140.010680 -0.007827 0.000352
140.167045 -0.007786 0.000352
140.323466 -0.007832 0.000352
140.479942 -0.007810 0.000352
140.636473 -0.007744 0.000352
140.793061 -0.007631 0.000352
140.949703 -0.007612 0.000352
141.106402 -0.007528 0.000352
141.263156 -0.007542 0.000352
141.419966 -0.007595 0.000352
141.576832 -0.007457 0.000352
141.733753 -0.007444 0.000352
141.890730 -0.007459 0.000352
142.047763 -0.007548 0.000352
142.204852 -0.007612 0.000352
142.361997 -0.007616 0.000352
142.519197 -0.007682 0.000352
142.676453 -0.007665 0.000352
142.833766 -0.007699 0.000352
142.991134 -0.007595 0.000352
143.148558 -0.007668 0.000352
143.306038 -0.007731 0.000352
143.463573 -0.007845 0.000352
143.621165 -0.007800 0.000352
143.778813 -0.007883 0.000352
143.936517 -0.007819 0.000352
144.094277 -0.007802 0.000352
144.252093 -0.007750 0.000352
144.409965 -0.007736 0.000352
144.567893 -0.007772 0.000352
144.725878 -0.007754 0.000352
144.883918 -0.007760 0.000352
145.042015 -0.007811 0.000352
145.200168 -0.007716 0.000352
145.358377 -0.007704 0.000352
145.516642 -0.007692 0.000352
145.674963 -0.007733 0.000352
145.833341 -0.007733 0.000352
145.991775 -0.007822 0.000352
146.150265 -0.007831 0.000352
146.308812 -0.007821 0.000352
146.467415 -0.007856 0.000352
146.626074 -0.007885 0.000352
146.784790 -0.007860 0.000352
146.943562 -0.007893 0.000352
147.102391 -0.007971 0.000352
147.261276 -0.007867 0.000352
147.420217 -0.007875 0.000352
147.579215 -0.007817 0.000352
147.738270 -0.007901 0.000352
147.897381 -0.007808 0.000352
148.056548 -0.007784 0.000352
148.215772 -0.007785 0.000352
148.375053 -0.007729 0.000352
148.534390 -0.007821 0.000352
148.693784 -0.007735 0.000352
148.853235 -0.007705 0.000352
149.012742 -0.007721 0.000352
149.172306 -0.007673 0.000352
149.331926 -0.007619 0.000352
149.491604 -0.007474 0.000352
149.651338 -0.007403 0.000352
149.811128 -0.007378 0.000352
149.970976 -0.007350 0.000352
150.130880 -0.007284 0.000352
150.290842 -0.007318 0.000352
150.450860 -0.007264 0.000352
150.610935 -0.007348 0.000352
150.771066 -0.007279 0.000352
150.931255 -0.007289 0.000352
151.091501 -0.007299 0.000352
151.251803 -0.007167 0.000352
151.412163 -0.007157 0.000352
151.572580 -0.007061 0.000352
151.733053 -0.007103 0.000352
151.893584 -0.007113 0.000352
152.054171 -0.007048 0.000352
152.214816 -0.007074 0.000352
152.375518 -0.007131 0.000352
152.536277 -0.007018 0.000352
152.697093 -0.007026 0.000352
152.857966 -0.007058 0.000352
153.018896 -0.006995 0.000352
153.179884 -0.007066 0.000352
153.340928 -0.007091 0.000352
153.502030 -0.007068 0.000352
153.663190 -0.007057 0.000352
153.824406 -0.007119 0.000352
153.985680 -0.007115 0.000352
154.147011 -0.007174 0.000352
154.308399 -0.007218 0.000352
154.469845 -0.007220 0.000352
154.631348 -0.007059 0.000352
154.792909 -0.006962 0.000352
154.954527 -0.006903 0.000352
155.116202 -0.006865 0.000352
155.277935 -0.006850 0.000352
155.439725 -0.006794 0.000352
155.601573 -0.006855 0.000352
155.763478 -0.006804 0.000352
155.925441 -0.006789 0.000352
156.087462 -0.006792 0.000352
156.249540 -0.006773 0.000352
156.411675 -0.006727 0.000352
156.573868 -0.006754 0.000352
156.736119 -0.006776 0.000352
156.898428 -0.006835 0.000352
157.060794 -0.006844 0.000352
157.223218 -0.006867 0.000352
157.385699 -0.006855 0.000352
157.548239 -0.006890 0.000352
157.710836 -0.006899 0.000352
157.873491 -0.006836 0.000352
158.036203 -0.006770 0.000352
158.198974 -0.006722 0.000352
158.361802 -0.006742 0.000352
158.524689 -0.006725 0.000352
158.687633 -0.006624 0.000352
158.850635 -0.006600 0.000352
159.013695 -0.006611 0.000352
159.176812 -0.006555 0.000352
159.339988 -0.006508 0.000352
159.503222 -0.006488 0.000352
159.666514 -0.006425 0.000352
159.829864 -0.006409 0.000352
159.993272 -0.006417 0.000352
160.156738 -0.006228 0.000352
160.320262 -0.006353 0.000352
160.483844 -0.006275 0.000352
160.647484 -0.006256 0.000352
160.811183 -0.006157 0.000352
160.974939 -0.006096 0.000352
161.138754 -0.005996 0.000352
161.302627 -0.006042 0.000352
161.466559 -0.006076 0.000352
161.630548 -0.006151 0.000352
161.794596 -0.006180 0.000352
161.958702 -0.006157 0.000352
162.122866 -0.006166 0.000352
162.287089 -0.006161 0.000352
162.451370 -0.006192 0.000352
162.615710 -0.006181 0.000352
162.780108 -0.006152 0.000352
162.944564 -0.006184 0.000352
163.109079 -0.006274 0.000352
163.273652 -0.006167 0.000352
163.438284 -0.006152 0.000352
163.602974 -0.006230 0.000352
163.767723 -0.006220 0.000352
163.932530 -0.006151 0.000352
164.097396 -0.006194 0.000352
164.262320 -0.006206 0.000352
164.427303 -0.006234 0.000352
164.592345 -0.006140 0.000352
164.757445 -0.006095 0.000352
164.922604 -0.005966 0.000352
165.087822 -0.005957 0.000352
165.253099 -0.005933 0.000352
165.418434 -0.005937 0.000352
165.583828 -0.005945 0.000352
165.749280 -0.005912 0.000352
165.914792 -0.005923 0.000352
166.080362 -0.005929 0.000352
166.245991 -0.005929 0.000352
166.411679 -0.005830 0.000352
166.577426 -0.005857 0.000352
166.743232 -0.005845 0.000352
166.909096 -0.005890 0.000352
167.075020 -0.005886 0.000352
167.241003 -0.005834 0.000352
167.407044 -0.005860 0.000352
167.573145 -0.005857 0.000352
167.739304 -0.005880 0.000352
167.905523 -0.005933 0.000352
168.071801 -0.006001 0.000352
168.238138 -0.005983 0.000352
168.404534 -0.006020 0.000352
168.570989 -0.005969 0.000352
168.737503 -0.005959 0.000352
168.904076 -0.005910 0.000352
169.070709 -0.005936 0.000352
169.237401 -0.005937 0.000352
169.404152 -0.005984 0.000352
169.570962 -0.006011 0.000352
169.737832 -0.006000 0.000352
169.904760 -0.005954 0.000352
170.071749 -0.005971 0.000352
170.238796 -0.005939 0.000352
170.405903 -0.005935 0.000352
170.573069 -0.005796 0.000352
170.740295 -0.005827 0.000352
170.907580 -0.005853 0.000352
171.074925 -0.005835 0.000352
171.242329 -0.005756 0.000352
171.409792 -0.005731 0.000352
171.577315 -0.005703 0.000352
171.744898 -0.005711 0.000352
171.912540 -0.005743 0.000352
172.080242 -0.005740 0.000352
172.248003 -0.005688 0.000352
172.415824 -0.005608 0.000352
172.583704 -0.005569 0.000352
172.751644 -0.005639 0.000352
172.919644 -0.005617 0.000352
173.087704 -0.005660 0.000352
173.255823 -0.005646 0.000352
173.424002 -0.005677 0.000352
173.592241 -0.005699 0.000352
173.760540 -0.005715 0.000352
173.928898 -0.005695 0.000352
174.097316 -0.005675 0.000352
174.265794 -0.005691 0.000352
174.434332 -0.005685 0.000352
174.602930 -0.005719 0.000352
174.771588 -0.005664 0.000352
174.940306 -0.005699 0.000352
175.109083 -0.005749 0.000352
175.277921 -0.005757 0.000352
175.446818 -0.005654 0.000352
175.615776 -0.005586 0.000352
175.784794 -0.005490 0.000352
175.953872 -0.005526 0.000352
176.123009 -0.005494 0.000352
176.292207 -0.005473 0.000352
176.461465 -0.005465 0.000352
176.630784 -0.005447 0.000352
176.800162 -0.005460 0.000352
176.969601 -0.005416 0.000352
177.139099 -0.005380 0.000352
177.308658 -0.005362 0.000352
177.478278 -0.005319 0.000352
177.647957 -0.005267 0.000352
177.817697 -0.005249 0.000352
177.987497 -0.005225 0.000352
178.157358 -0.005202 0.000352
178.327279 -0.005188 0.000352
178.497260 -0.005230 0.000352
178.667302 -0.005212 0.000352
178.837404 -0.005186 0.000352
179.007566 -0.005192 0.000352
179.177789 -0.005154 0.000352
179.348073 -0.005094 0.000352
179.518417 -0.005032 0.000352
179.688821 -0.004982 0.000352
179.859286 -0.005023 0.000352
180.029812 -0.004992 0.000352
180.200398 -0.004949 0.000352
180.371045 -0.005002 0.000352
180.541753 -0.004928 0.000352
180.712521 -0.004954 0.000352
180.883350 -0.004957 0.000352
181.054240 -0.004940 0.000352
181.225190 -0.004954 0.000352
181.396201 -0.004936 0.000352
181.567273 -0.005017 0.000352
181.738406 -0.005007 0.000352
181.909599 -0.004936 0.000352
182.080853 -0.004910 0.000352
182.252168 -0.004887 0.000352
182.423545 -0.004863 0.000352
182.594981 -0.004817 0.000352
182.766479 -0.004887 0.000352
182.938038 -0.004862 0.000352
183.109658 -0.004801 0.000352
183.281339 -0.004764 0.000352
183.453080 -0.004780 0.000352
183.624883 -0.004730 0.000352
183.796747 -0.004728 0.000352
183.968672 -0.004741 0.000352
184.140658 -0.004768 0.000352
184.312705 -0.004768 0.000352
184.484813 -0.004765 0.000352
184.656983 -0.004674 0.000352
184.829214 -0.004649 0.000352
185.001505 -0.004626 0.000352
185.173858 -0.004612 0.000352
185.346273 -0.004604 0.000352
185.518748 -0.004629 0.000352
185.691285 -0.004629 0.000352
185.863883 -0.004600 0.000352
186.036543 -0.004610 0.000352
186.209264 -0.004625 0.000352
186.382046 -0.004675 0.000352
186.554890 -0.004654 0.000352
186.727795 -0.004716 0.000352
186.900761 -0.004684 0.000352
187.073789 -0.004672 0.000352
187.246879 -0.004651 0.000352
187.420030 -0.004651 0.000352
187.593242 -0.004664 0.000352
187.766516 -0.004627 0.000352
187.939852 -0.004601 0.000352
188.113249 -0.004591 0.000352
188.286708 -0.004539 0.000352
188.460229 -0.004584 0.000352
188.633811 -0.004546 0.000352
188.807455 -0.004475 0.000352
188.981160 -0.004468 0.000352
189.154927 -0.004383 0.000352
189.328756 -0.004438 0.000352
189.502647 -0.004475 0.000352
189.676600 -0.004409 0.000352
189.850614 -0.004419 0.000352
190.024691 -0.004380 0.000352
190.198829 -0.004354 0.000352
190.373029 -0.004360 0.000352
190.547291 -0.004436 0.000352
190.721614 -0.004438 0.000352
190.896000 -0.004405 0.000352
191.070448 -0.004404 0.000352
191.244958 -0.004310 0.000352
191.419530 -0.004355 0.000352
191.594163 -0.004354 0.000352
191.768859 -0.004398 0.000352
191.943617 -0.004394 0.000352
192.118437 -0.004435 0.000352
192.293319 -0.004423 0.000352
192.468264 -0.004385 0.000352
192.643270 -0.004369 0.000352
192.818339 -0.004370 0.000352
192.993470 -0.004355 0.000352
193.168663 -0.004281 0.000352
193.343918 -0.004196 0.000352
193.519236 -0.004247 0.000352
193.694616 -0.004229 0.000352
193.870058 -0.004163 0.000352
194.045563 -0.004188 0.000352
194.221130 -0.004164 0.000352
194.396759 -0.004145 0.000352
194.572451 -0.004202 0.000352
194.748205 -0.004162 0.000352
194.924022 -0.004143 0.000352
195.099901 -0.004140 0.000352
195.275843 -0.004102 0.000352
195.451847 -0.004140 0.000352
195.627914 -0.004139 0.000352
195.804043 -0.004108 0.000352
195.980235 -0.004135 0.000352
196.156490 -0.004099 0.000352
196.332807 -0.004092 0.000352
196.509187 -0.004010 0.000352
196.685629 -0.003989 0.000352
196.862134 -0.003900 0.000352
197.038702 -0.003930 0.000352
197.215333 -0.003959 0.000352
197.392026 -0.003972 0.000352
197.568783 -0.003974 0.000352
197.745602 -0.003947 0.000352
197.922483 -0.003996 0.000352
198.099428 -0.003977 0.000352
198.276436 -0.004056 0.000352
198.453506 -0.004076 0.000352
198.630640 -0.004104 0.000352
198.807836 -0.004109 0.000352
198.985096 -0.004107 0.000352
199.162418 -0.004056 0.000352
199.339803 -0.004023 0.000352
199.517252 -0.004003 0.000352
199.694763 -0.003931 0.000352
199.872338 -0.003928 0.000352
200.049975 -0.003898 0.000352
200.227676 -0.003899 0.000352
200.405440 -0.003974 0.000352
200.583267 -0.003950 0.000352
200.761157 -0.004002 0.000352
200.939111 -0.004043 0.000352
201.117128 -0.004050 0.000352
201.295208 -0.004031 0.000352
201.473351 -0.003990 0.000352
201.651558 -0.003951 0.000352
201.829827 -0.003867 0.000352
202.008161 -0.003837 0.000352
202.186557 -0.003857 0.000352
202.365017 -0.003829 0.000352
202.543541 -0.003832 0.000352
202.722128 -0.003802 0.000352
202.900778 -0.003804 0.000352
203.079492 -0.003752 0.000352
203.258269 -0.003714 0.000352
203.437110 -0.003772 0.000352
203.616015 -0.003690 0.000352
203.794983 -0.003693 0.000352
203.974014 -0.003640 0.000352
204.153110 -0.003667 0.000352
204.332268 -0.003663 0.000352
204.511491 -0.003614 0.000352
204.690777 -0.003589 0.000352
204.870127 -0.003651 0.000352
205.049541 -0.003616 0.000352
205.229018 -0.003642 0.000352
205.408560 -0.003609 0.000352
205.588165 -0.003585 0.000352
205.767833 -0.003627 0.000352
205.947566 -0.003613 0.000352
206.127363 -0.003603 0.000352
206.307223 -0.003660 0.000352
206.487148 -0.003613 0.000352
206.667136 -0.003590 0.000352
206.847188 -0.003552 0.000352
207.027304 -0.003495 0.000352
207.207485 -0.003488 0.000352
207.387729 -0.003484 0.000352
207.568037 -0.003477 0.000352
207.748410 -0.003483 0.000352
207.928846 -0.003466 0.000352
208.109347 -0.003448 0.000352
208.289912 -0.003435 0.000352
208.470541 -0.003441 0.000352
208.651234 -0.003438 0.000352
208.831991 -0.003407 0.000352
209.012813 -0.003383 0.000352
209.193699 -0.003349 0.000352
209.374649 -0.003346 0.000352
209.555663 -0.003357 0.000352
209.736742 -0.003345 0.000352
209.917885 -0.003343 0.000352
210.099093 -0.003322 0.000352
210.280365 -0.003323 0.000352
210.461701 -0.003292 0.000352
210.643102 -0.003371 0.000352
210.824567 -0.003339 0.000352
211.006097 -0.003279 0.000352
211.187691 -0.003271 0.000352
211.369350 -0.003318 0.000352
211.551073 -0.003308 0.000352
211.732861 -0.003295 0.000352
211.914713 -0.003299 0.000352
212.096630 -0.003290 0.000352
212.278612 -0.003281 0.000352
212.460658 -0.003245 0.000352
212.642770 -0.003244 0.000352
212.824945 -0.003200 0.000352
213.007186 -0.003183 0.000352
213.189491 -0.003164 0.000352
213.371861 -0.003214 0.000352
213.554296 -0.003249 0.000352
213.736796 -0.003265 0.000352
213.919361 -0.003276 0.000352
214.101990 -0.003266 0.000352
214.284685 -0.003274 0.000352
214.467444 -0.003233 0.000352
214.650268 -0.003219 0.000352
214.833157 -0.003194 0.000352
215.016112 -0.003206 0.000352
215.199131 -0.003186 0.000352
215.382215 -0.003235 0.000352
215.565364 -0.003233 0.000352
215.748579 -0.003203 0.000352
215.931858 -0.003209 0.000352
216.115203 -0.003181 0.000352
216.298613 -0.003188 0.000352
216.482088 -0.003186 0.000352
216.665628 -0.003185 0.000352
216.849233 -0.003143 0.000352
217.032904 -0.003079 0.000352
217.216640 -0.003068 0.000352
217.400441 -0.003068 0.000352
217.584308 -0.003098 0.000352
217.768240 -0.003090 0.000352
217.952237 -0.003068 0.000352
218.136299 -0.003098 0.000352
218.320427 -0.003071 0.000352
218.504621 -0.003131 0.000352
218.688880 -0.003147 0.000352
218.873204 -0.003139 0.000352
219.057594 -0.003169 0.000352
219.242050 -0.003139 0.000352
219.426571 -0.003081 0.000352
219.611157 -0.003075 0.000352
219.795809 -0.003014 0.000352
219.980527 -0.002996 0.000352
220.165311 -0.002953 0.000352
220.350160 -0.002956 0.000352
220.535074 -0.002892 0.000352
220.720055 -0.002909 0.000352
220.905101 -0.002904 0.000352
221.090213 -0.002925 0.000352
221.275391 -0.002938 0.000352
221.460634 -0.002977 0.000352
221.645944 -0.002937 0.000352
221.831319 -0.002941 0.000352
222.016760 -0.002904 0.000352
222.202267 -0.002932 0.000352
222.387840 -0.002904 0.000352
222.573479 -0.002875 0.000352
222.759184 -0.002881 0.000352
222.944955 -0.002835 0.000352
223.130792 -0.002847 0.000352
223.316694 -0.002798 0.000352
223.502663 -0.002812 0.000352
223.688699 -0.002836 0.000352
223.874800 -0.002768 0.000352
224.060967 -0.002744 0.000352
224.247200 -0.002713 0.000352
224.433500 -0.002735 0.000352
224.619866 -0.002786 0.000352
224.806298 -0.002777 0.000352
224.992796 -0.002739 0.000352
225.179361 -0.002695 0.000352
225.365992 -0.002641 0.000352
225.552689 -0.002602 0.000352
225.739453 -0.002620 0.000352
225.926283 -0.002685 0.000352
226.113179 -0.002686 0.000352
226.300142 -0.002700 0.000352
226.487171 -0.002745 0.000352
226.674267 -0.002747 0.000352
226.861429 -0.002782 0.000352
227.048657 -0.002771 0.000352
227.235953 -0.002757 0.000352
227.423314 -0.002661 0.000352
227.610743 -0.002660 0.000352
227.798238 -0.002680 0.000352
227.985799 -0.002653 0.000352
228.173427 -0.002665 0.000352
228.361122 -0.002683 0.000352
228.548884 -0.002730 0.000352
228.736712 -0.002813 0.000352
228.924607 -0.002793 0.000352
229.112569 -0.002758 0.000352
229.300598 -0.002748 0.000352
229.488693 -0.002716 0.000352
229.676855 -0.002721 0.000352
229.865085 -0.002752 0.000352
230.053381 -0.002764 0.000352
230.241744 -0.002727 0.000352
230.430173 -0.002739 0.000352
230.618670 -0.002746 0.000352
230.807234 -0.002703 0.000352
230.995865 -0.002639 0.000352
231.184563 -0.002628 0.000352
231.373328 -0.002626 0.000352
231.562160 -0.002594 0.000352
231.751059 -0.002589 0.000352
231.940025 -0.002559 0.000352
232.129059 -0.002559 0.000352
232.318159 -0.002541 0.000352
232.507327 -0.002532 0.000352
232.696562 -0.002498 0.000352
232.885864 -0.002460 0.000352
233.075234 -0.002465 0.000352
233.264671 -0.002443 0.000352
233.454175 -0.002386 0.000352
233.643746 -0.002365 0.000352
233.833385 -0.002402 0.000352
234.023091 -0.002354 0.000352
234.212865 -0.002338 0.000352
234.402706 -0.002340 0.000352
234.592615 -0.002316 0.000352
234.782591 -0.002319 0.000352
234.972634 -0.002277 0.000352
235.162746 -0.002297 0.000352
235.352924 -0.002267 0.000352
235.543170 -0.002246 0.000352
235.733484 -0.002247 0.000352
235.923866 -0.002274 0.000352
236.114315 -0.002268 0.000352
236.304832 -0.002312 0.000352
236.495416 -0.002308 0.000352
236.686068 -0.002339 0.000352
236.876788 -0.002374 0.000352
237.067576 -0.002382 0.000352
237.258432 -0.002366 0.000352
237.449355 -0.002393 0.000352
237.640346 -0.002454 0.000352
237.831406 -0.002454 0.000352
238.022533 -0.002488 0.000352
238.213727 -0.002502 0.000352
238.404990 -0.002518 0.000352
238.596321 -0.002497 0.000352
238.787720 -0.002476 0.000352
238.979187 -0.002495 0.000352
239.170722 -0.002515 0.000352
239.362325 -0.002462 0.000352
239.553996 -0.002486 0.000352
239.745735 -0.002476 0.000352
239.937542 -0.002434 0.000352
240.129418 -0.002434 0.000352
240.321361 -0.002412 0.000352
240.513373 -0.002397 0.000352
240.705453 -0.002394 0.000352
240.897602 -0.002387 0.000352
241.089818 -0.002419 0.000352
241.282103 -0.002417 0.000352
241.474456 -0.002416 0.000352
241.666878 -0.002419 0.000352
241.859368 -0.002399 0.000352
242.051927 -0.002435 0.000352
242.244553 -0.002443 0.000352
242.437249 -0.002446 0.000352
242.630012 -0.002471 0.000352
242.822845 -0.002473 0.000352
243.015745 -0.002473 0.000352
243.208715 -0.002478 0.000352
243.401753 -0.002405 0.000352
243.594859 -0.002426 0.000352
243.788034 -0.002419 0.000352
243.981278 -0.002394 0.000352
244.174591 -0.002365 0.000352
244.367972 -0.002371 0.000352
244.561422 -0.002386 0.000352
244.754940 -0.002352 0.000352
244.948528 -0.002331 0.000352
245.142184 -0.002360 0.000352
245.335909 -0.002299 0.000352
245.529703 -0.002322 0.000352
245.723566 -0.002306 0.000352
245.917497 -0.002304 0.000352
246.111498 -0.002268 0.000352
246.305567 -0.002259 0.000352
246.499706 -0.002208 0.000352
246.693913 -0.002204 0.000352
246.888189 -0.002173 0.000352
247.082535 -0.002172 0.000352
247.276950 -0.002193 0.000352
247.471433 -0.002184 0.000352
247.665986 -0.002199 0.000352
247.860608 -0.002224 0.000352
248.055299 -0.002225 0.000352
248.250059 -0.002210 0.000352
248.444889 -0.002236 0.000352
248.639787 -0.002193 0.000352
248.834755 -0.002181 0.000352
249.029792 -0.002180 0.000352
249.224899 -0.002151 0.000352
249.420075 -0.002141 0.000352
249.615320 -0.002173 0.000352
249.810635 -0.002169 0.000352
250.006019 -0.002142 0.000352
250.201472 -0.002110 0.000352
250.396995 -0.002134 0.000352
250.592587 -0.002135 0.000352
250.788249 -0.002106 0.000352
250.983981 -0.002132 0.000352
251.179782 -0.002095 0.000352
251.375652 -0.002116 0.000352
251.571592 -0.002126 0.000352
251.767602 -0.002103 0.000352
251.963682 -0.002111 0.000352
252.159831 -0.002060 0.000352
252.356050 -0.002031 0.000352
252.552338 -0.002081 0.000352
252.748697 -0.002027 0.000352
252.945125 -0.002010 0.000352
253.141623 -0.001995 0.000352
253.338190 -0.001960 0.000352
253.534828 -0.001980 0.000352
253.731535 -0.001983 0.000352
253.928313 -0.001981 0.000352
254.125160 -0.002006 0.000352
254.322077 -0.001988 0.000352
254.519065 -0.002042 0.000352
254.716122 -0.002020 0.000352
254.913249 -0.002038 0.000352
255.110446 -0.002044 0.000352
255.307714 -0.002060 0.000352
255.505051 -0.002080 0.000352
255.702459 -0.002051 0.000352
255.899937 -0.002114 0.000352
256.097485 -0.002115 0.000352
256.295103 -0.002081 0.000352
256.492791 -0.002104 0.000352
256.690550 -0.002070 0.000352
256.888379 -0.002069 0.000352
257.086278 -0.002043 0.000352
257.284247 -0.002020 0.000352
257.482287 -0.002083 0.000352
257.680398 -0.002079 0.000352
257.878578 -0.002055 0.000352
258.076829 -0.002029 0.000352
258.275151 -0.002063 0.000352
258.473543 -0.002067 0.000352
258.672005 -0.002062 0.000352
258.870539 -0.002055 0.000352
259.069142 -0.002058 0.000352
259.267816 -0.002057 0.000352
259.466561 -0.002068 0.000352
259.665377 -0.002048 0.000352
259.864263 -0.002076 0.000352
260.063219 -0.002027 0.000352
260.262247 -0.002060 0.000352
260.461345 -0.002048 0.000352
260.660514 -0.002085 0.000352
260.859754 -0.002067 0.000352
261.059064 -0.002078 0.000352
261.258445 -0.002090 0.000352
261.457898 -0.002125 0.000352
261.657421 -0.002134 0.000352
261.857015 -0.002117 0.000352
262.056679 -0.002141 0.000352
262.256415 -0.002133 0.000352
262.456222 -0.002116 0.000352
262.656100 -0.002113 0.000352
262.856049 -0.002094 0.000352
263.056069 -0.002088 0.000352
263.256160 -0.002067 0.000352
263.456322 -0.002075 0.000352
263.656555 -0.002095 0.000352
263.856860 -0.002098 0.000352
264.057235 -0.002088 0.000352
264.257682 -0.002091 0.000352
264.458200 -0.002067 0.000352
264.658789 -0.002076 0.000352
264.859450 -0.002110 0.000352
265.060182 -0.002096 0.000352
265.260985 -0.002137 0.000352
265.461859 -0.002141 0.000352
265.662805 -0.002135 0.000352
265.863823 -0.002103 0.000352
266.064911 -0.002136 0.000352
266.266072 -0.002190 0.000352
266.467303 -0.002203 0.000352
266.668607 -0.002173 0.000352
266.869981 -0.002143 0.000352
267.071428 -0.002149 0.000352
267.272946 -0.002140 0.000352
267.474535 -0.002121 0.000352
267.676196 -0.002080 0.000352
267.877929 -0.002078 0.000352
268.079734 -0.002016 0.000352
268.281610 -0.002013 0.000352
268.483558 -0.002008 0.000352
268.685578 -0.002020 0.000352
268.887669 -0.001989 0.000352
269.089832 -0.001998 0.000352
269.292068 -0.001997 0.000352
269.494375 -0.001984 0.000352
269.696754 -0.002039 0.000352
269.899205 -0.002049 0.000352
270.101727 -0.002039 0.000352
270.304322 -0.002046 0.000352
270.506989 -0.002075 0.000352
270.709728 -0.002072 0.000352
270.912539 -0.002037 0.000352
271.115422 -0.002078 0.000352
271.318377 -0.002058 0.000352
271.521404 -0.002059 0.000352
271.724503 -0.002040 0.000352
271.927674 -0.002019 0.000352
272.130918 -0.001983 0.000352
272.334234 -0.001978 0.000352
272.537622 -0.002012 0.000352
272.741083 -0.001980 0.000352
272.944615 -0.001932 0.000352
273.148220 -0.001924 0.000352
273.351898 -0.001934 0.000352
273.555648 -0.001948 0.000352
273.759470 -0.001906 0.000352
273.963364 -0.001932 0.000352
274.167331 -0.001921 0.000352
274.371371 -0.001912 0.000352
274.575483 -0.001895 0.000352
274.779668 -0.001929 0.000352
274.983925 -0.001906 0.000352
275.188255 -0.001850 0.000352
275.392657 -0.001869 0.000352
275.597132 -0.001875 0.000352
275.801680 -0.001840 0.000352
276.006300 -0.001804 0.000352
276.210993 -0.001785 0.000352
276.415759 -0.001750 0.000352
276.620597 -0.001744 0.000352
276.825509 -0.001755 0.000352
277.030493 -0.001755 0.000352
277.235550 -0.001752 0.000352
277.440680 -0.001734 0.000352
277.645883 -0.001703 0.000352
277.851158 -0.001662 0.000352
278.056507 -0.001646 0.000352
278.261929 -0.001673 0.000352
278.467423 -0.001682 0.000352
278.672991 -0.001669 0.000352
278.878632 -0.001673 0.000352
279.084346 -0.001643 0.000352
279.290132 -0.001608 0.000352
279.495993 -0.001621 0.000352
279.701926 -0.001630 0.000352
279.907932 -0.001636 0.000352
280.114012 -0.001637 0.000352
280.320164 -0.001646 0.000352
280.526391 -0.001641 0.000352
280.732690 -0.001660 0.000352
280.939063 -0.001640 0.000352
281.145509 -0.001624 0.000352
281.352028 -0.001643 0.000352
281.558621 -0.001640 0.000352
281.765287 -0.001646 0.000352
281.972026 -0.001626 0.000352
282.178840 -0.001617 0.000352
282.385726 -0.001593 0.000352
282.592686 -0.001594 0.000352
282.799720 -0.001585 0.000352
283.006827 -0.001621 0.000352
283.214008 -0.001623 0.000352
283.421262 -0.001595 0.000352
283.628590 -0.001628 0.000352
283.835992 -0.001622 0.000352
284.043468 -0.001634 0.000352
284.251017 -0.001608 0.000352
284.458640 -0.001599 0.000352
284.666337 -0.001573 0.000352
284.874107 -0.001577 0.000352
285.081952 -0.001570 0.000352
285.289870 -0.001565 0.000352
285.497862 -0.001545 0.000352
285.705928 -0.001543 0.000352
285.914068 -0.001536 0.000352
286.122282 -0.001565 0.000352
286.330570 -0.001543 0.000352
286.538932 -0.001569 0.000352
286.747368 -0.001556 0.000352
286.955878 -0.001561 0.000352
287.164462 -0.001596 0.000352
287.373120 -0.001598 0.000352
287.581853 -0.001570 0.000352
287.790660 -0.001577 0.000352
287.999540 -0.001570 0.000352
288.208495 -0.001588 0.000352
288.417525 -0.001583 0.000352
288.626628 -0.001567 0.000352
288.835806 -0.001551 0.000352
289.045058 -0.001562 0.000352
289.254385 -0.001594 0.000352
289.463786 -0.001588 0.000352
289.673261 -0.001580 0.000352
289.882811 -0.001574 0.000352
290.092436 -0.001563 0.000352
290.302134 -0.001550 0.000352
290.511908 -0.001566 0.000352
290.721756 -0.001601 0.000352
290.931678 -0.001592 0.000352
291.141675 -0.001598 0.000352
291.351747 -0.001584 0.000352
291.561893 -0.001586 0.000352
291.772114 -0.001590 0.000352
291.982410 -0.001577 0.000352
292.192780 -0.001580 0.000352
292.403225 -0.001586 0.000352
292.613745 -0.001587 0.000352
292.824340 -0.001611 0.000352
293.035010 -0.001640 0.000352
293.245754 -0.001624 0.000352
293.456574 -0.001622 0.000352
293.667468 -0.001642 0.000352
293.878437 -0.001653 0.000352
294.089482 -0.001608 0.000352
294.300601 -0.001612 0.000352
294.511795 -0.001624 0.000352
294.723064 -0.001608 0.000352
294.934409 -0.001608 0.000352
295.145828 -0.001607 0.000352
295.357323 -0.001594 0.000352
295.568893 -0.001583 0.000352
295.780537 -0.001586 0.000352
295.992258 -0.001588 0.000352
296.204053 -0.001569 0.000352
296.415924 -0.001579 0.000352
296.627870 -0.001577 0.000352
296.839891 -0.001586 0.000352
297.051988 -0.001579 0.000352
297.264160 -0.001602 0.000352
297.476407 -0.001601 0.000352
297.688730 -0.001611 0.000352
297.901128 -0.001607 0.000352
298.113602 -0.001612 0.000352
298.326151 -0.001605 0.000352
298.538776 -0.001605 0.000352
298.751476 -0.001577 0.000352
298.964252 -0.001537 0.000352
299.177104 -0.001510 0.000352
299.390031 -0.001544 0.000352
299.603034 -0.001550 0.000352
299.816112 -0.001594 0.000352
300.029266 -0.001607 0.000352
300.242496 -0.001610 0.000352
300.455802 -0.001592 0.000352
300.669184 -0.001576 0.000352
300.882641 -0.001585 0.000352
301.096175 -0.001571 0.000352
301.309784 -0.001534 0.000352
301.523469 -0.001534 0.000352
301.737230 -0.001521 0.000352
301.951067 -0.001548 0.000352
302.164980 -0.001521 0.000352
302.378969 -0.001494 0.000352
302.593034 -0.001481 0.000352
302.807175 -0.001482 0.000352
303.021392 -0.001487 0.000352
303.235685 -0.001496 0.000352
303.450055 -0.001490 0.000352
303.664500 -0.001472 0.000352
303.879022 -0.001461 0.000352
304.093620 -0.001446 0.000352
304.308295 -0.001411 0.000352
304.523045 -0.001422 0.000352
304.737872 -0.001431 0.000352
304.952776 -0.001404 0.000352
305.167755 -0.001387 0.000352
305.382811 -0.001361 0.000352
305.597944 -0.001359 0.000352
305.813153 -0.001377 0.000352
306.028438 -0.001381 0.000352
306.243800 -0.001365 0.000352
306.459239 -0.001332 0.000352
306.674754 -0.001330 0.000352
306.890345 -0.001301 0.000352
307.106013 -0.001292 0.000352
307.321758 -0.001284 0.000352
307.537580 -0.001292 0.000352
307.753478 -0.001302 0.000352
307.969453 -0.001302 0.000352
308.185505 -0.001298 0.000352
308.401633 -0.001282 0.000352
308.617838 -0.001307 0.000352
308.834120 -0.001371 0.000352
309.050479 -0.001355 0.000352
309.266915 -0.001355 0.000352
309.483428 -0.001362 0.000352
309.700018 -0.001349 0.000352
309.916684 -0.001315 0.000352
310.133428 -0.001305 0.000352
310.350249 -0.001324 0.000352
310.567146 -0.001311 0.000352
310.784121 -0.001342 0.000352
311.001173 -0.001319 0.000352
311.218302 -0.001331 0.000352
311.435509 -0.001320 0.000352
311.652792 -0.001302 0.000352
311.870153 -0.001300 0.000352
312.087590 -0.001283 0.000352
312.305106 -0.001287 0.000352
312.522698 -0.001286 0.000352
312.740368 -0.001279 0.000352
312.958115 -0.001272 0.000352
313.175939 -0.001295 0.000352
313.393841 -0.001269 0.000352
313.611821 -0.001270 0.000352
313.829877 -0.001259 0.000352
314.048012 -0.001249 0.000352
314.266223 -0.001240 0.000352
314.484513 -0.001256 0.000352
314.702880 -0.001241 0.000352
314.921324 -0.001262 0.000352
315.139846 -0.001273 0.000352
315.358446 -0.001270 0.000352
315.577124 -0.001246 0.000352
315.795879 -0.001230 0.000352
316.014712 -0.001215 0.000352
316.233623 -0.001202 0.000352
316.452611 -0.001196 0.000352
316.671677 -0.001199 0.000352
316.890821 -0.001200 0.000352
317.110044 -0.001193 0.000352
317.329343 -0.001212 0.000352
317.548721 -0.001213 0.000352
317.768177 -0.001216 0.000352
317.987711 -0.001214 0.000352
318.207323 -0.001203 0.000352
318.427013 -0.001182 0.000352
318.646781 -0.001185 0.000352
318.866627 -0.001194 0.000352
319.086551 -0.001181 0.000352
319.306553 -0.001182 0.000352
319.526634 -0.001202 0.000352
319.746792 -0.001174 0.000352
319.967029 -0.001157 0.000352
320.187345 -0.001138 0.000352
320.407738 -0.001133 0.000352
320.628210 -0.001160 0.000352
320.848760 -0.001164 0.000352
321.069389 -0.001139 0.000352
321.290096 -0.001152 0.000352
321.510881 -0.001151 0.000352
321.731745 -0.001185 0.000352
321.952687 -0.001179 0.000352
322.173708 -0.001173 0.000352
322.394808 -0.001192 0.000352
322.615985 -0.001191 0.000352
322.837242 -0.001192 0.000352
323.058577 -0.001211 0.000352
323.279991 -0.001228 0.000352
323.501484 -0.001234 0.000352
323.723055 -0.001250 0.000352
323.944705 -0.001279 0.000352
324.166434 -0.001272 0.000352
324.388241 -0.001251 0.000352
324.610128 -0.001257 0.000352
324.832093 -0.001269 0.000352
325.054137 -0.001278 0.000352
325.276260 -0.001272 0.000352
325.498462 -0.001288 0.000352
325.720743 -0.001299 0.000352
325.943103 -0.001300 0.000352
326.165541 -0.001278 0.000352
326.388059 -0.001297 0.000352
326.610656 -0.001305 0.000352
326.833333 -0.001307 0.000352
327.056088 -0.001329 0.000352
327.278922 -0.001349 0.000352
327.501836 -0.001352 0.000352
327.724829 -0.001380 0.000352
327.947901 -0.001389 0.000352
328.171052 -0.001384 0.000352
328.394283 -0.001389 0.000352
328.617593 -0.001385 0.000352
328.840982 -0.001383 0.000352
329.064451 -0.001375 0.000352
329.287999 -0.001356 0.000352
329.511627 -0.001360 0.000352
329.735334 -0.001387 0.000352
329.959120 -0.001390 0.000352
330.182986 -0.001417 0.000352
330.406932 -0.001418 0.000352
330.630957 -0.001420 0.000352
330.855062 -0.001409 0.000352
331.079246 -0.001410 0.000352
331.303511 -0.001399 0.000352
331.527854 -0.001386 0.000352
331.752278 -0.001395 0.000352
331.976781 -0.001396 0.000352
332.201364 -0.001388 0.000352
332.426027 -0.001374 0.000352
332.650770 -0.001398 0.000352
332.875592 -0.001393 0.000352
333.100495 -0.001415 0.000352
333.325477 -0.001426 0.000352
333.550540 -0.001435 0.000352
333.775682 -0.001440 0.000352
334.000904 -0.001450 0.000352
334.226207 -0.001471 0.000352
334.451589 -0.001454 0.000352
334.677052 -0.001429 0.000352
334.902594 -0.001434 0.000352
335.128217 -0.001437 0.000352
335.353920 -0.001479 0.000352
335.579703 -0.001488 0.000352
335.805567 -0.001487 0.000352
336.031511 -0.001473 0.000352
336.257535 -0.001492 0.000352
336.483639 -0.001473 0.000352
336.709824 -0.001486 0.000352
336.936089 -0.001457 0.000352
337.162434 -0.001462 0.000352
337.388860 -0.001479 0.000352
337.615366 -0.001478 0.000352
337.841953 -0.001455 0.000352
338.068620 -0.001456 0.000352
338.295368 -0.001454 0.000352
338.522197 -0.001446 0.000352
338.749106 -0.001449 0.000352
338.976096 -0.001439 0.000352
339.203166 -0.001455 0.000352
339.430317 -0.001460 0.000352
339.657549 -0.001449 0.000352
339.884862 -0.001462 0.000352
340.112255 -0.001487 0.000352
340.339729 -0.001492 0.000352
340.567284 -0.001492 0.000352
340.794920 -0.001464 0.000352
341.022637 -0.001454 0.000352
341.250434 -0.001472 0.000352
341.478313 -0.001469 0.000352
341.706272 -0.001472 0.000352
341.934313 -0.001476 0.000352
342.162435 -0.001469 0.000352
342.390637 -0.001472 0.000352
342.618921 -0.001473 0.000352
342.847286 -0.001449 0.000352
343.075732 -0.001453 0.000352
343.304260 -0.001455 0.000352
343.532868 -0.001446 0.000352
343.761558 -0.001431 0.000352
343.990329 -0.001420 0.000352
344.219181 -0.001423 0.000352
344.448115 -0.001443 0.000352
344.677130 -0.001460 0.000352
344.906226 -0.001453 0.000352
345.135404 -0.001460 0.000352
345.364663 -0.001462 0.000352
345.594004 -0.001461 0.000352
345.823426 -0.001461 0.000352
346.052929 -0.001468 0.000352
346.282515 -0.001458 0.000352
346.512182 -0.001459 0.000352
346.741930 -0.001476 0.000352
346.971760 -0.001473 0.000352
347.201672 -0.001476 0.000352
347.431665 -0.001481 0.000352
347.661741 -0.001463 0.000352
347.891898 -0.001488 0.000352
348.122136 -0.001487 0.000352
348.352457 -0.001469 0.000352
348.582859 -0.001471 0.000352
348.813344 -0.001477 0.000352
349.043910 -0.001455 0.000352
349.274558 -0.001441 0.000352
349.505288 -0.001446 0.000352
349.736100 -0.001426 0.000352
349.966994 -0.001445 0.000352
350.197971 -0.001463 0.000352
350.429029 -0.001440 0.000352
350.660169 -0.001453 0.000352
350.891392 -0.001433 0.000352
351.122697 -0.001439 0.000352
351.354083 -0.001448 0.000352
351.585553 -0.001424 0.000352
351.817104 -0.001444 0.000352
352.048738 -0.001427 0.000352
352.280454 -0.001421 0.000352
352.512252 -0.001417 0.000352
352.744133 -0.001429 0.000352
352.976096 -0.001410 0.000352
353.208141 -0.001426 0.000352
353.440269 -0.001453 0.000352
353.672480 -0.001449 0.000352
353.904773 -0.001449 0.000352
354.137148 -0.001445 0.000352
354.369606 -0.001439 0.000352
354.602147 -0.001436 0.000352
354.834770 -0.001436 0.000352
355.067476 -0.001454 0.000352
355.300265 -0.001460 0.000352
355.533137 -0.001476 0.000352
355.766091 -0.001454 0.000352
355.999128 -0.001450 0.000352
356.232248 -0.001435 0.000352
356.465450 -0.001456 0.000352
356.698736 -0.001449 0.000352
356.932104 -0.001461 0.000352
357.165555 -0.001432 0.000352
357.399090 -0.001415 0.000352
357.632707 -0.001412 0.000352
357.866407 -0.001415 0.000352
358.100191 -0.001422 0.000352
358.334057 -0.001418 0.000352
358.568007 -0.001403 0.000352
358.802039 -0.001371 0.000352
359.036155 -0.001373 0.000352
359.270354 -0.001377 0.000352
359.504637 -0.001360 0.000352
359.739002 -0.001353 0.000352
359.973451 -0.001368 0.000352
360.207983 -0.001349 0.000352
360.442599 -0.001364 0.000352
360.677298 -0.001351 0.000352
360.912080 -0.001338 0.000352
361.146946 -0.001346 0.000352
361.381895 -0.001335 0.000352
361.616927 -0.001334 0.000352
361.852044 -0.001336 0.000352
362.087243 -0.001341 0.000352
362.322527 -0.001348 0.000352
362.557893 -0.001340 0.000352
362.793344 -0.001334 0.000352
363.028878 -0.001337 0.000352
363.264496 -0.001346 0.000352
363.500198 -0.001341 0.000352
363.735983 -0.001353 0.000352
363.971853 -0.001348 0.000352
364.207806 -0.001342 0.000352
364.443842 -0.001311 0.000352
364.679963 -0.001310 0.000352
364.916168 -0.001312 0.000352
365.152457 -0.001318 0.000352
365.388829 -0.001318 0.000352
365.625286 -0.001316 0.000352
365.861826 -0.001329 0.000352
366.098451 -0.001336 0.000352
366.335160 -0.001348 0.000352
366.571953 -0.001342 0.000352
366.808830 -0.001349 0.000352
367.045791 -0.001343 0.000352
367.282836 -0.001356 0.000352
367.519966 -0.001380 0.000352
367.757180 -0.001386 0.000352
367.994478 -0.001381 0.000352
368.231861 -0.001384 0.000352
368.469328 -0.001393 0.000352
368.706879 -0.001370 0.000352
368.944515 -0.001347 0.000352
369.182235 -0.001366 0.000352
369.420039 -0.001350 0.000352
369.657928 -0.001344 0.000352
369.895902 -0.001338 0.000352
370.133960 -0.001353 0.000352
370.372103 -0.001359 0.000352
370.610331 -0.001379 0.000352
370.848643 -0.001367 0.000352
371.087040 -0.001361 0.000352
371.325521 -0.001354 0.000352
371.564087 -0.001353 0.000352
371.802738 -0.001353 0.000352
372.041474 -0.001349 0.000352
372.280295 -0.001367 0.000352
372.519201 -0.001351 0.000352
372.758191 -0.001352 0.000352
372.997267 -0.001362 0.000352
373.236427 -0.001342 0.000352
373.475672 -0.001359 0.000352
373.715003 -0.001373 0.000352
373.954418 -0.001371 0.000352
374.193919 -0.001352 0.000352
374.433504 -0.001336 0.000352
374.673175 -0.001329 0.000352
374.912931 -0.001325 0.000352
375.152772 -0.001364 0.000352
375.392698 -0.001382 0.000352
375.632710 -0.001371 0.000352
375.872807 -0.001371 0.000352
376.112989 -0.001358 0.000352
376.353257 -0.001350 0.000352
376.593610 -0.001348 0.000352
376.834048 -0.001349 0.000352
377.074572 -0.001329 0.000352
377.315181 -0.001326 0.000352
377.555876 -0.001314 0.000352
377.796656 -0.001332 0.000352
378.037522 -0.001345 0.000352
378.278474 -0.001346 0.000352
378.519511 -0.001347 0.000352
378.760634 -0.001347 0.000352
379.001842 -0.001349 0.000352
379.243136 -0.001317 0.000352
379.484516 -0.001313 0.000352
379.725982 -0.001319 0.000352
379.967533 -0.001316 0.000352
380.209171 -0.001338 0.000352
380.450894 -0.001322 0.000352
380.692703 -0.001338 0.000352
380.934598 -0.001339 0.000352
381.176579 -0.001308 0.000352
381.418646 -0.001284 0.000352
381.660799 -0.001282 0.000352
381.903038 -0.001281 0.000352
382.145364 -0.001284 0.000352
382.387775 -0.001283 0.000352
382.630272 -0.001281 0.000352
382.872856 -0.001284 0.000352
383.115526 -0.001279 0.000352
383.358282 -0.001264 0.000352
383.601124 -0.001267 0.000352
383.844053 -0.001268 0.000352
384.087068 -0.001264 0.000352
384.330169 -0.001252 0.000352
384.573357 -0.001273 0.000352
384.816631 -0.001272 0.000352
385.059991 -0.001275 0.000352
385.303438 -0.001283 0.000352
385.546972 -0.001280 0.000352
385.790592 -0.001296 0.000352
386.034299 -0.001313 0.000352
386.278092 -0.001304 0.000352
386.521972 -0.001304 0.000352
386.765938 -0.001299 0.000352
387.009992 -0.001306 0.000352
387.254132 -0.001301 0.000352
387.498359 -0.001291 0.000352
387.742672 -0.001285 0.000352
387.987073 -0.001291 0.000352
388.231560 -0.001296 0.000352
388.476134 -0.001315 0.000352
388.720795 -0.001302 0.000352
388.965543 -0.001315 0.000352
389.210378 -0.001331 0.000352
389.455300 -0.001346 0.000352
389.700309 -0.001353 0.000352
389.945405 -0.001368 0.000352
390.190588 -0.001364 0.000352
390.435858 -0.001377 0.000352
390.681216 -0.001372 0.000352
390.926660 -0.001375 0.000352
391.172192 -0.001364 0.000352
391.417811 -0.001388 0.000352
391.663518 -0.001382 0.000352
391.909311 -0.001375 0.000352
392.155192 -0.001381 0.000352
392.401161 -0.001371 0.000352
392.647217 -0.001384 0.000352
392.893360 -0.001378 0.000352
393.139591 -0.001379 0.000352
393.385909 -0.001347 0.000352
393.632315 -0.001354 0.000352
393.878808 -0.001352 0.000352
394.125389 -0.001357 0.000352
394.372058 -0.001342 0.000352
394.618814 -0.001351 0.000352
394.865658 -0.001348 0.000352
395.112590 -0.001354 0.000352
395.359609 -0.001337 0.000352
395.606716 -0.001332 0.000352
395.853911 -0.001316 0.000352
396.101194 -0.001313 0.000352
396.348565 -0.001308 0.000352
396.596023 -0.001316 0.000352
396.843570 -0.001318 0.000352
397.091204 -0.001319 0.000352
397.338927 -0.001339 0.000352
397.586738 -0.001350 0.000352
397.834636 -0.001362 0.000352
398.082623 -0.001353 0.000352
398.330698 -0.001367 0.000352
398.578861 -0.001382 0.000352
398.827112 -0.001383 0.000352
399.075451 -0.001374 0.000352
399.323879 -0.001378 0.000352
399.572395 -0.001367 0.000352
399.820999 -0.001361 0.000352
400.069692 -0.001368 0.000352
400.318473 -0.001365 0.000352
400.567342 -0.001362 0.000352
400.816300 -0.001357 0.000352
401.065346 -0.001341 0.000352
401.314481 -0.001371 0.000352
401.563705 -0.001376 0.000352
401.813016 -0.001364 0.000352
402.062417 -0.001370 0.000352
402.311906 -0.001361 0.000352
402.561484 -0.001357 0.000352
402.811150 -0.001360 0.000352
403.060906 -0.001340 0.000352
403.310749 -0.001345 0.000352
403.560682 -0.001341 0.000352
403.810704 -0.001356 0.000352
404.060814 -0.001342 0.000352
404.311014 -0.001343 0.000352
404.561302 -0.001331 0.000352
404.811679 -0.001315 0.000352
405.062145 -0.001322 0.000352
405.312700 -0.001324 0.000352
405.563344 -0.001342 0.000352
405.814078 -0.001358 0.000352
406.064900 -0.001369 0.000352
406.315811 -0.001364 0.000352
406.566812 -0.001350 0.000352
406.817902 -0.001351 0.000352
407.069081 -0.001347 0.000352
407.320349 -0.001357 0.000352
407.571707 -0.001356 0.000352
407.823154 -0.001354 0.000352
408.074690 -0.001355 0.000352
408.326316 -0.001355 0.000352
408.578031 -0.001381 0.000352
408.829835 -0.001383 0.000352
409.081730 -0.001377 0.000352
409.333713 -0.001382 0.000352
409.585786 -0.001373 0.000352
409.837949 -0.001385 0.000352
410.090201 -0.001386 0.000352
410.342543 -0.001383 0.000352
410.594975 -0.001385 0.000352
410.847496 -0.001378 0.000352
411.100107 -0.001371 0.000352
411.352808 -0.001382 0.000352
411.605598 -0.001371 0.000352
411.858479 -0.001386 0.000352
412.111449 -0.001387 0.000352
412.364509 -0.001398 0.000352
412.617660 -0.001391 0.000352
412.870900 -0.001402 0.000352
413.124230 -0.001409 0.000352
413.377650 -0.001410 0.000352
413.631160 -0.001422 0.000352
413.884760 -0.001424 0.000352
414.138451 -0.001429 0.000352
414.392231 -0.001445 0.000352
414.646102 -0.001432 0.000352
414.900063 -0.001422 0.000352
415.154114 -0.001425 0.000352
415.408256 -0.001436 0.000352
415.662487 -0.001439 0.000352
415.916810 -0.001426 0.000352
416.171222 -0.001423 0.000352
416.425725 -0.001420 0.000352
416.680318 -0.001424 0.000352
416.935002 -0.001431 0.000352
417.189777 -0.001449 0.000352
417.444641 -0.001431 0.000352
417.699597 -0.001423 0.000352
417.954643 -0.001424 0.000352
418.209780 -0.001437 0.000352
418.465007 -0.001453 0.000352
418.720325 -0.001464 0.000352
418.975734 -0.001457 0.000352
419.231233 -0.001460 0.000352
419.486824 -0.001453 0.000352
419.742505 -0.001439 0.000352
419.998277 -0.001439 0.000352
420.254140 -0.001445 0.000352
420.510094 -0.001461 0.000352
420.766139 -0.001452 0.000352
421.022274 -0.001450 0.000352
421.278501 -0.001459 0.000352
421.534819 -0.001458 0.000352
421.791228 -0.001469 0.000352
422.047728 -0.001466 0.000352
422.304319 -0.001453 0.000352
422.561002 -0.001455 0.000352
422.817775 -0.001460 0.000352
423.074640 -0.001466 0.000352
423.331596 -0.001466 0.000352
423.588644 -0.001445 0.000352
423.845783 -0.001452 0.000352
424.103013 -0.001466 0.000352
424.360335 -0.001459 0.000352
424.617748 -0.001462 0.000352
424.875252 -0.001465 0.000352
425.132848 -0.001475 0.000352
425.390536 -0.001466 0.000352
425.648315 -0.001450 0.000352
425.906186 -0.001467 0.000352
426.164148 -0.001464 0.000352
426.422202 -0.001463 0.000352
426.680348 -0.001469 0.000352
426.938585 -0.001449 0.000352
427.196915 -0.001453 0.000352
427.455336 -0.001437 0.000352
427.713849 -0.001417 0.000352
427.972453 -0.001432 0.000352
428.231150 -0.001411 0.000352
428.489939 -0.001410 0.000352
428.748819 -0.001404 0.000352
429.007792 -0.001416 0.000352
429.266856 -0.001424 0.000352
429.526013 -0.001442 0.000352
429.785262 -0.001444 0.000352
430.044603 -0.001445 0.000352
430.304036 -0.001462 0.000352
430.563561 -0.001451 0.000352
430.823179 -0.001455 0.000352
431.082888 -0.001465 0.000352
431.342690 -0.001460 0.000352
431.602585 -0.001466 0.000352
431.862571 -0.001458 0.000352
432.122650 -0.001454 0.000352
432.382822 -0.001452 0.000352
432.643086 -0.001453 0.000352
432.903442 -0.001474 0.000352
433.163891 -0.001460 0.000352
433.424433 -0.001465 0.000352
433.685067 -0.001454 0.000352
433.945794 -0.001446 0.000352
434.206613 -0.001448 0.000352
434.467525 -0.001459 0.000352
434.728530 -0.001436 0.000352
434.989628 -0.001436 0.000352
435.250818 -0.001446 0.000352
435.512101 -0.001431 0.000352
435.773477 -0.001435 0.000352
436.034946 -0.001427 0.000352
436.296508 -0.001429 0.000352
436.558163 -0.001434 0.000352
436.819910 -0.001421 0.000352
437.081751 -0.001415 0.000352
437.343685 -0.001416 0.000352
437.605712 -0.001421 0.000352
437.867832 -0.001420 0.000352
438.130045 -0.001409 0.000352
438.392351 -0.001415 0.000352
438.654751 -0.001409 0.000352
438.917244 -0.001409 0.000352
439.179830 -0.001429 0.000352
439.442509 -0.001428 0.000352
439.705282 -0.001427 0.000352
439.968148 -0.001436 0.000352
440.231108 -0.001435 0.000352
440.494161 -0.001430 0.000352
440.757307 -0.001434 0.000352
441.020547 -0.001428 0.000352
441.283881 -0.001412 0.000352
441.547308 -0.001412 0.000352
441.810828 -0.001405 0.000352
442.074443 -0.001399 0.000352
442.338151 -0.001410 0.000352
442.601953 -0.001421 0.000352
442.865848 -0.001419 0.000352
443.129837 -0.001403 0.000352
443.393921 -0.001402 0.000352
443.658097 -0.001391 0.000352
443.922368 -0.001394 0.000352
444.186733 -0.001384 0.000352
444.451192 -0.001373 0.000352
444.715744 -0.001367 0.000352
444.980391 -0.001365 0.000352
445.245132 -0.001373 0.000352
445.509967 -0.001372 0.000352
445.774895 -0.001363 0.000352
446.039919 -0.001367 0.000352
446.305036 -0.001355 0.000352
446.570247 -0.001363 0.000352
446.835553 -0.001365 0.000352
447.100953 -0.001361 0.000352
447.366447 -0.001352 0.000352
447.632036 -0.001356 0.000352
447.897719 -0.001347 0.000352
448.163496 -0.001351 0.000352
448.429368 -0.001332 0.000352
448.695335 -0.001333 0.000352
448.961395 -0.001341 0.000352
449.227551 -0.001339 0.000352
449.493801 -0.001328 0.000352
449.760146 -0.001351 0.000352
450.026585 -0.001348 0.000352
450.293119 -0.001358 0.000352
450.559747 -0.001363 0.000352
450.826471 -0.001360 0.000352
451.093289 -0.001358 0.000352
451.360202 -0.001352 0.000352
451.627210 -0.001344 0.000352
451.894313 -0.001339 0.000352
452.161511 -0.001349 0.000352
452.428803 -0.001348 0.000352
452.696191 -0.001361 0.000352
452.963673 -0.001365 0.000352
453.231251 -0.001348 0.000352
453.498924 -0.001354 0.000352
453.766692 -0.001350 0.000352
454.034555 -0.001355 0.000352
454.302513 -0.001358 0.000352
454.570567 -0.001359 0.000352
454.838715 -0.001347 0.000352
455.106960 -0.001346 0.000352
455.375299 -0.001358 0.000352
455.643734 -0.001361 0.000352
455.912264 -0.001366 0.000352
456.180889 -0.001375 0.000352
456.449610 -0.001391 0.000352
456.718427 -0.001389 0.000352
456.987339 -0.001392 0.000352
457.256346 -0.001381 0.000352
457.525450 -0.001380 0.000352
457.794648 -0.001385 0.000352
458.063943 -0.001389 0.000352
458.333333 -0.001383 0.000352
458.602819 -0.001360 0.000352
458.872401 -0.001362 0.000352
459.142078 -0.001349 0.000352
459.411851 -0.001336 0.000352
459.681720 -0.001337 0.000352
459.951686 -0.001336 0.000352
460.221747 -0.001334 0.000352
460.491904 -0.001325 0.000352
460.762157 -0.001323 0.000352
461.032506 -0.001307 0.000352
461.302951 -0.001299 0.000352
461.573492 -0.001305 0.000352
461.844129 -0.001296 0.000352
462.114863 -0.001315 0.000352
462.385692 -0.001309 0.000352
462.656618 -0.001318 0.000352
462.927641 -0.001315 0.000352
463.198759 -0.001312 0.000352
463.469974 -0.001303 0.000352
463.741285 -0.001306 0.000352
464.012693 -0.001308 0.000352
464.284197 -0.001308 0.000352
464.555798 -0.001317 0.000352
464.827495 -0.001326 0.000352
465.099289 -0.001332 0.000352
465.371179 -0.001349 0.000352
465.643166 -0.001344 0.000352
465.915250 -0.001345 0.000352
466.187430 -0.001354 0.000352
466.459707 -0.001349 0.000352
466.732081 -0.001348 0.000352
467.004551 -0.001360 0.000352
467.277118 -0.001371 0.000352
467.549783 -0.001380 0.000352
467.822544 -0.001386 0.000352
468.095402 -0.001391 0.000352
468.368357 -0.001386 0.000352
468.641409 -0.001383 0.000352
468.914558 -0.001392 0.000352
469.187804 -0.001392 0.000352
469.461147 -0.001390 0.000352
469.734588 -0.001386 0.000352
470.008125 -0.001387 0.000352
470.281760 -0.001380 0.000352
470.555492 -0.001384 0.000352
470.829321 -0.001386 0.000352
471.103248 -0.001378 0.000352
471.377272 -0.001388 0.000352
471.651393 -0.001386 0.000352
471.925611 -0.001388 0.000352
472.199928 -0.001383 0.000352
472.474341 -0.001402 0.000352
472.748852 -0.001407 0.000352
473.023461 -0.001391 0.000352
473.298167 -0.001384 0.000352
473.572971 -0.001377 0.000352
473.847873 -0.001368 0.000352
474.122872 -0.001358 0.000352
474.397969 -0.001362 0.000352
474.673164 -0.001356 0.000352
474.948456 -0.001358 0.000352
475.223847 -0.001357 0.000352
475.499335 -0.001352 0.000352
475.774921 -0.001359 0.000352
476.050605 -0.001371 0.000352
476.326387 -0.001382 0.000352
476.602267 -0.001393 0.000352
476.878245 -0.001392 0.000352
477.154321 -0.001396 0.000352
477.430495 -0.001392 0.000352
477.706768 -0.001405 0.000352
477.983138 -0.001401 0.000352
478.259607 -0.001404 0.000352
478.536174 -0.001401 0.000352
478.812840 -0.001402 0.000352
479.089603 -0.001394 0.000352
479.366465 -0.001404 0.000352
479.643426 -0.001402 0.000352
479.920484 -0.001388 0.000352
480.197642 -0.001376 0.000352
480.474897 -0.001381 0.000352
480.752252 -0.001393 0.000352
481.029704 -0.001392 0.000352
481.307256 -0.001395 0.000352
481.584906 -0.001398 0.000352
481.862655 -0.001393 0.000352
482.140502 -0.001396 0.000352
482.418448 -0.001393 0.000352
482.696493 -0.001403 0.000352
482.974637 -0.001411 0.000352
483.252879 -0.001418 0.000352
483.531221 -0.001418 0.000352
483.809661 -0.001429 0.000352
484.088201 -0.001430 0.000352
484.366839 -0.001429 0.000352
484.645576 -0.001418 0.000352
484.924413 -0.001421 0.000352
485.203348 -0.001425 0.000352
485.482383 -0.001423 0.000352
485.761516 -0.001407 0.000352
486.040749 -0.001400 0.000352
486.320082 -0.001401 0.000352
486.599513 -0.001399 0.000352
486.879044 -0.001408 0.000352
487.158674 -0.001404 0.000352
487.438403 -0.001399 0.000352
487.718232 -0.001393 0.000352
487.998160 -0.001384 0.000352
488.278188 -0.001376 0.000352
488.558315 -0.001380 0.000352
488.838542 -0.001386 0.000352
489.118869 -0.001401 0.000352
489.399295 -0.001390 0.000352
489.679820 -0.001403 0.000352
489.960446 -0.001402 0.000352
490.241171 -0.001410 0.000352
490.521996 -0.001407 0.000352
490.802920 -0.001397 0.000352
491.083945 -0.001401 0.000352
491.365069 -0.001390 0.000352
491.646294 -0.001390 0.000352
491.927618 -0.001382 0.000352
492.209042 -0.001373 0.000352
492.490566 -0.001380 0.000352
492.772190 -0.001380 0.000352
493.053915 -0.001383 0.000352
493.335739 -0.001392 0.000352
493.617664 -0.001390 0.000352
493.899688 -0.001380 0.000352
494.181813 -0.001388 0.000352
494.464039 -0.001398 0.000352
494.746364 -0.001391 0.000352
495.028790 -0.001398 0.000352
495.311316 -0.001406 0.000352
495.593943 -0.001406 0.000352
495.876670 -0.001392 0.000352
496.159497 -0.001403 0.000352
496.442425 -0.001405 0.000352
496.725454 -0.001410 0.000352
497.008583 -0.001426 0.000352
497.291813 -0.001429 0.000352
497.575143 -0.001430 0.000352
497.858575 -0.001431 0.000352
498.142106 -0.001431 0.000352
498.425739 -0.001436 0.000352
498.709472 -0.001438 0.000352
498.993307 -0.001434 0.000352
499.277242 -0.001429 0.000352
499.561278 -0.001415 0.000352
499.845415 -0.001414 0.000352
500.129652 -0.001415 0.000352
500.413991 -0.001409 0.000352
500.698431 -0.001402 0.000352
500.982972 -0.001398 0.000352
501.267614 -0.001396 0.000352
501.552358 -0.001392 0.000352
501.837202 -0.001383 0.000352
502.122148 -0.001382 0.000352
502.407195 -0.001371 0.000352
502.692343 -0.001376 0.000352
502.977593 -0.001382 0.000352
503.262944 -0.001383 0.000352
503.548396 -0.001386 0.000352
503.833950 -0.001409 0.000352
504.119605 -0.001395 0.000352
504.405362 -0.001404 0.000352
504.691220 -0.001405 0.000352
504.977180 -0.001413 0.000352
505.263242 -0.001412 0.000352
505.549405 -0.001398 0.000352
505.835670 -0.001405 0.000352
506.122036 -0.001399 0.000352
506.408505 -0.001407 0.000352
506.695075 -0.001403 0.000352
506.981747 -0.001399 0.000352
507.268521 -0.001403 0.000352
507.555397 -0.001388 0.000352
507.842374 -0.001395 0.000352
508.129454 -0.001397 0.000352
508.416636 -0.001408 0.000352
508.703920 -0.001414 0.000352
508.991306 -0.001405 0.000352
509.278794 -0.001405 0.000352
509.566384 -0.001397 0.000352
509.854076 -0.001385 0.000352
510.141871 -0.001377 0.000352
510.429768 -0.001378 0.000352
510.717767 -0.001384 0.000352
511.005869 -0.001389 0.000352
511.294072 -0.001403 0.000352
511.582379 -0.001394 0.000352
511.870788 -0.001404 0.000352
512.159299 -0.001415 0.000352
512.447913 -0.001414 0.000352
512.736629 -0.001415 0.000352
513.025448 -0.001417 0.000352
513.314370 -0.001416 0.000352
513.603394 -0.001410 0.000352
513.892521 -0.001406 0.000352
514.181751 -0.001399 0.000352
514.471083 -0.001401 0.000352
514.760519 -0.001400 0.000352
515.050057 -0.001407 0.000352
515.339698 -0.001410 0.000352
515.629442 -0.001415 0.000352
515.919289 -0.001435 0.000352
516.209239 -0.001431 0.000352
516.499292 -0.001425 0.000352
516.789448 -0.001422 0.000352
517.079707 -0.001417 0.000352
517.370070 -0.001421 0.000352
517.660535 -0.001424 0.000352
517.951104 -0.001422 0.000352
518.241776 -0.001414 0.000352
518.532551 -0.001414 0.000352
518.823430 -0.001410 0.000352
519.114412 -0.001411 0.000352
519.405498 -0.001402 0.000352
519.696686 -0.001415 0.000352
519.987979 -0.001409 0.000352
520.279375 -0.001404 0.000352
520.570874 -0.001409 0.000352
520.862477 -0.001421 0.000352
521.154184 -0.001423 0.000352
521.445994 -0.001422 0.000352
521.737908 -0.001421 0.000352
522.029926 -0.001429 0.000352
522.322047 -0.001425 0.000352
522.614273 -0.001427 0.000352
522.906602 -0.001428 0.000352
523.199035 -0.001439 0.000352
523.491572 -0.001445 0.000352
523.784213 -0.001445 0.000352
524.076958 -0.001431 0.000352
524.369807 -0.001421 0.000352
524.662760 -0.001411 0.000352
524.955817 -0.001414 0.000352
525.248978 -0.001426 0.000352
525.542243 -0.001426 0.000352
525.835613 -0.001420 0.000352
526.129087 -0.001416 0.000352
526.422665 -0.001421 0.000352
526.716348 -0.001414 0.000352
527.010135 -0.001410 0.000352
527.304026 -0.001408 0.000352
527.598022 -0.001407 0.000352
527.892122 -0.001400 0.000352
528.186327 -0.001390 0.000352
528.480636 -0.001404 0.000352
528.775050 -0.001395 0.000352
529.069568 -0.001394 0.000352
529.364192 -0.001398 0.000352
529.658919 -0.001408 0.000352
529.953752 -0.001407 0.000352
530.248689 -0.001413 0.000352
530.543731 -0.001413 0.000352
530.838879 -0.001409 0.000352
531.134130 -0.001400 0.000352
531.429487 -0.001399 0.000352
531.724949 -0.001416 0.000352
532.020516 -0.001409 0.000352
532.316188 -0.001411 0.000352
532.611965 -0.001413 0.000352
532.907847 -0.001418 0.000352
533.203834 -0.001427 0.000352
533.499926 -0.001424 0.000352
533.796124 -0.001422 0.000352
534.092426 -0.001419 0.000352
534.388835 -0.001415 0.000352
534.685348 -0.001416 0.000352
534.981967 -0.001419 0.000352
535.278691 -0.001422 0.000352
535.575521 -0.001422 0.000352
535.872456 -0.001428 0.000352
536.169497 -0.001421 0.000352
536.466643 -0.001421 0.000352
536.763895 -0.001419 0.000352
537.061252 -0.001424 0.000352
537.358715 -0.001413 0.000352
537.656284 -0.001406 0.000352
537.953959 -0.001403 0.000352
538.251739 -0.001393 0.000352
538.549625 -0.001388 0.000352
538.847617 -0.001380 0.000352
539.145715 -0.001375 0.000352
539.443919 -0.001367 0.000352
539.742229 -0.001378 0.000352
540.040645 -0.001372 0.000352
540.339167 -0.001373 0.000352
540.637795 -0.001370 0.000352
540.936529 -0.001378 0.000352
541.235369 -0.001382 0.000352
541.534316 -0.001394 0.000352
541.833368 -0.001404 0.000352
542.132527 -0.001406 0.000352
542.431792 -0.001408 0.000352
542.731164 -0.001409 0.000352
543.030642 -0.001417 0.000352
543.330227 -0.001419 0.000352
543.629918 -0.001419 0.000352
543.929715 -0.001421 0.000352
544.229619 -0.001418 0.000352
544.529629 -0.001423 0.000352
544.829747 -0.001420 0.000352
545.129970 -0.001411 0.000352
545.430301 -0.001415 0.000352
545.730738 -0.001400 0.000352
546.031282 -0.001410 0.000352
546.331933 -0.001398 0.000352
546.632690 -0.001401 0.000352
546.933555 -0.001401 0.000352
547.234526 -0.001402 0.000352
547.535605 -0.001398 0.000352
547.836790 -0.001395 0.000352
548.138082 -0.001385 0.000352
548.439482 -0.001388 0.000352
548.740988 -0.001394 0.000352
549.042602 -0.001394 0.000352
549.344323 -0.001399 0.000352
549.646151 -0.001398 0.000352
549.948087 -0.001396 0.000352
550.250129 -0.001401 0.000352
550.552279 -0.001402 0.000352
550.854537 -0.001409 0.000352
551.156901 -0.001399 0.000352
551.459374 -0.001393 0.000352
551.761953 -0.001388 0.000352
552.064641 -0.001384 0.000352
552.367435 -0.001375 0.000352
552.670338 -0.001370 0.000352
552.973348 -0.001371 0.000352
553.276466 -0.001369 0.000352
553.579691 -0.001367 0.000352
553.883024 -0.001362 0.000352
554.186465 -0.001362 0.000352
554.490014 -0.001355 0.000352
554.793671 -0.001353 0.000352
555.097436 -0.001347 0.000352
555.401308 -0.001340 0.000352
555.705289 -0.001336 0.000352
556.009377 -0.001338 0.000352
556.313574 -0.001338 0.000352
556.617879 -0.001350 0.000352
556.922292 -0.001346 0.000352
557.226813 -0.001344 0.000352
557.531442 -0.001356 0.000352
557.836180 -0.001350 0.000352
558.141025 -0.001353 0.000352
558.445980 -0.001349 0.000352
558.751042 -0.001351 0.000352
559.056213 -0.001359 0.000352
559.361492 -0.001368 0.000352
559.666880 -0.001367 0.000352
559.972377 -0.001368 0.000352
560.277982 -0.001371 0.000352
560.583695 -0.001370 0.000352
560.889517 -0.001368 0.000352
561.195448 -0.001375 0.000352
561.501488 -0.001382 0.000352
561.807636 -0.001377 0.000352
562.113893 -0.001372 0.000352
562.420259 -0.001371 0.000352
562.726734 -0.001364 0.000352
563.033318 -0.001365 0.000352
563.340011 -0.001361 0.000352
563.646813 -0.001364 0.000352
563.953723 -0.001366 0.000352
564.260743 -0.001367 0.000352
564.567872 -0.001360 0.000352
564.875110 -0.001358 0.000352
565.182457 -0.001348 0.000352
565.489914 -0.001358 0.000352
565.797479 -0.001375 0.000352
566.105154 -0.001374 0.000352
566.412939 -0.001382 0.000352
566.720833 -0.001405 0.000352
567.028836 -0.001404 0.000352
567.336948 -0.001404 0.000352
567.645170 -0.001405 0.000352
567.953502 -0.001410 0.000352
568.261943 -0.001414 0.000352
568.570494 -0.001417 0.000352
568.879154 -0.001420 0.000352
569.187925 -0.001432 0.000352
569.496804 -0.001440 0.000352
569.805794 -0.001449 0.000352
570.114893 -0.001449 0.000352
570.424103 -0.001442 0.000352
570.733422 -0.001439 0.000352
571.042851 -0.001443 0.000352
571.352390 -0.001432 0.000352
571.662039 -0.001425 0.000352
571.971798 -0.001434 0.000352
572.281667 -0.001439 0.000352
572.591646 -0.001434 0.000352
572.901736 -0.001441 0.000352
573.211936 -0.001435 0.000352
573.522245 -0.001435 0.000352
573.832666 -0.001438 0.000352
574.143196 -0.001440 0.000352
574.453837 -0.001450 0.000352
574.764588 -0.001451 0.000352
575.075450 -0.001436 0.000352
575.386422 -0.001433 0.000352
575.697504 -0.001434 0.000352
576.008697 -0.001434 0.000352
576.320001 -0.001432 0.000352
576.631415 -0.001428 0.000352
576.942941 -0.001431 0.000352
577.254576 -0.001435 0.000352
577.566323 -0.001442 0.000352
577.878180 -0.001435 0.000352
578.190148 -0.001436 0.000352
578.502227 -0.001444 0.000352
578.814417 -0.001446 0.000352
579.126718 -0.001444 0.000352
579.439129 -0.001445 0.000352
579.751652 -0.001445 0.000352
580.064286 -0.001440 0.000352
580.377031 -0.001449 0.000352
580.689887 -0.001456 0.000352
581.002854 -0.001459 0.000352
581.315933 -0.001458 0.000352
581.629123 -0.001459 0.000352
581.942424 -0.001460 0.000352
582.255836 -0.001459 0.000352
582.569360 -0.001464 0.000352
582.882995 -0.001464 0.000352
583.196742 -0.001478 0.000352
583.510600 -0.001477 0.000352
583.824569 -0.001473 0.000352
584.138651 -0.001469 0.000352
584.452843 -0.001468 0.000352
584.767148 -0.001457 0.000352
585.081564 -0.001462 0.000352
585.396092 -0.001466 0.000352
585.710732 -0.001466 0.000352
586.025483 -0.001465 0.000352
586.340346 -0.001473 0.000352
586.655322 -0.001478 0.000352
586.970409 -0.001467 0.000352
587.285608 -0.001462 0.000352
587.600919 -0.001461 0.000352
587.916342 -0.001465 0.000352
588.231878 -0.001472 0.000352
588.547525 -0.001472 0.000352
588.863285 -0.001467 0.000352
589.179157 -0.001473 0.000352
589.495141 -0.001485 0.000352
589.811237 -0.001491 0.000352
590.127446 -0.001494 0.000352
590.443767 -0.001483 0.000352
590.760200 -0.001490 0.000352
591.076746 -0.001497 0.000352
591.393405 -0.001505 0.000352
591.710175 -0.001512 0.000352
592.027059 -0.001511 0.000352
592.344055 -0.001506 0.000352
592.661164 -0.001504 0.000352
592.978385 -0.001505 0.000352
593.295719 -0.001513 0.000352
593.613166 -0.001519 0.000352
593.930726 -0.001533 0.000352
594.248399 -0.001537 0.000352
594.566184 -0.001529 0.000352
594.884083 -0.001533 0.000352
595.202094 -0.001527 0.000352
595.520219 -0.001521 0.000352
595.838456 -0.001530 0.000352
596.156807 -0.001531 0.000352
596.475270 -0.001531 0.000352
596.793847 -0.001532 0.000352
597.112537 -0.001531 0.000352
597.431340 -0.001532 0.000352
597.750257 -0.001536 0.000352
598.069287 -0.001537 0.000352
598.388430 -0.001535 0.000352
598.707687 -0.001538 0.000352
599.027057 -0.001538 0.000352
599.346541 -0.001539 0.000352
599.666138 -0.001533 0.000352
599.985849 -0.001537 0.000352
600.305673 -0.001532 0.000352
600.625611 -0.001531 0.000352
600.945663 -0.001532 0.000352
601.265829 -0.001533 0.000352
601.586108 -0.001529 0.000352
601.906501 -0.001521 0.000352
602.227008 -0.001524 0.000352
602.547629 -0.001526 0.000352
602.868363 -0.001517 0.000352
603.189212 -0.001516 0.000352
603.510175 -0.001515 0.000352
603.831252 -0.001517 0.000352
604.152443 -0.001518 0.000352
604.473748 -0.001517 0.000352
604.795167 -0.001519 0.000352
605.116700 -0.001518 0.000352
605.438348 -0.001513 0.000352
605.760110 -0.001512 0.000352
606.081987 -0.001510 0.000352
606.403977 -0.001514 0.000352
606.726083 -0.001510 0.000352
607.048302 -0.001507 0.000352
607.370636 -0.001519 0.000352
607.693085 -0.001516 0.000352
608.015648 -0.001515 0.000352
608.338326 -0.001512 0.000352
608.661119 -0.001520 0.000352
608.984026 -0.001530 0.000352
609.307048 -0.001521 0.000352
609.630185 -0.001519 0.000352
609.953437 -0.001521 0.000352
610.276803 -0.001521 0.000352
610.600285 -0.001523 0.000352
610.923881 -0.001533 0.000352
611.247592 -0.001532 0.000352
611.571419 -0.001530 0.000352
611.895360 -0.001532 0.000352
612.219417 -0.001530 0.000352
612.543589 -0.001533 0.000352
612.867876 -0.001533 0.000352
613.192278 -0.001540 0.000352
613.516796 -0.001551 0.000352
613.841428 -0.001549 0.000352
614.166177 -0.001559 0.000352
614.491040 -0.001558 0.000352
614.816019 -0.001554 0.000352
615.141114 -0.001552 0.000352
615.466324 -0.001557 0.000352
615.791649 -0.001561 0.000352
616.117091 -0.001554 0.000352
616.442648 -0.001545 0.000352
616.768320 -0.001541 0.000352
617.094108 -0.001545 0.000352
617.420013 -0.001550 0.000352
617.746032 -0.001558 0.000352
618.072168 -0.001566 0.000352
618.398420 -0.001563 0.000352
618.724787 -0.001565 0.000352
619.051271 -0.001571 0.000352
619.377871 -0.001576 0.000352
619.704586 -0.001584 0.000352
620.031418 -0.001581 0.000352
620.358366 -0.001576 0.000352
620.685430 -0.001581 0.000352
621.012610 -0.001580 0.000352
621.339907 -0.001582 0.000352
621.667320 -0.001585 0.000352
621.994849 -0.001589 0.000352
622.322495 -0.001588 0.000352
622.650257 -0.001593 0.000352
622.978135 -0.001597 0.000352
623.306131 -0.001595 0.000352
623.634242 -0.001591 0.000352
623.962470 -0.001595 0.000352
624.290815 -0.001599 0.000352
624.619277 -0.001594 0.000352
624.947855 -0.001592 0.000352
625.276550 -0.001606 0.000352
625.605362 -0.001606 0.000352
625.934291 -0.001615 0.000352
626.263336 -0.001615 0.000352
626.592499 -0.001613 0.000352
626.921778 -0.001608 0.000352
627.251175 -0.001608 0.000352
627.580688 -0.001602 0.000352
627.910319 -0.001594 0.000352
628.240067 -0.001595 0.000352
628.569932 -0.001593 0.000352
628.899914 -0.001590 0.000352
629.230013 -0.001591 0.000352
629.560230 -0.001582 0.000352
629.890564 -0.001591 0.000352
630.221016 -0.001589 0.000352
630.551585 -0.001586 0.000352
630.882271 -0.001584 0.000352
631.213075 -0.001583 0.000352
631.543997 -0.001586 0.000352
631.875036 -0.001583 0.000352
632.206193 -0.001580 0.000352
632.537467 -0.001573 0.000352
632.868859 -0.001576 0.000352
633.200369 -0.001573 0.000352
633.531997 -0.001570 0.000352
633.863742 -0.001570 0.000352
634.195606 -0.001572 0.000352
634.527587 -0.001571 0.000352
634.859686 -0.001566 0.000352
635.191904 -0.001566 0.000352
635.524239 -0.001568 0.000352
635.856693 -0.001568 0.000352
636.189264 -0.001564 0.000352
636.521954 -0.001567 0.000352
636.854762 -0.001571 0.000352
637.187689 -0.001568 0.000352
637.520733 -0.001568 0.000352
637.853896 -0.001564 0.000352
638.187178 -0.001560 0.000352
638.520578 -0.001558 0.000352
638.854096 -0.001550 0.000352
639.187733 -0.001546 0.000352
639.521488 -0.001540 0.000352
639.855362 -0.001544 0.000352
640.189355 -0.001549 0.000352
640.523466 -0.001542 0.000352
640.857696 -0.001544 0.000352
641.192045 -0.001556 0.000352
641.526513 -0.001552 0.000352
641.861099 -0.001551 0.000352
642.195805 -0.001552 0.000352
642.530629 -0.001552 0.000352
642.865573 -0.001551 0.000352
643.200635 -0.001556 0.000352
643.535817 -0.001561 0.000352
643.871117 -0.001560 0.000352
644.206537 -0.001555 0.000352
644.542076 -0.001556 0.000352
644.877734 -0.001551 0.000352
645.213511 -0.001547 0.000352
645.549408 -0.001547 0.000352
645.885424 -0.001555 0.000352
646.221560 -0.001556 0.000352
646.557815 -0.001559 0.000352
646.894189 -0.001565 0.000352
647.230683 -0.001568 0.000352
647.567297 -0.001567 0.000352
647.904030 -0.001564 0.000352
648.240883 -0.001567 0.000352
648.577856 -0.001564 0.000352
648.914948 -0.001567 0.000352
649.252160 -0.001572 0.000352
649.589492 -0.001571 0.000352
649.926944 -0.001576 0.000352
650.264516 -0.001577 0.000352
650.602207 -0.001575 0.000352
650.940019 -0.001583 0.000352
651.277951 -0.001582 0.000352
651.616003 -0.001584 0.000352
651.954175 -0.001577 0.000352
652.292467 -0.001572 0.000352
652.630879 -0.001565 0.000352
652.969412 -0.001568 0.000352
653.308065 -0.001567 0.000352
653.646838 -0.001573 0.000352
653.985732 -0.001576 0.000352
654.324746 -0.001571 0.000352
654.663881 -0.001575 0.000352
655.003136 -0.001578 0.000352
655.342511 -0.001569 0.000352
655.682008 -0.001566 0.000352
656.021625 -0.001570 0.000352
656.361362 -0.001569 0.000352
656.701221 -0.001562 0.000352
657.041200 -0.001566 0.000352
657.381300 -0.001565 0.000352
657.721520 -0.001561 0.000352
658.061862 -0.001558 0.000352
658.402325 -0.001549 0.000352
658.742908 -0.001551 0.000352
659.083613 -0.001550 0.000352
659.424439 -0.001543 0.000352
659.765386 -0.001543 0.000352
660.106454 -0.001543 0.000352
660.447643 -0.001546 0.000352
660.788953 -0.001544 0.000352
661.130385 -0.001541 0.000352
661.471938 -0.001540 0.000352
661.813613 -0.001542 0.000352
662.155408 -0.001546 0.000352
662.497326 -0.001542 0.000352
662.839365 -0.001536 0.000352
663.181525 -0.001540 0.000352
663.523807 -0.001542 0.000352
663.866211 -0.001538 0.000352
664.208736 -0.001539 0.000352
664.551383 -0.001542 0.000352
664.894152 -0.001533 0.000352
665.237042 -0.001539 0.000352
665.580055 -0.001534 0.000352
665.923189 -0.001537 0.000352
666.266445 -0.001541 0.000352
666.609824 -0.001543 0.000352
666.953324 -0.001544 0.000352
667.296946 -0.001542 0.000352
667.640691 -0.001537 0.000352
667.984558 -0.001543 0.000352
668.328546 -0.001544 0.000352
668.672657 -0.001543 0.000352
669.016891 -0.001541 0.000352
669.361246 -0.001542 0.000352
669.705724 -0.001540 0.000352
670.050325 -0.001543 0.000352
670.395048 -0.001536 0.000352
670.739893 -0.001527 0.000352
671.084861 -0.001533 0.000352
671.429952 -0.001536 0.000352
671.775165 -0.001535 0.000352
672.120501 -0.001537 0.000352
672.465960 -0.001528 0.000352
672.811541 -0.001527 0.000352
673.157245 -0.001528 0.000352
673.503072 -0.001532 0.000352
673.849022 -0.001530 0.000352
674.195095 -0.001528 0.000352
674.541291 -0.001528 0.000352
674.887610 -0.001522 0.000352
675.234052 -0.001521 0.000352
675.580617 -0.001521 0.000352
675.927305 -0.001512 0.000352
676.274116 -0.001514 0.000352
676.621051 -0.001519 0.000352
676.968109 -0.001519 0.000352
677.315290 -0.001520 0.000352
677.662595 -0.001524 0.000352
678.010023 -0.001526 0.000352
678.357574 -0.001532 0.000352
678.705249 -0.001531 0.000352
679.053048 -0.001532 0.000352
679.400970 -0.001543 0.000352
679.749016 -0.001544 0.000352
680.097186 -0.001546 0.000352
680.445479 -0.001549 0.000352
680.793896 -0.001549 0.000352
681.142437 -0.001545 0.000352
681.491101 -0.001545 0.000352
681.839890 -0.001540 0.000352
682.188802 -0.001538 0.000352
682.537839 -0.001542 0.000352
682.887000 -0.001544 0.000352
683.236284 -0.001546 0.000352
683.585693 -0.001550 0.000352
683.935226 -0.001548 0.000352
684.284883 -0.001545 0.000352
684.634664 -0.001543 0.000352
684.984570 -0.001545 0.000352
685.334600 -0.001551 0.000352
685.684755 -0.001544 0.000352
686.035034 -0.001546 0.000352
686.385437 -0.001539 0.000352
686.735965 -0.001545 0.000352
687.086617 -0.001541 0.000352
687.437394 -0.001547 0.000352
687.788296 -0.001544 0.000352
688.139322 -0.001547 0.000352
688.490473 -0.001543 0.000352
688.841749 -0.001540 0.000352
689.193150 -0.001545 0.000352
689.544676 -0.001540 0.000352
689.896326 -0.001549 0.000352
690.248102 -0.001548 0.000352
690.600002 -0.001552 0.000352
690.952028 -0.001544 0.000352
691.304179 -0.001539 0.000352
691.656455 -0.001548 0.000352
692.008856 -0.001547 0.000352
692.361382 -0.001552 0.000352
692.714033 -0.001556 0.000352
693.066810 -0.001553 0.000352
693.419712 -0.001553 0.000352
693.772740 -0.001551 0.000352
694.125893 -0.001546 0.000352
694.479172 -0.001545 0.000352
694.832576 -0.001551 0.000352
695.186105 -0.001550 0.000352
695.539761 -0.001543 0.000352
695.893542 -0.001546 0.000352
696.247449 -0.001545 0.000352
696.601481 -0.001544 0.000352
696.955639 -0.001546 0.000352
697.309923 -0.001553 0.000352
697.664334 -0.001552 0.000352
698.018870 -0.001547 0.000352
698.373532 -0.001539 0.000352
698.728320 -0.001541 0.000352
699.083234 -0.001545 0.000352
699.438274 -0.001543 0.000352
699.793440 -0.001543 0.000352
700.148733 -0.001545 0.000352
700.504152 -0.001543 0.000352
700.859697 -0.001541 0.000352
701.215369 -0.001540 0.000352
701.571167 -0.001541 0.000352
701.927091 -0.001539 0.000352
702.283142 -0.001532 0.000352
702.639319 -0.001537 0.000352
702.995623 -0.001534 0.000352
703.352054 -0.001535 0.000352
703.708611 -0.001541 0.000352
704.065295 -0.001545 0.000352
704.422106 -0.001544 0.000352
704.779043 -0.001546 0.000352
705.136107 -0.001547 0.000352
705.493299 -0.001545 0.000352
705.850617 -0.001548 0.000352
706.208062 -0.001545 0.000352
706.565634 -0.001546 0.000352
706.923333 -0.001547 0.000352
707.281160 -0.001550 0.000352
707.639113 -0.001548 0.000352
707.997194 -0.001552 0.000352
708.355402 -0.001553 0.000352
708.713737 -0.001560 0.000352
709.072200 -0.001566 0.000352
709.430790 -0.001564 0.000352
709.789507 -0.001569 0.000352
710.148352 -0.001567 0.000352
710.507324 -0.001569 0.000352
710.866424 -0.001566 0.000352
711.225652 -0.001564 0.000352
711.585007 -0.001564 0.000352
711.944490 -0.001572 0.000352
712.304101 -0.001568 0.000352
712.663839 -0.001567 0.000352
713.023706 -0.001565 0.000352
713.383700 -0.001569 0.000352
713.743822 -0.001573 0.000352
714.104072 -0.001578 0.000352
714.464450 -0.001580 0.000352
714.824956 -0.001583 0.000352
715.185591 -0.001591 0.000352
715.546353 -0.001592 0.000352
715.907244 -0.001587 0.000352
716.268263 -0.001587 0.000352
716.629410 -0.001590 0.000352
716.990685 -0.001595 0.000352
717.352089 -0.001592 0.000352
717.713622 -0.001596 0.000352
718.075283 -0.001593 0.000352
718.437072 -0.001593 0.000352
718.798990 -0.001599 0.000352
719.161036 -0.001594 0.000352
719.523212 -0.001586 0.000352
719.885516 -0.001584 0.000352
720.247948 -0.001589 0.000352
720.610510 -0.001588 0.000352
720.973200 -0.001593 0.000352
721.336019 -0.001598 0.000352
721.698967 -0.001595 0.000352
722.062044 -0.001591 0.000352
722.425251 -0.001593 0.000352
722.788586 -0.001595 0.000352
723.152050 -0.001586 0.000352
723.515644 -0.001581 0.000352
723.879366 -0.001582 0.000352
724.243218 -0.001578 0.000352
724.607199 -0.001582 0.000352
724.971310 -0.001584 0.000352
725.335550 -0.001585 0.000352
725.699919 -0.001589 0.000352
726.064418 -0.001589 0.000352
726.429047 -0.001585 0.000352
726.793805 -0.001586 0.000352
727.158692 -0.001592 0.000352
727.523710 -0.001596 0.000352
727.888857 -0.001602 0.000352
728.254134 -0.001607 0.000352
728.619540 -0.001616 0.000352
728.985077 -0.001613 0.000352
729.350743 -0.001613 0.000352
729.716539 -0.001619 0.000352
730.082465 -0.001625 0.000352
730.448522 -0.001631 0.000352
730.814708 -0.001634 0.000352
731.181025 -0.001639 0.000352
731.547471 -0.001638 0.000352
731.914048 -0.001640 0.000352
732.280756 -0.001646 0.000352
732.647593 -0.001643 0.000352
733.014561 -0.001639 0.000352
733.381659 -0.001634 0.000352
733.748888 -0.001630 0.000352
734.116247 -0.001623 0.000352
734.483737 -0.001620 0.000352
734.851357 -0.001612 0.000352
735.219108 -0.001616 0.000352
735.586990 -0.001608 0.000352
735.955002 -0.001612 0.000352
736.323146 -0.001617 0.000352
736.691420 -0.001619 0.000352
737.059825 -0.001613 0.000352
737.428360 -0.001613 0.000352
737.797027 -0.001618 0.000352
738.165825 -0.001621 0.000352
738.534754 -0.001620 0.000352
738.903814 -0.001623 0.000352
739.273005 -0.001624 0.000352
739.642327 -0.001626 0.000352
740.011781 -0.001619 0.000352
740.381366 -0.001620 0.000352
740.751082 -0.001617 0.000352
741.120930 -0.001617 0.000352
741.490909 -0.001618 0.000352
741.861019 -0.001616 0.000352
742.231261 -0.001618 0.000352
742.601635 -0.001626 0.000352
742.972140 -0.001629 0.000352
743.342777 -0.001633 0.000352
743.713545 -0.001635 0.000352
744.084446 -0.001645 0.000352
744.455478 -0.001647 0.000352
744.826642 -0.001654 0.000352
745.197938 -0.001655 0.000352
745.569365 -0.001659 0.000352
745.940925 -0.001656 0.000352
746.312617 -0.001652 0.000352
746.684441 -0.001643 0.000352
747.056397 -0.001647 0.000352
747.428485 -0.001651 0.000352
747.800706 -0.001645 0.000352
748.173059 -0.001645 0.000352
748.545544 -0.001642 0.000352
748.918161 -0.001640 0.000352
749.290911 -0.001639 0.000352
749.663794 -0.001641 0.000352
750.036808 -0.001647 0.000352
750.409956 -0.001650 0.000352
750.783236 -0.001644 0.000352
751.156648 -0.001637 0.000352
751.530194 -0.001640 0.000352
751.903872 -0.001646 0.000352
752.277683 -0.001644 0.000352
752.651627 -0.001646 0.000352
753.025703 -0.001644 0.000352
753.399913 -0.001650 0.000352
753.774255 -0.001652 0.000352
754.148731 -0.001649 0.000352
754.523340 -0.001650 0.000352
754.898081 -0.001654 0.000352
755.272956 -0.001656 0.000352
755.647964 -0.001660 0.000352
756.023106 -0.001656 0.000352
756.398381 -0.001654 0.000352
756.773789 -0.001659 0.000352
757.149330 -0.001664 0.000352
757.525005 -0.001665 0.000352
757.900814 -0.001661 0.000352
758.276756 -0.001674 0.000352
758.652831 -0.001675 0.000352
759.029040 -0.001678 0.000352
759.405383 -0.001675 0.000352
759.781860 -0.001679 0.000352
760.158471 -0.001676 0.000352
760.535215 -0.001669 0.000352
760.912093 -0.001673 0.000352
761.289105 -0.001671 0.000352
761.666251 -0.001670 0.000352
762.043531 -0.001673 0.000352
762.420946 -0.001668 0.000352
762.798494 -0.001668 0.000352
763.176176 -0.001664 0.000352
763.553993 -0.001664 0.000352
763.931944 -0.001659 0.000352
764.310029 -0.001659 0.000352
764.688249 -0.001661 0.000352
765.066603 -0.001660 0.000352
765.445091 -0.001663 0.000352
765.823714 -0.001669 0.000352
766.202472 -0.001670 0.000352
766.581364 -0.001670 0.000352
766.960391 -0.001672 0.000352
767.339552 -0.001675 0.000352
767.718849 -0.001682 0.000352
768.098280 -0.001675 0.000352
768.477845 -0.001676 0.000352
768.857546 -0.001670 0.000352
769.237382 -0.001674 0.000352
769.617352 -0.001669 0.000352
769.997458 -0.001668 0.000352
770.377699 -0.001671 0.000352
770.758075 -0.001667 0.000352
771.138586 -0.001654 0.000352
771.519232 -0.001657 0.000352
771.900014 -0.001657 0.000352
772.280930 -0.001654 0.000352
772.661983 -0.001655 0.000352
773.043170 -0.001660 0.000352
773.424493 -0.001660 0.000352
773.805952 -0.001666 0.000352
774.187546 -0.001673 0.000352
774.569276 -0.001666 0.000352
774.951141 -0.001669 0.000352
775.333142 -0.001672 0.000352
775.715279 -0.001672 0.000352
776.097552 -0.001671 0.000352
776.479960 -0.001675 0.000352
776.862505 -0.001677 0.000352
777.245185 -0.001684 0.000352
777.628001 -0.001682 0.000352
778.010954 -0.001681 0.000352
778.394042 -0.001683 0.000352
778.777267 -0.001681 0.000352
779.160628 -0.001685 0.000352
779.544125 -0.001685 0.000352
779.927758 -0.001686 0.000352
780.311528 -0.001684 0.000352
780.695434 -0.001678 0.000352
781.079476 -0.001667 0.000352
781.463655 -0.001666 0.000352
781.847971 -0.001665 0.000352
782.232423 -0.001662 0.000352
782.617011 -0.001663 0.000352
783.001736 -0.001658 0.000352
783.386598 -0.001655 0.000352
783.771597 -0.001654 0.000352
784.156733 -0.001653 0.000352
784.542005 -0.001654 0.000352
784.927415 -0.001653 0.000352
785.312961 -0.001649 0.000352
785.698644 -0.001644 0.000352
786.084465 -0.001642 0.000352
786.470422 -0.001638 0.000352
786.856517 -0.001641 0.000352
787.242749 -0.001635 0.000352
787.629118 -0.001636 0.000352
788.015625 -0.001636 0.000352
788.402268 -0.001640 0.000352
788.789049 -0.001642 0.000352
789.175968 -0.001639 0.000352
789.563024 -0.001637 0.000352
789.950218 -0.001635 0.000352
790.337549 -0.001637 0.000352
790.725018 -0.001634 0.000352
791.112625 -0.001633 0.000352
791.500369 -0.001636 0.000352
791.888251 -0.001635 0.000352
792.276271 -0.001631 0.000352
792.664429 -0.001631 0.000352
793.052725 -0.001630 0.000352
793.441159 -0.001629 0.000352
793.829731 -0.001635 0.000352
794.218441 -0.001637 0.000352
794.607289 -0.001636 0.000352
794.996275 -0.001634 0.000352
795.385399 -0.001635 0.000352
795.774662 -0.001632 0.000352
796.164063 -0.001633 0.000352
796.553603 -0.001635 0.000352
796.943281 -0.001636 0.000352
797.333097 -0.001636 0.000352
797.723052 -0.001638 0.000352
798.113145 -0.001636 0.000352
798.503377 -0.001631 0.000352
798.893748 -0.001631 0.000352
799.284258 -0.001628 0.000352
799.674906 -0.001631 0.000352
800.065693 -0.001630 0.000352
800.456619 -0.001625 0.000352
800.847684 -0.001628 0.000352
801.238888 -0.001628 0.000352
801.630231 -0.001625 0.000352
802.021713 -0.001626 0.000352
802.413334 -0.001629 0.000352
802.805094 -0.001629 0.000352
803.196993 -0.001630 0.000352
803.589032 -0.001628 0.000352
803.981210 -0.001627 0.000352
804.373528 -0.001633 0.000352
804.765984 -0.001629 0.000352
805.158581 -0.001630 0.000352
805.551317 -0.001628 0.000352
805.944192 -0.001622 0.000352
806.337207 -0.001629 0.000352
806.730362 -0.001630 0.000352
807.123656 -0.001634 0.000352
807.517090 -0.001636 0.000352
807.910664 -0.001636 0.000352
808.304378 -0.001641 0.000352
808.698232 -0.001646 0.000352
809.092225 -0.001643 0.000352
809.486359 -0.001644 0.000352
809.880633 -0.001650 0.000352
810.275047 -0.001654 0.000352
810.669601 -0.001644 0.000352
811.064295 -0.001642 0.000352
811.459129 -0.001644 0.000352
811.854104 -0.001639 0.000352
812.249219 -0.001642 0.000352
812.644475 -0.001642 0.000352
813.039871 -0.001639 0.000352
813.435408 -0.001639 0.000352
813.831085 -0.001638 0.000352
814.226902 -0.001640 0.000352
814.622861 -0.001646 0.000352
815.018960 -0.001653 0.000352
815.415200 -0.001658 0.000352
815.811580 -0.001658 0.000352
816.208102 -0.001644 0.000352
816.604764 -0.001647 0.000352
817.001568 -0.001646 0.000352
817.398512 -0.001645 0.000352
817.795598 -0.001645 0.000352
818.192824 -0.001643 0.000352
818.590192 -0.001644 0.000352
818.987701 -0.001644 0.000352
819.385351 -0.001646 0.000352
819.783143 -0.001643 0.000352
820.181076 -0.001647 0.000352
820.579150 -0.001648 0.000352
820.977366 -0.001649 0.000352
821.375723 -0.001651 0.000352
821.774222 -0.001650 0.000352
822.172862 -0.001648 0.000352
822.571644 -0.001644 0.000352
822.970568 -0.001647 0.000352
823.369634 -0.001650 0.000352
823.768841 -0.001647 0.000352
824.168190 -0.001646 0.000352
824.567682 -0.001648 0.000352
824.967315 -0.001646 0.000352
825.367090 -0.001645 0.000352
825.767007 -0.001649 0.000352
826.167066 -0.001641 0.000352
826.567268 -0.001636 0.000352
826.967612 -0.001640 0.000352
827.368098 -0.001636 0.000352
827.768726 -0.001637 0.000352
828.169497 -0.001636 0.000352
828.570410 -0.001634 0.000352
828.971465 -0.001637 0.000352
829.372664 -0.001641 0.000352
829.774004 -0.001637 0.000352
830.175488 -0.001636 0.000352
830.577113 -0.001635 0.000352
830.978882 -0.001629 0.000352
831.380794 -0.001626 0.000352
831.782848 -0.001624 0.000352
832.185045 -0.001621 0.000352
832.587385 -0.001617 0.000352
832.989868 -0.001617 0.000352
833.392494 -0.001623 0.000352
833.795264 -0.001626 0.000352
834.198176 -0.001629 0.000352
834.601231 -0.001633 0.000352
835.004430 -0.001629 0.000352
835.407772 -0.001629 0.000352
835.811258 -0.001632 0.000352
836.214886 -0.001629 0.000352
836.618658 -0.001632 0.000352
837.022574 -0.001632 0.000352
837.426633 -0.001633 0.000352
837.830836 -0.001634 0.000352
838.235182 -0.001639 0.000352
838.639673 -0.001637 0.000352
839.044306 -0.001637 0.000352
839.449084 -0.001635 0.000352
839.854006 -0.001633 0.000352
840.259071 -0.001635 0.000352
840.664280 -0.001639 0.000352
841.069634 -0.001639 0.000352
841.475131 -0.001638 0.000352
841.880773 -0.001643 0.000352
842.286558 -0.001643 0.000352
842.692488 -0.001642 0.000352
843.098562 -0.001646 0.000352
843.504780 -0.001647 0.000352
843.911143 -0.001645 0.000352
844.317650 -0.001644 0.000352
844.724302 -0.001642 0.000352
845.131098 -0.001640 0.000352
845.538039 -0.001635 0.000352
845.945124 -0.001634 0.000352
846.352354 -0.001637 0.000352
846.759729 -0.001641 0.000352
847.167248 -0.001643 0.000352
847.574912 -0.001643 0.000352
847.982722 -0.001645 0.000352
848.390676 -0.001645 0.000352
848.798775 -0.001647 0.000352
849.207019 -0.001648 0.000352
849.615408 -0.001646 0.000352
850.023942 -0.001651 0.000352
850.432622 -0.001653 0.000352
850.841446 -0.001655 0.000352
851.250416 -0.001648 0.000352
851.659531 -0.001654 0.000352
852.068792 -0.001654 0.000352
852.478198 -0.001646 0.000352
852.887750 -0.001648 0.000352
853.297447 -0.001645 0.000352
853.707290 -0.001648 0.000352
854.117278 -0.001655 0.000352
854.527412 -0.001653 0.000352
854.937692 -0.001654 0.000352
855.348118 -0.001651 0.000352
855.758689 -0.001656 0.000352
856.169406 -0.001654 0.000352
856.580270 -0.001657 0.000352
856.991279 -0.001657 0.000352
857.402435 -0.001654 0.000352
857.813736 -0.001655 0.000352
858.225184 -0.001657 0.000352
858.636778 -0.001657 0.000352
859.048518 -0.001657 0.000352
859.460404 -0.001653 0.000352
859.872437 -0.001656 0.000352
860.284616 -0.001655 0.000352
860.696942 -0.001657 0.000352
861.109414 -0.001660 0.000352
861.522033 -0.001661 0.000352
861.934799 -0.001664 0.000352
862.347711 -0.001662 0.000352
862.760770 -0.001664 0.000352
863.173975 -0.001662 0.000352
863.587328 -0.001665 0.000352
864.000827 -0.001665 0.000352
864.414474 -0.001664 0.000352
864.828267 -0.001659 0.000352
865.242207 -0.001664 0.000352
865.656295 -0.001657 0.000352
866.070529 -0.001658 0.000352
866.484911 -0.001657 0.000352
866.899440 -0.001661 0.000352
867.314117 -0.001660 0.000352
867.728941 -0.001665 0.000352
868.143912 -0.001662 0.000352
868.559030 -0.001661 0.000352
868.974297 -0.001655 0.000352
869.389710 -0.001655 0.000352
869.805272 -0.001655 0.000352
870.220981 -0.001653 0.000352
870.636838 -0.001654 0.000352
871.052842 -0.001651 0.000352
871.468995 -0.001649 0.000352
871.885295 -0.001653 0.000352
872.301743 -0.001653 0.000352
872.718339 -0.001651 0.000352
873.135084 -0.001652 0.000352
873.551976 -0.001654 0.000352
873.969016 -0.001656 0.000352
874.386205 -0.001655 0.000352
874.803542 -0.001657 0.000352
875.221027 -0.001659 0.000352
875.638661 -0.001657 0.000352
876.056443 -0.001659 0.000352
876.474374 -0.001653 0.000352
876.892453 -0.001649 0.000352
877.310680 -0.001655 0.000352
877.729056 -0.001655 0.000352
878.147581 -0.001655 0.000352
878.566255 -0.001654 0.000352
878.985077 -0.001651 0.000352
879.404049 -0.001653 0.000352
879.823169 -0.001653 0.000352
880.242438 -0.001654 0.000352
880.661856 -0.001659 0.000352
881.081423 -0.001657 0.000352
881.501139 -0.001655 0.000352
881.921004 -0.001656 0.000352
882.341019 -0.001655 0.000352
882.761183 -0.001651 0.000352
883.181496 -0.001646 0.000352
883.601959 -0.001647 0.000352
884.022570 -0.001647 0.000352
884.443332 -0.001640 0.000352
884.864243 -0.001637 0.000352
885.285303 -0.001639 0.000352
885.706513 -0.001641 0.000352
886.127873 -0.001642 0.000352
886.549383 -0.001647 0.000352
886.971042 -0.001649 0.000352
887.392851 -0.001651 0.000352
887.814810 -0.001651 0.000352
888.236919 -0.001648 0.000352
888.659178 -0.001649 0.000352
889.081588 -0.001652 0.000352
889.504147 -0.001653 0.000352
889.926856 -0.001659 0.000352
890.349716 -0.001658 0.000352
890.772726 -0.001661 0.000352
891.195886 -0.001664 0.000352
891.619196 -0.001660 0.000352
892.042657 -0.001660 0.000352
892.466269 -0.001661 0.000352
892.890031 -0.001657 0.000352
893.313943 -0.001664 0.000352
893.738007 -0.001661 0.000352
894.162220 -0.001658 0.000352
894.586585 -0.001665 0.000352
895.011101 -0.001663 0.000352
895.435767 -0.001665 0.000352
895.860584 -0.001667 0.000352
896.285552 -0.001667 0.000352
896.710672 -0.001669 0.000352
897.135942 -0.001667 0.000352
897.561363 -0.001666 0.000352
897.986936 -0.001667 0.000352
898.412660 -0.001672 0.000352
898.838535 -0.001674 0.000352
899.264562 -0.001670 0.000352
899.690739 -0.001667 0.000352
900.117069 -0.001667 0.000352
900.543550 -0.001663 0.000352
900.970182 -0.001666 0.000352
901.396966 -0.001666 0.000352
901.823902 -0.001676 0.000352
902.250989 -0.001674 0.000352
902.678228 -0.001675 0.000352
903.105619 -0.001675 0.000352
903.533162 -0.001674 0.000352
903.960857 -0.001674 0.000352
904.388704 -0.001675 0.000352
904.816702 -0.001679 0.000352
905.244853 -0.001674 0.000352
905.673156 -0.001672 0.000352
906.101612 -0.001669 0.000352
906.530219 -0.001669 0.000352
906.958979 -0.001663 0.000352
907.387891 -0.001664 0.000352
907.816956 -0.001665 0.000352
908.246173 -0.001666 0.000352
908.675543 -0.001666 0.000352
909.105065 -0.001665 0.000352
909.534740 -0.001664 0.000352
909.964567 -0.001663 0.000352
910.394548 -0.001660 0.000352
910.824681 -0.001658 0.000352
911.254967 -0.001655 0.000352
911.685406 -0.001653 0.000352
912.115997 -0.001654 0.000352
912.546742 -0.001651 0.000352
912.977640 -0.001648 0.000352
913.408691 -0.001649 0.000352
913.839895 -0.001650 0.000352
914.271253 -0.001650 0.000352
914.702764 -0.001653 0.000352
915.134428 -0.001654 0.000352
915.566245 -0.001648 0.000352
915.998216 -0.001650 0.000352
916.430341 -0.001647 0.000352
916.862619 -0.001644 0.000352
917.295050 -0.001644 0.000352
917.727636 -0.001643 0.000352
918.160375 -0.001642 0.000352
918.593267 -0.001645 0.000352
919.026314 -0.001643 0.000352
919.459515 -0.001646 0.000352
919.892869 -0.001651 0.000352
920.326378 -0.001656 0.000352
920.760040 -0.001656 0.000352
921.193857 -0.001660 0.000352
921.627828 -0.001658 0.000352
922.061953 -0.001660 0.000352
922.496232 -0.001662 0.000352
922.930666 -0.001663 0.000352
923.365254 -0.001666 0.000352
923.799996 -0.001674 0.000352
924.234893 -0.001675 0.000352
924.669944 -0.001668 0.000352
925.105151 -0.001666 0.000352
925.540511 -0.001668 0.000352
925.976027 -0.001667 0.000352
926.411697 -0.001668 0.000352
926.847522 -0.001668 0.000352
927.283502 -0.001669 0.000352
927.719637 -0.001665 0.000352
928.155927 -0.001659 0.000352
928.592372 -0.001655 0.000352
929.028972 -0.001653 0.000352
929.465727 -0.001656 0.000352
929.902637 -0.001653 0.000352
930.339703 -0.001653 0.000352
930.776924 -0.001655 0.000352
931.214300 -0.001653 0.000352
931.651832 -0.001653 0.000352
932.089519 -0.001653 0.000352
932.527362 -0.001646 0.000352
932.965360 -0.001647 0.000352
933.403514 -0.001646 0.000352
933.841824 -0.001645 0.000352
934.280289 -0.001644 0.000352
934.718910 -0.001645 0.000352
935.157688 -0.001646 0.000352
935.596621 -0.001645 0.000352
936.035710 -0.001642 0.000352
936.474955 -0.001646 0.000352
936.914356 -0.001643 0.000352
937.353913 -0.001648 0.000352
937.793627 -0.001647 0.000352
938.233497 -0.001647 0.000352
938.673523 -0.001646 0.000352
939.113705 -0.001646 0.000352
939.554044 -0.001645 0.000352
939.994540 -0.001652 0.000352
940.435192 -0.001655 0.000352
940.876000 -0.001652 0.000352
941.316965 -0.001651 0.000352
941.758087 -0.001651 0.000352
942.199366 -0.001651 0.000352
942.640801 -0.001654 0.000352
943.082394 -0.001658 0.000352
943.524143 -0.001661 0.000352
943.966049 -0.001656 0.000352
944.408112 -0.001655 0.000352
944.850333 -0.001654 0.000352
945.292710 -0.001657 0.000352
945.735245 -0.001660 0.000352
946.177937 -0.001658 0.000352
946.620786 -0.001659 0.000352
947.063793 -0.001657 0.000352
947.506957 -0.001658 0.000352
947.950279 -0.001656 0.000352
948.393758 -0.001654 0.000352
948.837394 -0.001658 0.000352
949.281189 -0.001658 0.000352
949.725141 -0.001656 0.000352
950.169251 -0.001657 0.000352
950.613518 -0.001660 0.000352
951.057944 -0.001657 0.000352
951.502528 -0.001656 0.000352
951.947269 -0.001656 0.000352
952.392169 -0.001655 0.000352
952.837226 -0.001655 0.000352
953.282442 -0.001653 0.000352
953.727816 -0.001655 0.000352
954.173348 -0.001657 0.000352
954.619039 -0.001658 0.000352
955.064888 -0.001658 0.000352
955.510895 -0.001656 0.000352
955.957061 -0.001654 0.000352
956.403386 -0.001648 0.000352
956.849869 -0.001647 0.000352
957.296510 -0.001648 0.000352
957.743311 -0.001650 0.000352
958.190270 -0.001654 0.000352
958.637388 -0.001652 0.000352
959.084665 -0.001653 0.000352
959.532101 -0.001654 0.000352
959.979696 -0.001653 0.000352
960.427450 -0.001653 0.000352
960.875363 -0.001652 0.000352
961.323435 -0.001652 0.000352
961.771667 -0.001655 0.000352
962.220058 -0.001654 0.000352
962.668608 -0.001647 0.000352
963.117317 -0.001650 0.000352
963.566186 -0.001650 0.000352
964.015215 -0.001651 0.000352
964.464403 -0.001654 0.000352
964.913751 -0.001655 0.000352
965.363258 -0.001656 0.000352
965.812925 -0.001657 0.000352
966.262752 -0.001661 0.000352
966.712739 -0.001659 0.000352
967.162885 -0.001664 0.000352
967.613192 -0.001658 0.000352
968.063659 -0.001656 0.000352
968.514285 -0.001655 0.000352
968.965072 -0.001652 0.000352
969.416019 -0.001655 0.000352
969.867127 -0.001651 0.000352
970.318394 -0.001653 0.000352
970.769822 -0.001651 0.000352
971.221411 -0.001648 0.000352
971.673160 -0.001645 0.000352
972.125069 -0.001645 0.000352
972.577139 -0.001640 0.000352
973.029370 -0.001646 0.000352
973.481761 -0.001649 0.000352
973.934313 -0.001648 0.000352
974.387026 -0.001650 0.000352
974.839900 -0.001651 0.000352
975.292935 -0.001650 0.000352
975.746131 -0.001654 0.000352
976.199488 -0.001650 0.000352
976.653006 -0.001645 0.000352
977.106685 -0.001648 0.000352
977.560525 -0.001648 0.000352
978.014527 -0.001649 0.000352
978.468690 -0.001648 0.000352
978.923014 -0.001649 0.000352
979.377500 -0.001650 0.000352
979.832147 -0.001652 0.000352
980.286956 -0.001653 0.000352
980.741926 -0.001650 0.000352
981.197058 -0.001648 0.000352
981.652352 -0.001648 0.000352
982.107808 -0.001653 0.000352
982.563426 -0.001655 0.000352
983.019205 -0.001652 0.000352
983.475147 -0.001654 0.000352
983.931250 -0.001655 0.000352
984.387516 -0.001653 0.000352
984.843943 -0.001653 0.000352
985.300533 -0.001650 0.000352
985.757285 -0.001650 0.000352
986.214200 -0.001653 0.000352
986.671277 -0.001654 0.000352
987.128516 -0.001653 0.000352
987.585918 -0.001646 0.000352
988.043482 -0.001646 0.000352
988.501209 -0.001642 0.000352
988.959098 -0.001643 0.000352
989.417151 -0.001643 0.000352
989.875366 -0.001640 0.000352
990.333744 -0.001639 0.000352
990.792284 -0.001637 0.000352
991.250988 -0.001635 0.000352
991.709855 -0.001639 0.000352
992.168885 -0.001643 0.000352
992.628078 -0.001644 0.000352
993.087434 -0.001645 0.000352
993.546953 -0.001642 0.000352
994.006636 -0.001640 0.000352
994.466482 -0.001639 0.000352
994.926491 -0.001641 0.000352
995.386664 -0.001640 0.000352
995.847000 -0.001646 0.000352
996.307500 -0.001644 0.000352
996.768164 -0.001642 0.000352
997.228991 -0.001648 0.000352
997.689982 -0.001646 0.000352
998.151137 -0.001650 0.000352
998.612456 -0.001653 0.000352
999.073939 -0.001650 0.000352
999.535586 -0.001646 0.000352
999.997396 -0.001649 0.000352
1000.459371 -0.001647 0.000352
1000.921510 -0.001649 0.000352
1001.383814 -0.001650 0.000352
1001.846281 -0.001649 0.000352
1002.308913 -0.001656 0.000352
1002.771710 -0.001657 0.000352
1003.234670 -0.001653 0.000352
1003.697796 -0.001651 0.000352
1004.161086 -0.001652 0.000352
1004.624540 -0.001654 0.000352
1005.088159 -0.001654 0.000352
1005.551943 -0.001655 0.000352
1006.015892 -0.001658 0.000352
1006.480006 -0.001658 0.000352
1006.944285 -0.001657 0.000352
1007.408728 -0.001654 0.000352
1007.873337 -0.001653 0.000352
1008.338111 -0.001652 0.000352
1008.803049 -0.001649 0.000352
1009.268154 -0.001654 0.000352
1009.733423 -0.001651 0.000352
1010.198858 -0.001650 0.000352
1010.664458 -0.001643 0.000352
1011.130224 -0.001645 0.000352
1011.596155 -0.001648 0.000352
1012.062251 -0.001646 0.000352
1012.528514 -0.001645 0.000352
1012.994942 -0.001646 0.000352
1013.461536 -0.001647 0.000352
1013.928295 -0.001647 0.000352
1014.395221 -0.001648 0.000352
1014.862312 -0.001646 0.000352
1015.329569 -0.001647 0.000352
1015.796993 -0.001650 0.000352
1016.264582 -0.001649 0.000352
1016.732338 -0.001649 0.000352
1017.200260 -0.001647 0.000352
1017.668348 -0.001646 0.000352
1018.136603 -0.001647 0.000352
1018.605024 -0.001649 0.000352
1019.073611 -0.001652 0.000352
1019.542365 -0.001653 0.000352
1020.011286 -0.001655 0.000352
1020.480373 -0.001654 0.000352
1020.949627 -0.001653 0.000352
1021.419047 -0.001653 0.000352
1021.888635 -0.001651 0.000352
1022.358389 -0.001651 0.000352
1022.828310 -0.001646 0.000352
1023.298399 -0.001647 0.000352
1023.768654 -0.001650 0.000352
1024.239076 -0.001649 0.000352
1024.709666 -0.001651 0.000352
1025.180423 -0.001651 0.000352
1025.651347 -0.001657 0.000352
1026.122438 -0.001660 0.000352
1026.593697 -0.001661 0.000352
1027.065124 -0.001662 0.000352
1027.536717 -0.001666 0.000352
1028.008479 -0.001665 0.000352
1028.480408 -0.001666 0.000352
1028.952505 -0.001665 0.000352
1029.424769 -0.001666 0.000352
1029.897202 -0.001666 0.000352
1030.369802 -0.001668 0.000352
1030.842570 -0.001671 0.000352
1031.315506 -0.001669 0.000352
1031.788611 -0.001670 0.000352
1032.261883 -0.001668 0.000352
1032.735324 -0.001662 0.000352
1033.208933 -0.001661 0.000352
1033.682710 -0.001655 0.000352
1034.156655 -0.001652 0.000352
1034.630769 -0.001654 0.000352
1035.105052 -0.001653 0.000352
1035.579503 -0.001654 0.000352
1036.054122 -0.001653 0.000352
1036.528911 -0.001654 0.000352
1037.003868 -0.001656 0.000352
1037.478993 -0.001656 0.000352
1037.954288 -0.001660 0.000352
1038.429751 -0.001659 0.000352
1038.905384 -0.001660 0.000352
1039.381185 -0.001659 0.000352
1039.857156 -0.001661 0.000352
1040.333296 -0.001665 0.000352
1040.809605 -0.001666 0.000352
1041.286083 -0.001670 0.000352
1041.762730 -0.001671 0.000352
1042.239547 -0.001668 0.000352
1042.716533 -0.001671 0.000352
1043.193689 -0.001672 0.000352
1043.671015 -0.001667 0.000352
1044.148510 -0.001666 0.000352
1044.626174 -0.001666 0.000352
1045.104009 -0.001669 0.000352
1045.582013 -0.001670 0.000352
1046.060187 -0.001672 0.000352
1046.538531 -0.001671 0.000352
1047.017045 -0.001676 0.000352
1047.495729 -0.001679 0.000352
1047.974584 -0.001681 0.000352
1048.453608 -0.001682 0.000352
1048.932803 -0.001684 0.000352
1049.412168 -0.001685 0.000352
1049.891703 -0.001684 0.000352
1050.371408 -0.001685 0.000352
1050.851285 -0.001687 0.000352
1051.331331 -0.001686 0.000352
1051.811548 -0.001688 0.000352
1052.291936 -0.001684 0.000352
1052.772495 -0.001682 0.000352
1053.253224 -0.001685 0.000352
1053.734125 -0.001687 0.000352
1054.215196 -0.001685 0.000352
1054.696438 -0.001685 0.000352
1055.177851 -0.001684 0.000352
1055.659435 -0.001688 0.000352
1056.141190 -0.001690 0.000352
1056.623117 -0.001689 0.000352
1057.105215 -0.001690 0.000352
1057.587484 -0.001692 0.000352
1058.069924 -0.001692 0.000352
1058.552536 -0.001693 0.000352
1059.035320 -0.001690 0.000352
1059.518274 -0.001692 0.000352
1060.001401 -0.001695 0.000352
1060.484699 -0.001695 0.000352
1060.968169 -0.001694 0.000352
1061.451811 -0.001695 0.000352
1061.935625 -0.001697 0.000352
1062.419611 -0.001695 0.000352
1062.903768 -0.001696 0.000352
1063.388098 -0.001699 0.000352
1063.872600 -0.001702 0.000352
1064.357274 -0.001702 0.000352
1064.842120 -0.001699 0.000352
1065.327139 -0.001699 0.000352
1065.812329 -0.001702 0.000352
1066.297693 -0.001702 0.000352
1066.783229 -0.001700 0.000352
1067.268937 -0.001700 0.000352
1067.754818 -0.001699 0.000352
1068.240871 -0.001694 0.000352
1068.727098 -0.001696 0.000352
1069.213497 -0.001700 0.000352
1069.700069 -0.001703 0.000352
1070.186814 -0.001703 0.000352
1070.673731 -0.001702 0.000352
1071.160822 -0.001698 0.000352
1071.648086 -0.001697 0.000352
1072.135523 -0.001698 0.000352
1072.623134 -0.001703 0.000352
1073.110917 -0.001705 0.000352
1073.598874 -0.001702 0.000352
1074.087005 -0.001699 0.000352
1074.575309 -0.001698 0.000352
1075.063786 -0.001698 0.000352
1075.552437 -0.001696 0.000352
1076.041262 -0.001698 0.000352
1076.530260 -0.001697 0.000352
1077.019432 -0.001698 0.000352
1077.508778 -0.001697 0.000352
1077.998298 -0.001696 0.000352
1078.487991 -0.001695 0.000352
1078.977859 -0.001695 0.000352
1079.467901 -0.001695 0.000352
1079.958117 -0.001698 0.000352
1080.448507 -0.001697 0.000352
1080.939072 -0.001696 0.000352
1081.429811 -0.001696 0.000352
1081.920724 -0.001696 0.000352
1082.411812 -0.001699 0.000352
1082.903074 -0.001700 0.000352
1083.394511 -0.001700 0.000352
1083.886122 -0.001702 0.000352
1084.377908 -0.001700 0.000352
1084.869869 -0.001702 0.000352
1085.362005 -0.001702 0.000352
1085.854315 -0.001703 0.000352
1086.346801 -0.001702 0.000352
1086.839461 -0.001698 0.000352
1087.332297 -0.001699 0.000352
1087.825308 -0.001698 0.000352
1088.318494 -0.001698 0.000352
1088.811855 -0.001701 0.000352
1089.305392 -0.001704 0.000352
1089.799103 -0.001701 0.000352
1090.292991 -0.001700 0.000352
1090.787054 -0.001699 0.000352
1091.281292 -0.001698 0.000352
1091.775706 -0.001703 0.000352
1092.270296 -0.001702 0.000352
1092.765062 -0.001701 0.000352
1093.260003 -0.001706 0.000352
1093.755120 -0.001704 0.000352
1094.250414 -0.001704 0.000352
1094.745883 -0.001702 0.000352
1095.241528 -0.001704 0.000352
1095.737350 -0.001703 0.000352
1096.233347 -0.001703 0.000352
1096.729521 -0.001703 0.000352
1097.225871 -0.001705 0.000352
1097.722398 -0.001704 0.000352
1098.219101 -0.001704 0.000352
1098.715981 -0.001702 0.000352
1099.213037 -0.001706 0.000352
1099.710269 -0.001707 0.000352
1100.207679 -0.001707 0.000352
1100.705265 -0.001705 0.000352
1101.203028 -0.001705 0.000352
1101.700968 -0.001711 0.000352
1102.199085 -0.001711 0.000352
1102.697379 -0.001707 0.000352
1103.195850 -0.001706 0.000352
1103.694498 -0.001708 0.000352
1104.193323 -0.001708 0.000352
1104.692326 -0.001710 0.000352
1105.191506 -0.001708 0.000352
1105.690863 -0.001709 0.000352
1106.190398 -0.001714 0.000352
1106.690110 -0.001710 0.000352
1107.190000 -0.001709 0.000352
1107.690068 -0.001710 0.000352
1108.190313 -0.001707 0.000352
1108.690736 -0.001710 0.000352
1109.191337 -0.001708 0.000352
1109.692116 -0.001708 0.000352
1110.193072 -0.001705 0.000352
1110.694207 -0.001707 0.000352
1111.195520 -0.001706 0.000352
1111.697011 -0.001705 0.000352
1112.198680 -0.001705 0.000352
1112.700527 -0.001704 0.000352
1113.202553 -0.001706 0.000352
1113.704757 -0.001710 0.000352
1114.207140 -0.001710 0.000352
1114.709701 -0.001714 0.000352
1115.212441 -0.001713 0.000352
1115.715359 -0.001707 0.000352
1116.218456 -0.001707 0.000352
1116.721732 -0.001706 0.000352
1117.225187 -0.001706 0.000352
1117.728821 -0.001707 0.000352
1118.232633 -0.001706 0.000352
1118.736625 -0.001701 0.000352
1119.240796 -0.001703 0.000352
1119.745146 -0.001703 0.000352
1120.249675 -0.001702 0.000352
1120.754384 -0.001701 0.000352
1121.259271 -0.001705 0.000352
1121.764339 -0.001707 0.000352
1122.269585 -0.001705 0.000352
1122.775012 -0.001705 0.000352
1123.280618 -0.001706 0.000352
1123.786403 -0.001710 0.000352
1124.292369 -0.001708 0.000352
1124.798514 -0.001714 0.000352
1125.304839 -0.001714 0.000352
1125.811344 -0.001714 0.000352
1126.318028 -0.001713 0.000352
1126.824893 -0.001713 0.000352
1127.331939 -0.001714 0.000352
1127.839164 -0.001715 0.000352
1128.346569 -0.001713 0.000352
1128.854155 -0.001711 0.000352
1129.361921 -0.001714 0.000352
1129.869868 -0.001718 0.000352
1130.377995 -0.001718 0.000352
1130.886303 -0.001717 0.000352
1131.394791 -0.001716 0.000352
1131.903460 -0.001713 0.000352
1132.412310 -0.001713 0.000352
1132.921341 -0.001717 0.000352
1133.430553 -0.001719 0.000352
1133.939945 -0.001717 0.000352
1134.449519 -0.001716 0.000352
1134.959273 -0.001718 0.000352
1135.469209 -0.001720 0.000352
1135.979326 -0.001721 0.000352
1136.489624 -0.001725 0.000352
1137.000104 -0.001725 0.000352
1137.510765 -0.001725 0.000352
1138.021607 -0.001725 0.000352
1138.532631 -0.001727 0.000352
1139.043837 -0.001727 0.000352
1139.555224 -0.001726 0.000352
1140.066793 -0.001724 0.000352
1140.578544 -0.001721 0.000352
1141.090477 -0.001723 0.000352
1141.602591 -0.001723 0.000352
1142.114888 -0.001719 0.000352
1142.627367 -0.001719 0.000352
1143.140027 -0.001720 0.000352
1143.652870 -0.001722 0.000352
1144.165896 -0.001722 0.000352
1144.679103 -0.001727 0.000352
1145.192493 -0.001726 0.000352
1145.706065 -0.001731 0.000352
1146.219820 -0.001730 0.000352
1146.733757 -0.001731 0.000352
1147.247877 -0.001729 0.000352
1147.762180 -0.001729 0.000352
1148.276666 -0.001728 0.000352
1148.791334 -0.001730 0.000352
1149.306185 -0.001728 0.000352
1149.821219 -0.001730 0.000352
1150.336437 -0.001729 0.000352
1150.851837 -0.001732 0.000352
1151.367420 -0.001728 0.000352
1151.883187 -0.001728 0.000352
1152.399137 -0.001729 0.000352
1152.915270 -0.001728 0.000352
1153.431587 -0.001729 0.000352
1153.948087 -0.001729 0.000352
1154.464771 -0.001729 0.000352
1154.981638 -0.001732 0.000352
1155.498689 -0.001734 0.000352
1156.015924 -0.001734 0.000352
1156.533343 -0.001737 0.000352
1157.050945 -0.001739 0.000352
1157.568732 -0.001736 0.000352
1158.086702 -0.001736 0.000352
1158.604857 -0.001734 0.000352
1159.123195 -0.001732 0.000352
1159.641718 -0.001733 0.000352
1160.160425 -0.001731 0.000352
1160.679316 -0.001733 0.000352
1161.198392 -0.001731 0.000352
1161.717653 -0.001733 0.000352
1162.237097 -0.001733 0.000352
1162.756727 -0.001735 0.000352
1163.276541 -0.001734 0.000352
1163.796540 -0.001734 0.000352
1164.316723 -0.001733 0.000352
1164.837092 -0.001730 0.000352
1165.357645 -0.001728 0.000352
1165.878383 -0.001730 0.000352
1166.399307 -0.001731 0.000352
1166.920415 -0.001733 0.000352
1167.441709 -0.001734 0.000352
1167.963188 -0.001735 0.000352
1168.484852 -0.001738 0.000352
1169.006702 -0.001739 0.000352
1169.528737 -0.001743 0.000352
1170.050957 -0.001743 0.000352
1170.573363 -0.001743 0.000352
1171.095955 -0.001745 0.000352
1171.618733 -0.001748 0.000352
1172.141696 -0.001747 0.000352
1172.664845 -0.001746 0.000352
1173.188180 -0.001748 0.000352
1173.711701 -0.001747 0.000352
1174.235408 -0.001751 0.000352
1174.759301 -0.001747 0.000352
1175.283381 -0.001748 0.000352
1175.807646 -0.001750 0.000352
1176.332098 -0.001749 0.000352
1176.856737 -0.001751 0.000352
1177.381561 -0.001751 0.000352
1177.906573 -0.001750 0.000352
1178.431770 -0.001747 0.000352
1178.957155 -0.001750 0.000352
1179.482726 -0.001750 0.000352
1180.008484 -0.001746 0.000352
1180.534428 -0.001748 0.000352
1181.060560 -0.001750 0.000352
1181.586879 -0.001757 0.000352
1182.113384 -0.001756 0.000352
1182.640077 -0.001754 0.000352
1183.166957 -0.001757 0.000352
1183.694024 -0.001756 0.000352
1184.221279 -0.001760 0.000352
1184.748720 -0.001759 0.000352
1185.276350 -0.001760 0.000352
1185.804166 -0.001761 0.000352
1186.332171 -0.001760 0.000352
1186.860363 -0.001761 0.000352
1187.388742 -0.001761 0.000352
1187.917310 -0.001763 0.000352
1188.446065 -0.001760 0.000352
1188.975008 -0.001759 0.000352
1189.504139 -0.001757 0.000352
1190.033459 -0.001756 0.000352
1190.562966 -0.001757 0.000352
1191.092661 -0.001755 0.000352
1191.622545 -0.001754 0.000352
1192.152617 -0.001754 0.000352
1192.682877 -0.001751 0.000352
1193.213326 -0.001753 0.000352
1193.743963 -0.001757 0.000352
1194.274789 -0.001756 0.000352
1194.805804 -0.001756 0.000352
1195.337007 -0.001758 0.000352
1195.868399 -0.001757 0.000352
1196.399980 -0.001756 0.000352
1196.931749 -0.001755 0.000352
1197.463708 -0.001756 0.000352
1197.995856 -0.001750 0.000352
1198.528193 -0.001749 0.000352
1199.060719 -0.001747 0.000352
1199.593434 -0.001748 0.000352
1200.126338 -0.001750 0.000352
1200.659432 -0.001747 0.000352
1201.192716 -0.001748 0.000352
1201.726189 -0.001747 0.000352
1202.259851 -0.001747 0.000352
1202.793703 -0.001747 0.000352
1203.327745 -0.001751 0.000352
1203.861977 -0.001749 0.000352
1204.396398 -0.001749 0.000352
1204.931010 -0.001750 0.000352
1205.465811 -0.001751 0.000352
1206.000802 -0.001750 0.000352
1206.535984 -0.001751 0.000352
1207.071356 -0.001752 0.000352
1207.606917 -0.001751 0.000352
1208.142670 -0.001753 0.000352
1208.678612 -0.001754 0.000352
1209.214746 -0.001752 0.000352
1209.751069 -0.001750 0.000352
1210.287583 -0.001749 0.000352
1210.824288 -0.001748 0.000352
1211.361184 -0.001747 0.000352
1211.898270 -0.001748 0.000352
1212.435548 -0.001748 0.000352
1212.973016 -0.001750 0.000352
1213.510675 -0.001747 0.000352
1214.048525 -0.001745 0.000352
1214.586567 -0.001741 0.000352
1215.124799 -0.001740 0.000352
1215.663223 -0.001740 0.000352
1216.201838 -0.001740 0.000352
1216.740645 -0.001742 0.000352
1217.279643 -0.001742 0.000352
1217.818833 -0.001741 0.000352
1218.358214 -0.001740 0.000352
1218.897787 -0.001743 0.000352
1219.437552 -0.001744 0.000352
1219.977508 -0.001743 0.000352
1220.517657 -0.001740 0.000352
1221.057997 -0.001739 0.000352
1221.598529 -0.001737 0.000352
1222.139254 -0.001735 0.000352
1222.680170 -0.001734 0.000352
1223.221279 -0.001737 0.000352
1223.762580 -0.001735 0.000352
1224.304074 -0.001732 0.000352
1224.845759 -0.001731 0.000352
1225.387638 -0.001728 0.000352
1225.929709 -0.001726 0.000352
1226.471972 -0.001722 0.000352
1227.014429 -0.001721 0.000352
1227.557078 -0.001720 0.000352
1228.099920 -0.001721 0.000352
1228.642954 -0.001724 0.000352
1229.186182 -0.001722 0.000352
1229.729603 -0.001720 0.000352
1230.273217 -0.001723 0.000352
1230.817024 -0.001727 0.000352
1231.361024 -0.001726 0.000352
1231.905218 -0.001725 0.000352
1232.449605 -0.001727 0.000352
1232.994186 -0.001725 0.000352
1233.538960 -0.001728 0.000352
1234.083927 -0.001731 0.000352
1234.629089 -0.001731 0.000352
1235.174444 -0.001730 0.000352
1235.719993 -0.001731 0.000352
1236.265735 -0.001728 0.000352
1236.811672 -0.001732 0.000352
1237.357803 -0.001733 0.000352
1237.904127 -0.001735 0.000352
1238.450646 -0.001734 0.000352
1238.997359 -0.001731 0.000352
1239.544267 -0.001732 0.000352
1240.091368 -0.001731 0.000352
1240.638665 -0.001734 0.000352
1241.186155 -0.001734 0.000352
1241.733840 -0.001733 0.000352
1242.281720 -0.001733 0.000352
1242.829795 -0.001733 0.000352
1243.378064 -0.001734 0.000352
1243.926528 -0.001734 0.000352
1244.475187 -0.001731 0.000352
1245.024041 -0.001734 0.000352
1245.573090 -0.001737 0.000352
1246.122334 -0.001739 0.000352
1246.671774 -0.001739 0.000352
1247.221408 -0.001741 0.000352
1247.771238 -0.001741 0.000352
1248.321264 -0.001742 0.000352
1248.871484 -0.001739 0.000352
1249.421901 -0.001740 0.000352
1249.972513 -0.001741 0.000352
1250.523320 -0.001743 0.000352
1251.074323 -0.001745 0.000352
1251.625523 -0.001741 0.000352
1252.176918 -0.001742 0.000352
1252.728509 -0.001746 0.000352
1253.280295 -0.001744 0.000352
1253.832279 -0.001746 0.000352
1254.384458 -0.001743 0.000352
1254.936833 -0.001742 0.000352
1255.489405 -0.001743 0.000352
1256.042173 -0.001739 0.000352
1256.595138 -0.001741 0.000352
1257.148299 -0.001738 0.000352
1257.701656 -0.001740 0.000352
1258.255210 -0.001741 0.000352
1258.808961 -0.001740 0.000352
1259.362909 -0.001743 0.000352
1259.917054 -0.001744 0.000352
1260.471395 -0.001744 0.000352
1261.025934 -0.001743 0.000352
1261.580669 -0.001742 0.000352
1262.135602 -0.001744 0.000352
1262.690732 -0.001745 0.000352
1263.246059 -0.001748 0.000352
1263.801584 -0.001747 0.000352
1264.357306 -0.001748 0.000352
1264.913225 -0.001749 0.000352
1265.469342 -0.001750 0.000352
1266.025657 -0.001749 0.000352
1266.582169 -0.001750 0.000352
1267.138879 -0.001750 0.000352
1267.695787 -0.001753 0.000352
1268.252893 -0.001750 0.000352
1268.810197 -0.001748 0.000352
1269.367699 -0.001747 0.000352
1269.925398 -0.001745 0.000352
1270.483297 -0.001744 0.000352
1271.041393 -0.001743 0.000352
1271.599688 -0.001745 0.000352
1272.158181 -0.001747 0.000352
1272.716873 -0.001748 0.000352
1273.275763 -0.001749 0.000352
1273.834851 -0.001748 0.000352
1274.394139 -0.001751 0.000352
1274.953625 -0.001751 0.000352
1275.513310 -0.001752 0.000352
1276.073194 -0.001750 0.000352
1276.633277 -0.001750 0.000352
1277.193559 -0.001749 0.000352
1277.754040 -0.001750 0.000352
1278.314720 -0.001750 0.000352
1278.875599 -0.001749 0.000352
1279.436678 -0.001748 0.000352
1279.997956 -0.001751 0.000352
1280.559434 -0.001756 0.000352
1281.121111 -0.001759 0.000352
1281.682988 -0.001758 0.000352
1282.245064 -0.001759 0.000352
1282.807340 -0.001760 0.000352
1283.369816 -0.001764 0.000352
1283.932492 -0.001763 0.000352
1284.495368 -0.001762 0.000352
1285.058444 -0.001761 0.000352
1285.621720 -0.001759 0.000352
1286.185196 -0.001758 0.000352
1286.748872 -0.001756 0.000352
1287.312749 -0.001757 0.000352
1287.876826 -0.001757 0.000352
1288.441103 -0.001752 0.000352
1289.005581 -0.001752 0.000352
1289.570260 -0.001754 0.000352
1290.135139 -0.001752 0.000352
1290.700219 -0.001753 0.000352
1291.265500 -0.001752 0.000352
1291.830982 -0.001754 0.000352
1292.396664 -0.001754 0.000352
1292.962548 -0.001755 0.000352
1293.528633 -0.001757 0.000352
1294.094919 -0.001756 0.000352
1294.661406 -0.001755 0.000352
1295.228094 -0.001755 0.000352
1295.794984 -0.001753 0.000352
1296.362075 -0.001754 0.000352
1296.929368 -0.001754 0.000352
1297.496863 -0.001754 0.000352
1298.064559 -0.001755 0.000352
1298.632457 -0.001754 0.000352
1299.200556 -0.001754 0.000352
1299.768858 -0.001755 0.000352
1300.337361 -0.001754 0.000352
1300.906067 -0.001751 0.000352
1301.474975 -0.001752 0.000352
1302.044084 -0.001752 0.000352
1302.613396 -0.001753 0.000352
1303.182911 -0.001754 0.000352
1303.752628 -0.001755 0.000352
1304.322547 -0.001752 0.000352
1304.892668 -0.001754 0.000352
1305.462993 -0.001758 0.000352
1306.033520 -0.001757 0.000352
1306.604250 -0.001755 0.000352
1307.175182 -0.001757 0.000352
1307.746318 -0.001755 0.000352
1308.317656 -0.001754 0.000352
1308.889197 -0.001753 0.000352
1309.460942 -0.001751 0.000352
1310.032890 -0.001750 0.000352
1310.605041 -0.001754 0.000352
1311.177395 -0.001753 0.000352
1311.749953 -0.001754 0.000352
1312.322714 -0.001752 0.000352
1312.895679 -0.001753 0.000352
1313.468847 -0.001755 0.000352
1314.042219 -0.001752 0.000352
1314.615795 -0.001751 0.000352
1315.189574 -0.001751 0.000352
1315.763558 -0.001753 0.000352
1316.337745 -0.001751 0.000352
1316.912137 -0.001750 0.000352
1317.486733 -0.001747 0.000352
1318.061532 -0.001747 0.000352
1318.636536 -0.001746 0.000352
1319.211745 -0.001748 0.000352
1319.787158 -0.001749 0.000352
1320.362775 -0.001749 0.000352
1320.938597 -0.001748 0.000352
1321.514623 -0.001746 0.000352
1322.090855 -0.001747 0.000352
1322.667291 -0.001745 0.000352
1323.243931 -0.001743 0.000352
1323.820777 -0.001745 0.000352
1324.397828 -0.001747 0.000352
1324.975084 -0.001746 0.000352
1325.552545 -0.001748 0.000352
1326.130211 -0.001749 0.000352
1326.708082 -0.001746 0.000352
1327.286159 -0.001748 0.000352
1327.864441 -0.001748 0.000352
1328.442929 -0.001747 0.000352
1329.021622 -0.001747 0.000352
1329.600521 -0.001748 0.000352
1330.179626 -0.001747 0.000352
1330.758936 -0.001746 0.000352
1331.338453 -0.001746 0.000352
1331.918175 -0.001746 0.000352
1332.498103 -0.001745 0.000352
1333.078238 -0.001746 0.000352
1333.658578 -0.001742 0.000352
1334.239125 -0.001742 0.000352
1334.819878 -0.001742 0.000352
1335.400837 -0.001739 0.000352
1335.982003 -0.001734 0.000352
1336.563376 -0.001734 0.000352
1337.144955 -0.001734 0.000352
1337.726740 -0.001733 0.000352
1338.308733 -0.001732 0.000352
1338.890932 -0.001735 0.000352
1339.473338 -0.001733 0.000352
1340.055951 -0.001732 0.000352
1340.638772 -0.001732 0.000352
1341.221799 -0.001731 0.000352
1341.805033 -0.001728 0.000352
1342.388475 -0.001728 0.000352
1342.972124 -0.001731 0.000352
1343.555981 -0.001729 0.000352
1344.140045 -0.001731 0.000352
1344.724316 -0.001731 0.000352
1345.308795 -0.001734 0.000352
1345.893482 -0.001734 0.000352
1346.478377 -0.001736 0.000352
1347.063479 -0.001736 0.000352
1347.648790 -0.001734 0.000352
1348.234308 -0.001738 0.000352
1348.820034 -0.001741 0.000352
1349.405969 -0.001739 0.000352
1349.992112 -0.001738 0.000352
1350.578463 -0.001739 0.000352
1351.165023 -0.001736 0.000352
1351.751791 -0.001737 0.000352
1352.338767 -0.001736 0.000352
1352.925952 -0.001734 0.000352
1353.513346 -0.001734 0.000352
1354.100948 -0.001735 0.000352
1354.688760 -0.001734 0.000352
1355.276780 -0.001735 0.000352
1355.865009 -0.001737 0.000352
1356.453447 -0.001737 0.000352
1357.042094 -0.001737 0.000352
1357.630951 -0.001734 0.000352
1358.220017 -0.001735 0.000352
1358.809292 -0.001734 0.000352
1359.398776 -0.001732 0.000352
1359.988470 -0.001734 0.000352
1360.578373 -0.001734 0.000352
1361.168487 -0.001731 0.000352
1361.758809 -0.001732 0.000352
1362.349342 -0.001735 0.000352
1362.940085 -0.001732 0.000352
1363.531037 -0.001735 0.000352
1364.122199 -0.001735 0.000352
1364.713572 -0.001735 0.000352
1365.305155 -0.001735 0.000352
1365.896947 -0.001735 0.000352
1366.488951 -0.001732 0.000352
1367.081164 -0.001735 0.000352
1367.673588 -0.001731 0.000352
1368.266223 -0.001733 0.000352
1368.859068 -0.001736 0.000352
1369.452124 -0.001737 0.000352
1370.045390 -0.001739 0.000352
1370.638868 -0.001739 0.000352
1371.232556 -0.001738 0.000352
1371.826455 -0.001735 0.000352
1372.420566 -0.001735 0.000352
1373.014887 -0.001733 0.000352
1373.609420 -0.001732 0.000352
1374.204164 -0.001731 0.000352
1374.799119 -0.001731 0.000352
1375.394286 -0.001732 0.000352
1375.989664 -0.001736 0.000352
1376.585254 -0.001736 0.000352
1377.181055 -0.001735 0.000352
1377.777068 -0.001737 0.000352
1378.373293 -0.001738 0.000352
1378.969730 -0.001740 0.000352
1379.566379 -0.001740 0.000352
1380.163240 -0.001741 0.000352
1380.760313 -0.001741 0.000352
1381.357598 -0.001742 0.000352
1381.955095 -0.001746 0.000352
1382.552805 -0.001747 0.000352
1383.150727 -0.001748 0.000352
1383.748861 -0.001748 0.000352
1384.347209 -0.001747 0.000352
1384.945768 -0.001747 0.000352
1385.544541 -0.001744 0.000352
1386.143526 -0.001745 0.000352
1386.742724 -0.001747 0.000352
1387.342135 -0.001749 0.000352
1387.941759 -0.001748 0.000352
1388.541597 -0.001746 0.000352
1389.141647 -0.001743 0.000352
1389.741910 -0.001743 0.000352
1390.342387 -0.001744 0.000352
1390.943078 -0.001743 0.000352
1391.543981 -0.001746 0.000352
1392.145099 -0.001746 0.000352
1392.746429 -0.001748 0.000352
1393.347974 -0.001749 0.000352
1393.949732 -0.001749 0.000352
1394.551704 -0.001751 0.000352
1395.153891 -0.001750 0.000352
1395.756291 -0.001750 0.000352
1396.358905 -0.001751 0.000352
1396.961733 -0.001749 0.000352
1397.564776 -0.001747 0.000352
1398.168033 -0.001747 0.000352
1398.771504 -0.001747 0.000352
1399.375190 -0.001748 0.000352
1399.979090 -0.001747 0.000352
1400.583205 -0.001748 0.000352
1401.187534 -0.001748 0.000352
1401.792078 -0.001752 0.000352
1402.396837 -0.001752 0.000352
1403.001811 -0.001754 0.000352
1403.607000 -0.001757 0.000352
1404.212404 -0.001756 0.000352
1404.818024 -0.001755 0.000352
1405.423858 -0.001755 0.000352
1406.029908 -0.001755 0.000352
1406.636173 -0.001758 0.000352
1407.242653 -0.001755 0.000352
1407.849349 -0.001756 0.000352
1408.456261 -0.001756 0.000352
1409.063388 -0.001756 0.000352
1409.670731 -0.001758 0.000352
1410.278290 -0.001757 0.000352
1410.886065 -0.001756 0.000352
1411.494056 -0.001755 0.000352
1412.102263 -0.001756 0.000352
1412.710686 -0.001759 0.000352
1413.319325 -0.001761 0.000352
1413.928180 -0.001762 0.000352
1414.537252 -0.001761 0.000352
1415.146540 -0.001759 0.000352
1415.756045 -0.001758 0.000352
1416.365767 -0.001759 0.000352
1416.975705 -0.001760 0.000352
1417.585860 -0.001758 0.000352
1418.196231 -0.001757 0.000352
1418.806820 -0.001757 0.000352
1419.417625 -0.001760 0.000352
1420.028648 -0.001761 0.000352
1420.639888 -0.001760 0.000352
1421.251345 -0.001761 0.000352
1421.863019 -0.001759 0.000352
1422.474911 -0.001758 0.000352
1423.087020 -0.001757 0.000352
1423.699346 -0.001755 0.000352
1424.311890 -0.001757 0.000352
1424.924652 -0.001759 0.000352
1425.537632 -0.001755 0.000352
1426.150829 -0.001753 0.000352
1426.764245 -0.001756 0.000352
1427.377878 -0.001757 0.000352
1427.991729 -0.001754 0.000352
1428.605799 -0.001753 0.000352
1429.220087 -0.001755 0.000352
1429.834593 -0.001753 0.000352
1430.449317 -0.001752 0.000352
1431.064260 -0.001750 0.000352
1431.679422 -0.001749 0.000352
1432.294802 -0.001751 0.000352
1432.910400 -0.001752 0.000352
1433.526218 -0.001754 0.000352
1434.142254 -0.001756 0.000352
1434.758509 -0.001754 0.000352
1435.374984 -0.001753 0.000352
1435.991677 -0.001753 0.000352
1436.608589 -0.001754 0.000352
1437.225721 -0.001755 0.000352
1437.843072 -0.001756 0.000352
1438.460643 -0.001757 0.000352
1439.078432 -0.001757 0.000352
1439.696442 -0.001758 0.000352
1440.314671 -0.001756 0.000352
1440.933120 -0.001757 0.000352
1441.551788 -0.001759 0.000352
1442.170676 -0.001759 0.000352
1442.789785 -0.001758 0.000352
1443.409113 -0.001758 0.000352
1444.028661 -0.001759 0.000352
1444.648430 -0.001758 0.000352
1445.268419 -0.001758 0.000352
1445.888628 -0.001757 0.000352
1446.509057 -0.001761 0.000352
1447.129707 -0.001760 0.000352
1447.750578 -0.001762 0.000352
1448.371669 -0.001763 0.000352
1448.992981 -0.001764 0.000352
1449.614514 -0.001765 0.000352
1450.236267 -0.001766 0.000352
1450.858242 -0.001768 0.000352
1451.480437 -0.001774 0.000352
1452.102854 -0.001775 0.000352
1452.725492 -0.001774 0.000352
1453.348351 -0.001774 0.000352
1453.971431 -0.001774 0.000352
1454.594733 -0.001774 0.000352
1455.218256 -0.001774 0.000352
1455.842001 -0.001773 0.000352
1456.465968 -0.001772 0.000352
1457.090156 -0.001771 0.000352
1457.714566 -0.001772 0.000352
1458.339198 -0.001771 0.000352
1458.964052 -0.001771 0.000352
1459.589128 -0.001772 0.000352
1460.214427 -0.001773 0.000352
1460.839947 -0.001772 0.000352
1461.465690 -0.001773 0.000352
1462.091655 -0.001774 0.000352
1462.717842 -0.001773 0.000352
1463.344252 -0.001773 0.000352
1463.970885 -0.001774 0.000352
1464.597740 -0.001772 0.000352
1465.224818 -0.001773 0.000352
1465.852119 -0.001773 0.000352
1466.479643 -0.001771 0.000352
1467.107390 -0.001771 0.000352
1467.735360 -0.001771 0.000352
1468.363553 -0.001772 0.000352
1468.991969 -0.001769 0.000352
1469.620609 -0.001768 0.000352
1470.249472 -0.001769 0.000352
1470.878559 -0.001767 0.000352
1471.507869 -0.001766 0.000352
1472.137402 -0.001766 0.000352
1472.767160 -0.001765 0.000352
1473.397141 -0.001764 0.000352
1474.027346 -0.001763 0.000352
1474.657775 -0.001766 0.000352
1475.288428 -0.001767 0.000352
1475.919306 -0.001767 0.000352
1476.550407 -0.001765 0.000352
1477.181733 -0.001765 0.000352
1477.813283 -0.001767 0.000352
1478.445057 -0.001768 0.000352
1479.077056 -0.001767 0.000352
1479.709280 -0.001763 0.000352
1480.341728 -0.001766 0.000352
1480.974401 -0.001763 0.000352
1481.607298 -0.001764 0.000352
1482.240421 -0.001765 0.000352
1482.873769 -0.001763 0.000352
1483.507342 -0.001766 0.000352
1484.141140 -0.001767 0.000352
1484.775163 -0.001769 0.000352
1485.409411 -0.001769 0.000352
1486.043885 -0.001770 0.000352
1486.678584 -0.001772 0.000352
1487.313509 -0.001770 0.000352
1487.948660 -0.001772 0.000352
1488.584036 -0.001773 0.000352
1489.219638 -0.001772 0.000352
1489.855466 -0.001771 0.000352
1490.491520 -0.001772 0.000352
1491.127800 -0.001773 0.000352
1491.764305 -0.001775 0.000352
1492.401038 -0.001775 0.000352
1493.037996 -0.001775 0.000352
1493.675181 -0.001775 0.000352
1494.312592 -0.001779 0.000352
1494.950230 -0.001776 0.000352
1495.588094 -0.001779 0.000352
1496.226185 -0.001778 0.000352
1496.864503 -0.001776 0.000352
1497.503048 -0.001775 0.000352
1498.141819 -0.001773 0.000352
1498.780818 -0.001777 0.000352
1499.420043 -0.001777 0.000352
1500.059496 -0.001777 0.000352
1500.699176 -0.001778 0.000352
1501.339083 -0.001777 0.000352
1501.979218 -0.001779 0.000352
1502.619580 -0.001777 0.000352
1503.260170 -0.001777 0.000352
1503.900987 -0.001777 0.000352
1504.542032 -0.001776 0.000352
1505.183305 -0.001774 0.000352
1505.824806 -0.001771 0.000352
1506.466535 -0.001774 0.000352
1507.108492 -0.001775 0.000352
1507.750677 -0.001776 0.000352
1508.393090 -0.001775 0.000352
1509.035731 -0.001772 0.000352
1509.678601 -0.001769 0.000352
1510.321700 -0.001767 0.000352
1510.965026 -0.001766 0.000352
1511.608582 -0.001765 0.000352
1512.252366 -0.001766 0.000352
1512.896379 -0.001765 0.000352
1513.540621 -0.001767 0.000352
1514.185091 -0.001769 0.000352
1514.829791 -0.001771 0.000352
1515.474720 -0.001768 0.000352
1516.119878 -0.001771 0.000352
1516.765265 -0.001772 0.000352
1517.410882 -0.001773 0.000352
1518.056728 -0.001773 0.000352
1518.702804 -0.001773 0.000352
1519.349109 -0.001775 0.000352
1519.995644 -0.001774 0.000352
1520.642408 -0.001776 0.000352
1521.289403 -0.001777 0.000352
1521.936627 -0.001776 0.000352
1522.584082 -0.001776 0.000352
1523.231766 -0.001778 0.000352
1523.879681 -0.001779 0.000352
1524.527826 -0.001778 0.000352
1525.176201 -0.001777 0.000352
1525.824806 -0.001776 0.000352
1526.473642 -0.001773 0.000352
1527.122709 -0.001773 0.000352
1527.772006 -0.001774 0.000352
1528.421535 -0.001775 0.000352
1529.071293 -0.001776 0.000352
1529.721283 -0.001775 0.000352
1530.371504 -0.001776 0.000352
1531.021956 -0.001774 0.000352
1531.672639 -0.001775 0.000352
1532.323553 -0.001776 0.000352
1532.974699 -0.001775 0.000352
1533.626076 -0.001775 0.000352
1534.277684 -0.001773 0.000352
1534.929524 -0.001772 0.000352
1535.581596 -0.001773 0.000352
1536.233899 -0.001774 0.000352
1536.886434 -0.001776 0.000352
1537.539201 -0.001775 0.000352
1538.192200 -0.001776 0.000352
1538.845431 -0.001776 0.000352
1539.498894 -0.001775 0.000352
1540.152590 -0.001773 0.000352
1540.806517 -0.001774 0.000352
1541.460678 -0.001776 0.000352
1542.115070 -0.001777 0.000352
1542.769695 -0.001775 0.000352
1543.424553 -0.001777 0.000352
1544.079643 -0.001777 0.000352
1544.734967 -0.001777 0.000352
1545.390523 -0.001778 0.000352
1546.046312 -0.001779 0.000352
1546.702334 -0.001778 0.000352
1547.358589 -0.001777 0.000352
1548.015078 -0.001775 0.000352
1548.671800 -0.001776 0.000352
1549.328755 -0.001776 0.000352
1549.985943 -0.001776 0.000352
1550.643366 -0.001777 0.000352
1551.301021 -0.001778 0.000352
1551.958911 -0.001783 0.000352
1552.617034 -0.001782 0.000352
1553.275391 -0.001783 0.000352
1553.933982 -0.001784 0.000352
1554.592808 -0.001784 0.000352
1555.251867 -0.001785 0.000352
1555.911160 -0.001783 0.000352
1556.570688 -0.001784 0.000352
1557.230450 -0.001784 0.000352
1557.890447 -0.001782 0.000352
1558.550678 -0.001783 0.000352
1559.211144 -0.001783 0.000352
1559.871844 -0.001782 0.000352
1560.532779 -0.001783 0.000352
1561.193950 -0.001784 0.000352
1561.855355 -0.001783 0.000352
1562.516995 -0.001784 0.000352
1563.178870 -0.001785 0.000352
1563.840981 -0.001786 0.000352
1564.503326 -0.001788 0.000352
1565.165907 -0.001787 0.000352
1565.828724 -0.001785 0.000352
1566.491776 -0.001785 0.000352
1567.155064 -0.001785 0.000352
1567.818587 -0.001786 0.000352
1568.482347 -0.001787 0.000352
1569.146342 -0.001785 0.000352
1569.810573 -0.001783 0.000352
1570.475040 -0.001783 0.000352
1571.139743 -0.001782 0.000352
1571.804683 -0.001781 0.000352
1572.469859 -0.001782 0.000352
1573.135271 -0.001782 0.000352
1573.800920 -0.001780 0.000352
1574.466805 -0.001779 0.000352
1575.132927 -0.001779 0.000352
1575.799285 -0.001778 0.000352
1576.465880 -0.001776 0.000352
1577.132713 -0.001778 0.000352
1577.799782 -0.001776 0.000352
1578.467088 -0.001777 0.000352
1579.134631 -0.001777 0.000352
1579.802412 -0.001777 0.000352
1580.470430 -0.001779 0.000352
1581.138685 -0.001779 0.000352
1581.807178 -0.001781 0.000352
1582.475908 -0.001782 0.000352
1583.144876 -0.001785 0.000352
1583.814082 -0.001786 0.000352
1584.483526 -0.001786 0.000352
1585.153207 -0.001786 0.000352
1585.823126 -0.001785 0.000352
1586.493284 -0.001784 0.000352
1587.163680 -0.001786 0.000352
1587.834313 -0.001786 0.000352
1588.505186 -0.001785 0.000352
1589.176296 -0.001785 0.000352
1589.847645 -0.001787 0.000352
1590.519233 -0.001785 0.000352
1591.191059 -0.001785 0.000352
1591.863124 -0.001785 0.000352
1592.535428 -0.001784 0.000352
1593.207971 -0.001784 0.000352
1593.880753 -0.001782 0.000352
1594.553774 -0.001783 0.000352
1595.227034 -0.001783 0.000352
1595.900533 -0.001782 0.000352
1596.574272 -0.001780 0.000352
1597.248250 -0.001779 0.000352
1597.922467 -0.001778 0.000352
1598.596924 -0.001779 0.000352
1599.271621 -0.001780 0.000352
1599.946558 -0.001780 0.000352
1600.621734 -0.001781 0.000352
1601.297151 -0.001779 0.000352
1601.972807 -0.001779 0.000352
1602.648704 -0.001779 0.000352
1603.324840 -0.001779 0.000352
1604.001217 -0.001780 0.000352
1604.677835 -0.001779 0.000352
1605.354693 -0.001778 0.000352
1606.031791 -0.001778 0.000352
1606.709130 -0.001778 0.000352
1607.386709 -0.001779 0.000352
1608.064530 -0.001778 0.000352
1608.742591 -0.001778 0.000352
1609.420893 -0.001779 0.000352
1610.099437 -0.001778 0.000352
1610.778221 -0.001777 0.000352
1611.457247 -0.001776 0.000352
1612.136514 -0.001776 0.000352
1612.816022 -0.001777 0.000352
1613.495772 -0.001775 0.000352
1614.175763 -0.001774 0.000352
1614.855996 -0.001773 0.000352
1615.536471 -0.001774 0.000352
1616.217188 -0.001776 0.000352
1616.898146 -0.001775 0.000352
1617.579347 -0.001774 0.000352
1618.260789 -0.001772 0.000352
1618.942474 -0.001770 0.000352
1619.624401 -0.001770 0.000352
1620.306570 -0.001771 0.000352
1620.988982 -0.001772 0.000352
1621.671636 -0.001772 0.000352
1622.354533 -0.001774 0.000352
1623.037673 -0.001775 0.000352
1623.721055 -0.001774 0.000352
1624.404680 -0.001775 0.000352
1625.088548 -0.001775 0.000352
1625.772659 -0.001776 0.000352
1626.457013 -0.001775 0.000352
1627.141611 -0.001776 0.000352
1627.826451 -0.001775 0.000352
1628.511535 -0.001775 0.000352
1629.196863 -0.001774 0.000352
1629.882434 -0.001775 0.000352
1630.568248 -0.001778 0.000352
1631.254307 -0.001778 0.000352
1631.940609 -0.001781 0.000352
1632.627155 -0.001781 0.000352
1633.313945 -0.001781 0.000352
1634.000979 -0.001780 0.000352
1634.688257 -0.001781 0.000352
1635.375780 -0.001781 0.000352
1636.063547 -0.001781 0.000352
1636.751558 -0.001781 0.000352
1637.439814 -0.001783 0.000352
1638.128314 -0.001783 0.000352
1638.817059 -0.001784 0.000352
1639.506049 -0.001785 0.000352
1640.195283 -0.001783 0.000352
1640.884763 -0.001783 0.000352
1641.574487 -0.001781 0.000352
1642.264457 -0.001781 0.000352
1642.954672 -0.001783 0.000352
1643.645132 -0.001783 0.000352
1644.335837 -0.001782 0.000352
1645.026788 -0.001784 0.000352
1645.717984 -0.001783 0.000352
1646.409426 -0.001785 0.000352
1647.101114 -0.001785 0.000352
1647.793048 -0.001785 0.000352
1648.485227 -0.001785 0.000352
1649.177653 -0.001784 0.000352
1649.870324 -0.001783 0.000352
1650.563242 -0.001782 0.000352
1651.256406 -0.001779 0.000352
1651.949816 -0.001780 0.000352
1652.643473 -0.001783 0.000352
1653.337376 -0.001783 0.000352
1654.031526 -0.001782 0.000352
1654.725922 -0.001782 0.000352
1655.420565 -0.001781 0.000352
1656.115455 -0.001778 0.000352
1656.810592 -0.001779 0.000352
1657.505976 -0.001778 0.000352
1658.201607 -0.001778 0.000352
1658.897486 -0.001779 0.000352
1659.593611 -0.001781 0.000352
1660.289984 -0.001783 0.000352
1660.986605 -0.001782 0.000352
1661.683473 -0.001783 0.000352
1662.380589 -0.001785 0.000352
1663.077952 -0.001783 0.000352
1663.775563 -0.001783 0.000352
1664.473422 -0.001782 0.000352
1665.171529 -0.001783 0.000352
1665.869885 -0.001784 0.000352
1666.568488 -0.001785 0.000352
1667.267340 -0.001786 0.000352
1667.966440 -0.001787 0.000352
1668.665788 -0.001787 0.000352
1669.365385 -0.001784 0.000352
1670.065230 -0.001783 0.000352
1670.765325 -0.001784 0.000352
1671.465668 -0.001784 0.000352
1672.166260 -0.001784 0.000352
1672.867101 -0.001786 0.000352
1673.568190 -0.001787 0.000352
1674.269530 -0.001787 0.000352
1674.971118 -0.001788 0.000352
1675.672956 -0.001789 0.000352
1676.375043 -0.001789 0.000352
1677.077379 -0.001788 0.000352
1677.779965 -0.001790 0.000352
1678.482801 -0.001789 0.000352
1679.185887 -0.001788 0.000352
1679.889222 -0.001788 0.000352
1680.592807 -0.001790 0.000352
1681.296643 -0.001790 0.000352
1682.000728 -0.001790 0.000352
1682.705064 -0.001790 0.000352
1683.409650 -0.001788 0.000352
1684.114486 -0.001789 0.000352
1684.819573 -0.001789 0.000352
1685.524911 -0.001789 0.000352
1686.230499 -0.001790 0.000352
1686.936338 -0.001789 0.000352
1687.642427 -0.001787 0.000352
1688.348768 -0.001788 0.000352
1689.055360 -0.001788 0.000352
1689.762202 -0.001789 0.000352
1690.469296 -0.001791 0.000352
1691.176641 -0.001791 0.000352
1691.884238 -0.001791 0.000352
1692.592086 -0.001790 0.000352
1693.300185 -0.001790 0.000352
1694.008537 -0.001788 0.000352
1694.717139 -0.001787 0.000352
1695.425994 -0.001786 0.000352
1696.135101 -0.001786 0.000352
1696.844459 -0.001785 0.000352
1697.554070 -0.001786 0.000352
1698.263933 -0.001787 0.000352
1698.974048 -0.001787 0.000352
1699.684416 -0.001787 0.000352
1700.395035 -0.001785 0.000352
1701.105908 -0.001786 0.000352
1701.817033 -0.001786 0.000352
1702.528411 -0.001787 0.000352
1703.240041 -0.001788 0.000352
1703.951925 -0.001789 0.000352
1704.664061 -0.001788 0.000352
1705.376451 -0.001788 0.000352
1706.089093 -0.001789 0.000352
1706.801989 -0.001790 0.000352
1707.515138 -0.001790 0.000352
1708.228541 -0.001790 0.000352
1708.942197 -0.001790 0.000352
1709.656107 -0.001791 0.000352
1710.370271 -0.001791 0.000352
1711.084688 -0.001790 0.000352
1711.799359 -0.001789 0.000352
1712.514284 -0.001790 0.000352
1713.229463 -0.001792 0.000352
1713.944897 -0.001792 0.000352
1714.660584 -0.001791 0.000352
1715.376526 -0.001791 0.000352
1716.092723 -0.001791 0.000352
1716.809174 -0.001792 0.000352
1717.525879 -0.001790 0.000352
1718.242839 -0.001790 0.000352
1718.960054 -0.001791 0.000352
1719.677524 -0.001791 0.000352
1720.395249 -0.001791 0.000352
1721.113229 -0.001789 0.000352
1721.831464 -0.001789 0.000352
1722.549954 -0.001789 0.000352
1723.268699 -0.001792 0.000352
1723.987700 -0.001792 0.000352
1724.706957 -0.001792 0.000352
1725.426469 -0.001791 0.000352
1726.146237 -0.001792 0.000352
1726.866260 -0.001794 0.000352
1727.586539 -0.001793 0.000352
1728.307075 -0.001792 0.000352
1729.027866 -0.001791 0.000352
1729.748914 -0.001791 0.000352
1730.470218 -0.001793 0.000352
1731.191778 -0.001794 0.000352
1731.913594 -0.001795 0.000352
1732.635667 -0.001797 0.000352
1733.357997 -0.001796 0.000352
1734.080583 -0.001796 0.000352
1734.803427 -0.001796 0.000352
1735.526527 -0.001798 0.000352
1736.249884 -0.001798 0.000352
1736.973498 -0.001798 0.000352
1737.697369 -0.001797 0.000352
1738.421497 -0.001795 0.000352
1739.145883 -0.001794 0.000352
1739.870526 -0.001792 0.000352
1740.595427 -0.001795 0.000352
1741.320585 -0.001798 0.000352
1742.046001 -0.001798 0.000352
1742.771675 -0.001799 0.000352
1743.497606 -0.001799 0.000352
1744.223796 -0.001798 0.000352
1744.950244 -0.001796 0.000352
1745.676950 -0.001795 0.000352
1746.403914 -0.001795 0.000352
1747.131136 -0.001797 0.000352
1747.858617 -0.001796 0.000352
1748.586356 -0.001795 0.000352
1749.314354 -0.001795 0.000352
1750.042611 -0.001796 0.000352
1750.771127 -0.001796 0.000352
1751.499901 -0.001797 0.000352
1752.228934 -0.001796 0.000352
1752.958227 -0.001795 0.000352
1753.687778 -0.001795 0.000352
1754.417589 -0.001793 0.000352
1755.147659 -0.001792 0.000352
1755.877989 -0.001792 0.000352
1756.608578 -0.001792 0.000352
1757.339427 -0.001792 0.000352
1758.070536 -0.001791 0.000352
1758.801904 -0.001791 0.000352
1759.533532 -0.001791 0.000352
1760.265421 -0.001790 0.000352
1760.997569 -0.001789 0.000352
1761.729977 -0.001791 0.000352
1762.462646 -0.001790 0.000352
1763.195575 -0.001790 0.000352
1763.928765 -0.001791 0.000352
1764.662215 -0.001792 0.000352
1765.395926 -0.001791 0.000352
1766.129897 -0.001789 0.000352
1766.864130 -0.001790 0.000352
1767.598623 -0.001789 0.000352
1768.333377 -0.001791 0.000352
1769.068393 -0.001791 0.000352
1769.803669 -0.001792 0.000352
1770.539207 -0.001791 0.000352
1771.275007 -0.001790 0.000352
1772.011067 -0.001790 0.000352
1772.747390 -0.001788 0.000352
1773.483974 -0.001788 0.000352
1774.220820 -0.001784 0.000352
1774.957927 -0.001784 0.000352
1775.695297 -0.001782 0.000352
1776.432928 -0.001783 0.000352
1777.170822 -0.001782 0.000352
1777.908978 -0.001783 0.000352
1778.647396 -0.001784 0.000352
1779.386077 -0.001785 0.000352
1780.125020 -0.001785 0.000352
1780.864226 -0.001788 0.000352
1781.603694 -0.001788 0.000352
1782.343426 -0.001788 0.000352
1783.083420 -0.001788 0.000352
1783.823677 -0.001787 0.000352
1784.564197 -0.001788 0.000352
1785.304980 -0.001789 0.000352
1786.046027 -0.001788 0.000352
1786.787337 -0.001792 0.000352
1787.528910 -0.001791 0.000352
1788.270747 -0.001791 0.000352
1789.012847 -0.001791 0.000352
1789.755211 -0.001790 0.000352
1790.497839 -0.001788 0.000352
1791.240731 -0.001790 0.000352
1791.983887 -0.001790 0.000352
1792.727307 -0.001789 0.000352
1793.470991 -0.001790 0.000352
1794.214940 -0.001791 0.000352
1794.959153 -0.001790 0.000352
1795.703630 -0.001789 0.000352
1796.448372 -0.001790 0.000352
1797.193378 -0.001790 0.000352
1797.938650 -0.001792 0.000352
1798.684186 -0.001792 0.000352
1799.429987 -0.001791 0.000352
1800.176053 -0.001791 0.000352
1800.922384 -0.001790 0.000352
1801.668981 -0.001792 0.000352
1802.415842 -0.001793 0.000352
1803.162970 -0.001793 0.000352
1803.910362 -0.001791 0.000352
1804.658021 -0.001793 0.000352
1805.405945 -0.001792 0.000352
1806.154134 -0.001792 0.000352
1806.902590 -0.001791 0.000352
1807.651311 -0.001791 0.000352
1808.400299 -0.001793 0.000352
1809.149553 -0.001794 0.000352
1809.899073 -0.001794 0.000352
1810.648860 -0.001795 0.000352
1811.398912 -0.001795 0.000352
1812.149232 -0.001794 0.000352
1812.899818 -0.001794 0.000352
1813.650671 -0.001795 0.000352
1814.401790 -0.001796 0.000352
1815.153177 -0.001796 0.000352
1815.904831 -0.001795 0.000352
1816.656751 -0.001795 0.000352
1817.408939 -0.001795 0.000352
1818.161394 -0.001795 0.000352
1818.914117 -0.001794 0.000352
1819.667107 -0.001794 0.000352
1820.420365 -0.001794 0.000352
1821.173890 -0.001793 0.000352
1821.927683 -0.001792 0.000352
1822.681744 -0.001793 0.000352
1823.436073 -0.001792 0.000352
1824.190670 -0.001793 0.000352
1824.945535 -0.001793 0.000352
1825.700669 -0.001792 0.000352
1826.456071 -0.001791 0.000352
1827.211741 -0.001792 0.000352
1827.967680 -0.001792 0.000352
1828.723887 -0.001795 0.000352
1829.480363 -0.001794 0.000352
1830.237108 -0.001794 0.000352
1830.994122 -0.001795 0.000352
1831.751405 -0.001795 0.000352
1832.508957 -0.001796 0.000352
1833.266778 -0.001795 0.000352
1834.024869 -0.001794 0.000352
1834.783229 -0.001794 0.000352
1835.541858 -0.001793 0.000352
1836.300757 -0.001792 0.000352
1837.059926 -0.001791 0.000352
1837.819365 -0.001792 0.000352
1838.579073 -0.001794 0.000352
1839.339051 -0.001793 0.000352
1840.099300 -0.001794 0.000352
1840.859818 -0.001793 0.000352
1841.620607 -0.001795 0.000352
1842.381666 -0.001794 0.000352
1843.142996 -0.001794 0.000352
1843.904596 -0.001795 0.000352
1844.666467 -0.001793 0.000352
1845.428609 -0.001793 0.000352
1846.191021 -0.001793 0.000352
1846.953704 -0.001793 0.000352
1847.716659 -0.001793 0.000352
1848.479884 -0.001792 0.000352
1849.243381 -0.001792 0.000352
1850.007149 -0.001791 0.000352
1850.771189 -0.001792 0.000352
1851.535500 -0.001790 0.000352
1852.300082 -0.001791 0.000352
1853.064937 -0.001793 0.000352
1853.830063 -0.001793 0.000352
1854.595461 -0.001794 0.000352
1855.361131 -0.001792 0.000352
1856.127073 -0.001791 0.000352
1856.893287 -0.001790 0.000352
1857.659774 -0.001790 0.000352
1858.426533 -0.001791 0.000352
1859.193564 -0.001790 0.000352
1859.960868 -0.001791 0.000352
1860.728445 -0.001791 0.000352
1861.496295 -0.001791 0.000352
1862.264417 -0.001791 0.000352
1863.032812 -0.001791 0.000352
1863.801481 -0.001790 0.000352
1864.570422 -0.001792 0.000352
1865.339637 -0.001791 0.000352
1866.109125 -0.001791 0.000352
1866.878887 -0.001792 0.000352
1867.648922 -0.001791 0.000352
1868.419231 -0.001792 0.000352
1869.189813 -0.001792 0.000352
1869.960670 -0.001793 0.000352
1870.731800 -0.001793 0.000352
1871.503204 -0.001794 0.000352
1872.274883 -0.001795 0.000352
1873.046835 -0.001793 0.000352
1873.819062 -0.001793 0.000352
1874.591564 -0.001794 0.000352
1875.364340 -0.001792 0.000352
1876.137390 -0.001792 0.000352
1876.910716 -0.001792 0.000352
1877.684316 -0.001792 0.000352
1878.458191 -0.001790 0.000352
1879.232341 -0.001788 0.000352
1880.006766 -0.001788 0.000352
1880.781466 -0.001788 0.000352
1881.556442 -0.001787 0.000352
1882.331693 -0.001788 0.000352
1883.107220 -0.001787 0.000352
1883.883022 -0.001789 0.000352
1884.659099 -0.001791 0.000352
1885.435453 -0.001792 0.000352
1886.212083 -0.001793 0.000352
1886.988988 -0.001795 0.000352
1887.766170 -0.001797 0.000352
1888.543627 -0.001798 0.000352
1889.321362 -0.001800 0.000352
1890.099372 -0.001801 0.000352
1890.877659 -0.001799 0.000352
1891.656222 -0.001801 0.000352
1892.435063 -0.001800 0.000352
1893.214179 -0.001799 0.000352
1893.993573 -0.001802 0.000352
1894.773244 -0.001802 0.000352
1895.553192 -0.001802 0.000352
1896.333417 -0.001801 0.000352
1897.113919 -0.001799 0.000352
1897.894699 -0.001801 0.000352
1898.675756 -0.001803 0.000352
1899.457091 -0.001803 0.000352
1900.238703 -0.001801 0.000352
1901.020593 -0.001802 0.000352
1901.802761 -0.001803 0.000352
1902.585207 -0.001804 0.000352
1903.367931 -0.001803 0.000352
1904.150933 -0.001804 0.000352
1904.934213 -0.001803 0.000352
1905.717772 -0.001802 0.000352
1906.501609 -0.001801 0.000352
1907.285725 -0.001801 0.000352
1908.070119 -0.001800 0.000352
1908.854792 -0.001800 0.000352
1909.639744 -0.001801 0.000352
1910.424975 -0.001801 0.000352
1911.210485 -0.001801 0.000352
1911.996274 -0.001801 0.000352
1912.782343 -0.001801 0.000352
1913.568690 -0.001801 0.000352
1914.355317 -0.001801 0.000352
1915.142224 -0.001800 0.000352
1915.929410 -0.001800 0.000352
1916.716876 -0.001801 0.000352
1917.504622 -0.001800 0.000352
1918.292648 -0.001801 0.000352
1919.080954 -0.001802 0.000352
1919.869540 -0.001802 0.000352
1920.658406 -0.001803 0.000352
1921.447553 -0.001801 0.000352
1922.236980 -0.001801 0.000352
1923.026687 -0.001801 0.000352
1923.816675 -0.001804 0.000352
1924.606944 -0.001805 0.000352
1925.397494 -0.001804 0.000352
1926.188325 -0.001803 0.000352
1926.979436 -0.001804 0.000352
1927.770829 -0.001804 0.000352
1928.562503 -0.001803 0.000352
1929.354459 -0.001803 0.000352
1930.146695 -0.001802 0.000352
1930.939214 -0.001802 0.000352
1931.732014 -0.001803 0.000352
1932.525096 -0.001803 0.000352
1933.318459 -0.001804 0.000352
1934.112105 -0.001805 0.000352
1934.906032 -0.001805 0.000352
1935.700242 -0.001803 0.000352
1936.494734 -0.001803 0.000352
1937.289508 -0.001804 0.000352
1938.084565 -0.001804 0.000352
1938.879904 -0.001803 0.000352
1939.675526 -0.001805 0.000352
1940.471430 -0.001806 0.000352
1941.267618 -0.001805 0.000352
1942.064088 -0.001806 0.000352
1942.860842 -0.001807 0.000352
1943.657878 -0.001809 0.000352
1944.455198 -0.001810 0.000352
1945.252801 -0.001809 0.000352
1946.050688 -0.001809 0.000352
1946.848858 -0.001809 0.000352
1947.647311 -0.001807 0.000352
1948.446049 -0.001805 0.000352
1949.245070 -0.001804 0.000352
1950.044376 -0.001806 0.000352
1950.843965 -0.001807 0.000352
1951.643838 -0.001808 0.000352
1952.443996 -0.001809 0.000352
1953.244438 -0.001809 0.000352
1954.045165 -0.001809 0.000352
1954.846176 -0.001808 0.000352
1955.647471 -0.001809 0.000352
1956.449052 -0.001809 0.000352
1957.250917 -0.001811 0.000352
1958.053068 -0.001810 0.000352
1958.855503 -0.001812 0.000352
1959.658223 -0.001812 0.000352
1960.461229 -0.001812 0.000352
1961.264520 -0.001812 0.000352
1962.068097 -0.001813 0.000352
1962.871959 -0.001813 0.000352
1963.676107 -0.001813 0.000352
1964.480540 -0.001812 0.000352
1965.285260 -0.001812 0.000352
1966.090265 -0.001814 0.000352
1966.895557 -0.001817 0.000352
1967.701135 -0.001817 0.000352
1968.506998 -0.001817 0.000352
1969.313149 -0.001819 0.000352
1970.119586 -0.001820 0.000352
1970.926309 -0.001820 0.000352
1971.733319 -0.001821 0.000352
1972.540616 -0.001820 0.000352
1973.348200 -0.001819 0.000352
1974.156070 -0.001817 0.000352
1974.964228 -0.001817 0.000352
1975.772673 -0.001819 0.000352
1976.581405 -0.001819 0.000352
1977.390425 -0.001817 0.000352
1978.199732 -0.001818 0.000352
1979.009327 -0.001818 0.000352
1979.819210 -0.001818 0.000352
1980.629380 -0.001818 0.000352
1981.439838 -0.001818 0.000352
1982.250584 -0.001818 0.000352
1983.061619 -0.001817 0.000352
1983.872941 -0.001817 0.000352
1984.684552 -0.001817 0.000352
1985.496451 -0.001817 0.000352
1986.308639 -0.001817 0.000352
1987.121115 -0.001817 0.000352
1987.933881 -0.001818 0.000352
1988.746935 -0.001818 0.000352
1989.560277 -0.001820 0.000352
1990.373909 -0.001820 0.000352
1991.187831 -0.001821 0.000352
1992.002041 -0.001822 0.000352
1992.816540 -0.001822 0.000352
1993.631330 -0.001822 0.000352
1994.446408 -0.001821 0.000352
1995.261777 -0.001821 0.000352
1996.077435 -0.001822 0.000352
1996.893383 -0.001821 0.000352
1997.709620 -0.001823 0.000352
1998.526148 -0.001823 0.000352
1999.342966 -0.001824 0.000352
2000.160075 -0.001825 0.000352
2000.977474 -0.001825 0.000352
2001.795163 -0.001826 0.000352
2002.613143 -0.001827 0.000352
2003.431413 -0.001828 0.000352
2004.249974 -0.001827 0.000352
2005.068826 -0.001826 0.000352
2005.887970 -0.001828 0.000352
2006.707404 -0.001828 0.000352
2007.527129 -0.001828 0.000352
2008.347146 -0.001827 0.000352
2009.167454 -0.001828 0.000352
2009.988054 -0.001827 0.000352
2010.808945 -0.001828 0.000352
2011.630128 -0.001827 0.000352
2012.451603 -0.001826 0.000352
2013.273370 -0.001827 0.000352
2014.095428 -0.001827 0.000352
2014.917779 -0.001827 0.000352
2015.740423 -0.001828 0.000352
2016.563358 -0.001827 0.000352
2017.386586 -0.001827 0.000352
2018.210106 -0.001827 0.000352
2019.033919 -0.001828 0.000352
2019.858025 -0.001827 0.000352
2020.682424 -0.001827 0.000352
2021.507116 -0.001827 0.000352
2022.332101 -0.001826 0.000352
2023.157378 -0.001825 0.000352
2023.982950 -0.001826 0.000352
2024.808814 -0.001826 0.000352
2025.634972 -0.001827 0.000352
2026.461424 -0.001828 0.000352
2027.288169 -0.001830 0.000352
2028.115209 -0.001829 0.000352
2028.942542 -0.001829 0.000352
2029.770169 -0.001829 0.000352
2030.598090 -0.001828 0.000352
2031.426305 -0.001829 0.000352
2032.254815 -0.001829 0.000352
2033.083619 -0.001829 0.000352
2033.912718 -0.001828 0.000352
2034.742111 -0.001829 0.000352
2035.571799 -0.001828 0.000352
2036.401782 -0.001829 0.000352
2037.232060 -0.001829 0.000352
2038.062633 -0.001828 0.000352
2038.893501 -0.001827 0.000352
2039.724664 -0.001827 0.000352
2040.556123 -0.001826 0.000352
2041.387877 -0.001827 0.000352
2042.219926 -0.001825 0.000352
2043.052272 -0.001824 0.000352
2043.884913 -0.001822 0.000352
2044.717850 -0.001823 0.000352
2045.551083 -0.001821 0.000352
2046.384612 -0.001821 0.000352
2047.218438 -0.001821 0.000352
2048.052559 -0.001820 0.000352
2048.886977 -0.001818 0.000352
2049.721692 -0.001818 0.000352
2050.556703 -0.001817 0.000352
2051.392011 -0.001816 0.000352
2052.227616 -0.001816 0.000352
2053.063518 -0.001816 0.000352
2053.899717 -0.001816 0.000352
2054.736213 -0.001816 0.000352
2055.573006 -0.001816 0.000352
2056.410097 -0.001816 0.000352
2057.247485 -0.001817 0.000352
2058.085170 -0.001817 0.000352
2058.923154 -0.001816 0.000352
2059.761435 -0.001814 0.000352
2060.600014 -0.001815 0.000352
2061.438891 -0.001816 0.000352
2062.278066 -0.001815 0.000352
2063.117540 -0.001816 0.000352
2063.957311 -0.001815 0.000352
2064.797381 -0.001814 0.000352
2065.637750 -0.001813 0.000352
2066.478417 -0.001813 0.000352
2067.319383 -0.001814 0.000352
2068.160648 -0.001814 0.000352
2069.002212 -0.001813 0.000352
2069.844075 -0.001813 0.000352
2070.686237 -0.001813 0.000352
2071.528698 -0.001812 0.000352
2072.371459 -0.001812 0.000352
2073.214519 -0.001813 0.000352
2074.057879 -0.001812 0.000352
2074.901539 -0.001812 0.000352
2075.745498 -0.001815 0.000352
2076.589757 -0.001813 0.000352
2077.434316 -0.001815 0.000352
2078.279176 -0.001816 0.000352
2079.124335 -0.001817 0.000352
2079.969795 -0.001817 0.000352
2080.815556 -0.001817 0.000352
2081.661617 -0.001818 0.000352
2082.507978 -0.001819 0.000352
2083.354641 -0.001819 0.000352
2084.201604 -0.001820 0.000352
2085.048868 -0.001820 0.000352
2085.896434 -0.001821 0.000352
2086.744300 -0.001822 0.000352
2087.592468 -0.001820 0.000352
2088.440937 -0.001821 0.000352
2089.289708 -0.001820 0.000352
2090.138780 -0.001819 0.000352
2090.988155 -0.001819 0.000352
2091.837831 -0.001819 0.000352
2092.687808 -0.001820 0.000352
2093.538088 -0.001821 0.000352
2094.388671 -0.001821 0.000352
2095.239555 -0.001822 0.000352
2096.090742 -0.001822 0.000352
2096.942231 -0.001822 0.000352
2097.794023 -0.001822 0.000352
2098.646117 -0.001823 0.000352
2099.498515 -0.001824 0.000352
2100.351215 -0.001824 0.000352
2101.204218 -0.001825 0.000352
2102.057525 -0.001824 0.000352
2102.911134 -0.001823 0.000352
2103.765047 -0.001824 0.000352
2104.619264 -0.001823 0.000352
2105.473784 -0.001824 0.000352
2106.328607 -0.001824 0.000352
2107.183735 -0.001824 0.000352
2108.039166 -0.001824 0.000352
2108.894901 -0.001824 0.000352
2109.750941 -0.001825 0.000352
2110.607284 -0.001825 0.000352
2111.463932 -0.001825 0.000352
2112.320885 -0.001825 0.000352
2113.178142 -0.001826 0.000352
2114.035703 -0.001828 0.000352
2114.893569 -0.001828 0.000352
2115.751741 -0.001828 0.000352
2116.610217 -0.001828 0.000352
2117.468998 -0.001829 0.000352
2118.328084 -0.001830 0.000352
2119.187476 -0.001829 0.000352
2120.047173 -0.001828 0.000352
2120.907175 -0.001828 0.000352
2121.767484 -0.001828 0.000352
2122.628097 -0.001827 0.000352
2123.489017 -0.001825 0.000352
2124.350243 -0.001825 0.000352
2125.211775 -0.001825 0.000352
2126.073612 -0.001826 0.000352
2126.935757 -0.001825 0.000352
2127.798207 -0.001824 0.000352
2128.660964 -0.001822 0.000352
2129.524028 -0.001821 0.000352
2130.387398 -0.001820 0.000352
2131.251075 -0.001820 0.000352
2132.115059 -0.001820 0.000352
2132.979350 -0.001820 0.000352
2133.843948 -0.001821 0.000352
2134.708854 -0.001820 0.000352
2135.574067 -0.001820 0.000352
2136.439587 -0.001820 0.000352
2137.305415 -0.001821 0.000352
2138.171550 -0.001820 0.000352
2139.037994 -0.001821 0.000352
2139.904745 -0.001821 0.000352
2140.771804 -0.001822 0.000352
2141.639172 -0.001822 0.000352
2142.506847 -0.001823 0.000352
2143.374831 -0.001823 0.000352
2144.243124 -0.001823 0.000352
2145.111724 -0.001824 0.000352
2145.980634 -0.001825 0.000352
2146.849853 -0.001824 0.000352
2147.719380 -0.001822 0.000352
2148.589216 -0.001823 0.000352
2149.459362 -0.001822 0.000352
2150.329816 -0.001821 0.000352
2151.200580 -0.001821 0.000352
2152.071654 -0.001822 0.000352
2152.943037 -0.001821 0.000352
2153.814729 -0.001820 0.000352
2154.686732 -0.001820 0.000352
2155.559044 -0.001820 0.000352
2156.431666 -0.001819 0.000352
2157.304598 -0.001819 0.000352
2158.177841 -0.001819 0.000352
2159.051394 -0.001819 0.000352
2159.925257 -0.001820 0.000352
2160.799431 -0.001819 0.000352
2161.673916 -0.001820 0.000352
2162.548711 -0.001820 0.000352
2163.423817 -0.001820 0.000352
2164.299234 -0.001820 0.000352
2165.174962 -0.001820 0.000352
2166.051002 -0.001820 0.000352
2166.927353 -0.001821 0.000352
2167.804015 -0.001821 0.000352
2168.680988 -0.001821 0.000352
2169.558274 -0.001821 0.000352
2170.435871 -0.001820 0.000352
2171.313780 -0.001820 0.000352
2172.192001 -0.001820 0.000352
2173.070534 -0.001820 0.000352
2173.949379 -0.001820 0.000352
2174.828537 -0.001819 0.000352
2175.708007 -0.001818 0.000352
2176.587789 -0.001816 0.000352
2177.467884 -0.001815 0.000352
2178.348292 -0.001815 0.000352
2179.229013 -0.001816 0.000352
2180.110047 -0.001817 0.000352
2180.991394 -0.001818 0.000352
2181.873054 -0.001817 0.000352
2182.755027 -0.001816 0.000352
2183.637314 -0.001817 0.000352
2184.519914 -0.001816 0.000352
2185.402828 -0.001817 0.000352
2186.286056 -0.001816 0.000352
2187.169598 -0.001816 0.000352
2188.053453 -0.001816 0.000352
2188.937623 -0.001817 0.000352
2189.822107 -0.001818 0.000352
2190.706905 -0.001817 0.000352
2191.592018 -0.001817 0.000352
2192.477445 -0.001818 0.000352
2193.363186 -0.001818 0.000352
2194.249243 -0.001818 0.000352
2195.135614 -0.001820 0.000352
2196.022301 -0.001820 0.000352
2196.909302 -0.001820 0.000352
2197.796619 -0.001819 0.000352
2198.684251 -0.001821 0.000352
2199.572199 -0.001820 0.000352
2200.460462 -0.001820 0.000352
2201.349040 -0.001820 0.000352
2202.237935 -0.001819 0.000352
2203.127145 -0.001819 0.000352
2204.016672 -0.001819 0.000352
2204.906514 -0.001819 0.000352
2205.796673 -0.001820 0.000352
2206.687148 -0.001819 0.000352
2207.577939 -0.001818 0.000352
2208.469047 -0.001817 0.000352
2209.360472 -0.001819 0.000352
2210.252213 -0.001819 0.000352
2211.144272 -0.001819 0.000352
2212.036647 -0.001817 0.000352
2212.929340 -0.001816 0.000352
2213.822349 -0.001818 0.000352
2214.715676 -0.001818 0.000352
2215.609321 -0.001819 0.000352
2216.503283 -0.001818 0.000352
2217.397563 -0.001818 0.000352
2218.292160 -0.001818 0.000352
2219.187076 -0.001817 0.000352
2220.082309 -0.001819 0.000352
2220.977861 -0.001820 0.000352
2221.873731 -0.001820 0.000352
2222.769919 -0.001819 0.000352
2223.666426 -0.001819 0.000352
2224.563251 -0.001818 0.000352
2225.460395 -0.001818 0.000352
2226.357858 -0.001819 0.000352
2227.255640 -0.001818 0.000352
2228.153741 -0.001819 0.000352
2229.052160 -0.001819 0.000352
2229.950900 -0.001820 0.000352
2230.849958 -0.001821 0.000352
2231.749336 -0.001820 0.000352
2232.649034 -0.001820 0.000352
2233.549052 -0.001822 0.000352
2234.449389 -0.001823 0.000352
2235.350046 -0.001822 0.000352
2236.251023 -0.001821 0.000352
2237.152321 -0.001821 0.000352
2238.053938 -0.001821 0.000352
2238.955877 -0.001822 0.000352
2239.858135 -0.001823 0.000352
2240.760715 -0.001824 0.000352
2241.663615 -0.001824 0.000352
2242.566835 -0.001823 0.000352
2243.470377 -0.001824 0.000352
2244.374240 -0.001823 0.000352
2245.278424 -0.001822 0.000352
2246.182930 -0.001822 0.000352
2247.087757 -0.001824 0.000352
2247.992905 -0.001825 0.000352
2248.898375 -0.001824 0.000352
2249.804167 -0.001824 0.000352
2250.710281 -0.001827 0.000352
2251.616717 -0.001827 0.000352
2252.523475 -0.001827 0.000352
2253.430555 -0.001827 0.000352
2254.337957 -0.001828 0.000352
2255.245682 -0.001828 0.000352
2256.153730 -0.001828 0.000352
2257.062100 -0.001828 0.000352
2257.970793 -0.001827 0.000352
2258.879809 -0.001828 0.000352
2259.789148 -0.001828 0.000352
2260.698810 -0.001826 0.000352
2261.608795 -0.001825 0.000352
2262.519104 -0.001826 0.000352
2263.429736 -0.001826 0.000352
2264.340692 -0.001825 0.000352
2265.251972 -0.001825 0.000352
2266.163575 -0.001825 0.000352
2267.075502 -0.001825 0.000352
2267.987754 -0.001825 0.000352
2268.900330 -0.001826 0.000352
2269.813229 -0.001825 0.000352
2270.726454 -0.001825 0.000352
2271.640003 -0.001826 0.000352
2272.553876 -0.001826 0.000352
2273.468074 -0.001825 0.000352
2274.382597 -0.001824 0.000352
2275.297446 -0.001823 0.000352
2276.212619 -0.001823 0.000352
2277.128117 -0.001823 0.000352
2278.043941 -0.001822 0.000352
2278.960090 -0.001822 0.000352
2279.876565 -0.001823 0.000352
2280.793366 -0.001824 0.000352
2281.710492 -0.001824 0.000352
2282.627944 -0.001825 0.000352
2283.545722 -0.001823 0.000352
2284.463827 -0.001823 0.000352
2285.382257 -0.001824 0.000352
2286.301014 -0.001825 0.000352
2287.220098 -0.001825 0.000352
2288.139508 -0.001826 0.000352
2289.059245 -0.001826 0.000352
2289.979308 -0.001825 0.000352
2290.899699 -0.001826 0.000352
2291.820417 -0.001825 0.000352
2292.741462 -0.001825 0.000352
2293.662834 -0.001826 0.000352
2294.584534 -0.001826 0.000352
2295.506561 -0.001825 0.000352
2296.428916 -0.001825 0.000352
2297.351598 -0.001825 0.000352
2298.274609 -0.001826 0.000352
2299.197947 -0.001825 0.000352
2300.121614 -0.001825 0.000352
2301.045609 -0.001825 0.000352
2301.969932 -0.001825 0.000352
2302.894584 -0.001826 0.000352
2303.819564 -0.001826 0.000352
2304.744873 -0.001825 0.000352
2305.670511 -0.001826 0.000352
2306.596478 -0.001826 0.000352
2307.522774 -0.001827 0.000352
2308.449399 -0.001827 0.000352
2309.376353 -0.001826 0.000352
2310.303637 -0.001826 0.000352
2311.231250 -0.001826 0.000352
2312.159193 -0.001827 0.000352
2313.087465 -0.001827 0.000352
2314.016068 -0.001827 0.000352
2314.945000 -0.001827 0.000352
2315.874263 -0.001828 0.000352
2316.803856 -0.001828 0.000352
2317.733779 -0.001829 0.000352
2318.664033 -0.001828 0.000352
2319.594617 -0.001829 0.000352
2320.525532 -0.001829 0.000352
2321.456778 -0.001828 0.000352
2322.388354 -0.001828 0.000352
2323.320262 -0.001828 0.000352
2324.252501 -0.001828 0.000352
2325.185071 -0.001828 0.000352
2326.117973 -0.001829 0.000352
2327.051206 -0.001829 0.000352
2327.984771 -0.001828 0.000352
2328.918667 -0.001828 0.000352
2329.852895 -0.001826 0.000352
2330.787456 -0.001827 0.000352
2331.722348 -0.001826 0.000352
2332.657573 -0.001827 0.000352
2333.593130 -0.001826 0.000352
2334.529020 -0.001826 0.000352
2335.465242 -0.001826 0.000352
2336.401797 -0.001825 0.000352
2337.338684 -0.001824 0.000352
2338.275905 -0.001825 0.000352
2339.213458 -0.001825 0.000352
2340.151345 -0.001826 0.000352
2341.089565 -0.001825 0.000352
2342.028119 -0.001824 0.000352
2342.967006 -0.001824 0.000352
2343.906227 -0.001824 0.000352
2344.845781 -0.001825 0.000352
2345.785669 -0.001824 0.000352
2346.725892 -0.001825 0.000352
2347.666448 -0.001825 0.000352
2348.607339 -0.001825 0.000352
2349.548564 -0.001825 0.000352
2350.490123 -0.001825 0.000352
2351.432018 -0.001825 0.000352
2352.374246 -0.001827 0.000352
2353.316810 -0.001827 0.000352
2354.259709 -0.001828 0.000352
2355.202943 -0.001827 0.000352
2356.146511 -0.001828 0.000352
2357.090416 -0.001828 0.000352
2358.034655 -0.001828 0.000352
2358.979231 -0.001828 0.000352
2359.924141 -0.001827 0.000352
2360.869388 -0.001827 0.000352
2361.814971 -0.001827 0.000352
2362.760889 -0.001828 0.000352
2363.707144 -0.001830 0.000352
2364.653735 -0.001829 0.000352
2365.600663 -0.001830 0.000352
2366.547926 -0.001830 0.000352
2367.495527 -0.001828 0.000352
2368.443464 -0.001829 0.000352
2369.391738 -0.001829 0.000352
2370.340350 -0.001830 0.000352
2371.289298 -0.001830 0.000352
2372.238583 -0.001831 0.000352
2373.188206 -0.001829 0.000352
2374.138166 -0.001829 0.000352
2375.088464 -0.001829 0.000352
2376.039100 -0.001828 0.000352
2376.990073 -0.001828 0.000352
2377.941384 -0.001827 0.000352
2378.893034 -0.001827 0.000352
2379.845021 -0.001829 0.000352
2380.797347 -0.001829 0.000352
2381.750012 -0.001830 0.000352
2382.703014 -0.001831 0.000352
2383.656356 -0.001830 0.000352
2384.610036 -0.001830 0.000352
2385.564055 -0.001830 0.000352
2386.518414 -0.001830 0.000352
2387.473111 -0.001829 0.000352
2388.428148 -0.001829 0.000352
2389.383524 -0.001830 0.000352
2390.339239 -0.001832 0.000352
2391.295294 -0.001831 0.000352
2392.251689 -0.001831 0.000352
2393.208424 -0.001832 0.000352
2394.165499 -0.001832 0.000352
2395.122914 -0.001832 0.000352
2396.080669 -0.001832 0.000352
2397.038764 -0.001832 0.000352
2397.997200 -0.001832 0.000352
2398.955977 -0.001831 0.000352
2399.915094 -0.001831 0.000352
2400.874552 -0.001830 0.000352
2401.834351 -0.001831 0.000352
2402.794491 -0.001830 0.000352
2403.754973 -0.001830 0.000352
2404.715795 -0.001829 0.000352
2405.676960 -0.001829 0.000352
2406.638465 -0.001829 0.000352
2407.600313 -0.001829 0.000352
2408.562502 -0.001828 0.000352
2409.525033 -0.001828 0.000352
2410.487906 -0.001830 0.000352
2411.451121 -0.001830 0.000352
2412.414679 -0.001830 0.000352
2413.378579 -0.001831 0.000352
2414.342822 -0.001831 0.000352
2415.307407 -0.001830 0.000352
2416.272335 -0.001831 0.000352
2417.237606 -0.001831 0.000352
2418.203220 -0.001832 0.000352
2419.169177 -0.001832 0.000352
2420.135477 -0.001832 0.000352
2421.102121 -0.001831 0.000352
2422.069108 -0.001831 0.000352
2423.036439 -0.001831 0.000352
2424.004114 -0.001831 0.000352
2424.972132 -0.001832 0.000352
2425.940495 -0.001833 0.000352
2426.909201 -0.001833 0.000352
2427.878252 -0.001833 0.000352
2428.847647 -0.001833 0.000352
2429.817387 -0.001832 0.000352
2430.787471 -0.001833 0.000352
2431.757901 -0.001833 0.000352
2432.728675 -0.001833 0.000352
2433.699793 -0.001834 0.000352
2434.671257 -0.001834 0.000352
2435.643067 -0.001833 0.000352
2436.615221 -0.001832 0.000352
2437.587721 -0.001833 0.000352
2438.560567 -0.001834 0.000352
2439.533759 -0.001833 0.000352
2440.507296 -0.001833 0.000352
2441.481179 -0.001834 0.000352
2442.455408 -0.001833 0.000352
2443.429984 -0.001834 0.000352
2444.404905 -0.001834 0.000352
2445.380174 -0.001833 0.000352
2446.355789 -0.001834 0.000352
2447.331750 -0.001832 0.000352
2448.308059 -0.001832 0.000352
2449.284714 -0.001833 0.000352
2450.261716 -0.001834 0.000352
2451.239066 -0.001834 0.000352
2452.216763 -0.001836 0.000352
2453.194807 -0.001836 0.000352
2454.173199 -0.001836 0.000352
2455.151939 -0.001835 0.000352
2456.131026 -0.001835 0.000352
2457.110461 -0.001835 0.000352
2458.090245 -0.001835 0.000352
2459.070376 -0.001834 0.000352
2460.050856 -0.001834 0.000352
2461.031684 -0.001834 0.000352
2462.012861 -0.001834 0.000352
2462.994387 -0.001836 0.000352
2463.976261 -0.001836 0.000352
2464.958484 -0.001837 0.000352
2465.941057 -0.001836 0.000352
2466.923978 -0.001837 0.000352
2467.907249 -0.001838 0.000352
2468.890869 -0.001839 0.000352
2469.874839 -0.001840 0.000352
2470.859158 -0.001838 0.000352
2471.843828 -0.001838 0.000352
2472.828847 -0.001838 0.000352
2473.814216 -0.001838 0.000352
2474.799935 -0.001838 0.000352
2475.786005 -0.001839 0.000352
2476.772425 -0.001839 0.000352
2477.759195 -0.001839 0.000352
2478.746317 -0.001840 0.000352
2479.733789 -0.001839 0.000352
2480.721612 -0.001840 0.000352
2481.709786 -0.001840 0.000352
2482.698311 -0.001840 0.000352
2483.687187 -0.001838 0.000352
2484.676415 -0.001838 0.000352
2485.665995 -0.001838 0.000352
2486.655926 -0.001837 0.000352
2487.646208 -0.001838 0.000352
2488.636843 -0.001838 0.000352
2489.627830 -0.001838 0.000352
2490.619169 -0.001837 0.000352
2491.610860 -0.001838 0.000352
2492.602904 -0.001838 0.000352
2493.595300 -0.001838 0.000352
2494.588049 -0.001839 0.000352
2495.581151 -0.001839 0.000352
2496.574605 -0.001838 0.000352
2497.568413 -0.001838 0.000352
2498.562574 -0.001839 0.000352
2499.557088 -0.001838 0.000352
2500.551955 -0.001838 0.000352
2501.547176 -0.001839 0.000352
2502.542751 -0.001838 0.000352
2503.538679 -0.001839 0.000352
2504.534962 -0.001838 0.000352
2505.531598 -0.001839 0.000352
2506.528589 -0.001840 0.000352
2507.525934 -0.001840 0.000352
2508.523633 -0.001840 0.000352
2509.521687 -0.001839 0.000352
2510.520095 -0.001840 0.000352
2511.518859 -0.001839 0.000352
2512.517977 -0.001839 0.000352
2513.517450 -0.001839 0.000352
2514.517279 -0.001840 0.000352
2515.517463 -0.001839 0.000352
2516.518002 -0.001839 0.000352
2517.518897 -0.001838 0.000352
2518.520147 -0.001839 0.000352
2519.521754 -0.001840 0.000352
2520.523716 -0.001840 0.000352
2521.526034 -0.001839 0.000352
2522.528709 -0.001840 0.000352
2523.531739 -0.001840 0.000352
2524.535127 -0.001839 0.000352
2525.538871 -0.001840 0.000352
2526.542971 -0.001839 0.000352
2527.547428 -0.001839 0.000352
2528.552243 -0.001838 0.000352
2529.557414 -0.001837 0.000352
2530.562943 -0.001837 0.000352
2531.568829 -0.001836 0.000352
2532.575072 -0.001837 0.000352
2533.581673 -0.001837 0.000352
2534.588632 -0.001838 0.000352
2535.595948 -0.001840 0.000352
2536.603623 -0.001839 0.000352
2537.611655 -0.001838 0.000352
2538.620046 -0.001838 0.000352
2539.628795 -0.001838 0.000352
2540.637903 -0.001837 0.000352
2541.647369 -0.001838 0.000352
2542.657194 -0.001837 0.000352
2543.667378 -0.001837 0.000352
2544.677920 -0.001836 0.000352
2545.688822 -0.001837 0.000352
2546.700083 -0.001837 0.000352
2547.711704 -0.001837 0.000352
2548.723684 -0.001837 0.000352
2549.736023 -0.001837 0.000352
2550.748723 -0.001837 0.000352
2551.761782 -0.001838 0.000352
2552.775201 -0.001838 0.000352
2553.788981 -0.001838 0.000352
2554.803120 -0.001839 0.000352
2555.817620 -0.001841 0.000352
2556.832481 -0.001841 0.000352
2557.847702 -0.001841 0.000352
2558.863284 -0.001841 0.000352
2559.879227 -0.001840 0.000352
2560.895531 -0.001840 0.000352
2561.912196 -0.001841 0.000352
2562.929222 -0.001841 0.000352
2563.946610 -0.001841 0.000352
2564.964359 -0.001842 0.000352
2565.982470 -0.001843 0.000352
2567.000943 -0.001842 0.000352
2568.019778 -0.001841 0.000352
2569.038975 -0.001842 0.000352
2570.058534 -0.001844 0.000352
2571.078455 -0.001844 0.000352
2572.098739 -0.001844 0.000352
2573.119385 -0.001845 0.000352
2574.140394 -0.001844 0.000352
2575.161766 -0.001844 0.000352
2576.183501 -0.001843 0.000352
2577.205599 -0.001843 0.000352
2578.228060 -0.001843 0.000352
2579.250884 -0.001845 0.000352
2580.274072 -0.001843 0.000352
2581.297624 -0.001844 0.000352
2582.321539 -0.001843 0.000352
2583.345818 -0.001843 0.000352
2584.370461 -0.001844 0.000352
2585.395469 -0.001845 0.000352
2586.420840 -0.001845 0.000352
2587.446576 -0.001845 0.000352
2588.472677 -0.001845 0.000352
2589.499142 -0.001844 0.000352
2590.525971 -0.001845 0.000352
2591.553166 -0.001845 0.000352
2592.580726 -0.001845 0.000352
2593.608651 -0.001844 0.000352
2594.636941 -0.001844 0.000352
2595.665597 -0.001843 0.000352
2596.694618 -0.001843 0.000352
2597.724005 -0.001842 0.000352
2598.753757 -0.001842 0.000352
2599.783876 -0.001843 0.000352
2600.814361 -0.001842 0.000352
2601.845212 -0.001843 0.000352
2602.876429 -0.001843 0.000352
2603.908012 -0.001844 0.000352
2604.939963 -0.001844 0.000352
2605.972280 -0.001844 0.000352
2607.004963 -0.001845 0.000352
2608.038014 -0.001846 0.000352
2609.071432 -0.001845 0.000352
2610.105217 -0.001844 0.000352
2611.139370 -0.001845 0.000352
2612.173890 -0.001845 0.000352
2613.208778 -0.001845 0.000352
2614.244033 -0.001844 0.000352
2615.279656 -0.001844 0.000352
2616.315648 -0.001845 0.000352
2617.352007 -0.001844 0.000352
2618.388735 -0.001844 0.000352
2619.425831 -0.001843 0.000352
2620.463296 -0.001843 0.000352
2621.501129 -0.001843 0.000352
2622.539332 -0.001843 0.000352
2623.577903 -0.001843 0.000352
2624.616843 -0.001843 0.000352
2625.656153 -0.001842 0.000352
2626.695831 -0.001842 0.000352
2627.735880 -0.001841 0.000352
2628.776298 -0.001840 0.000352
2629.817085 -0.001840 0.000352
2630.858243 -0.001841 0.000352
2631.899770 -0.001841 0.000352
2632.941668 -0.001842 0.000352
2633.983935 -0.001841 0.000352
2635.026574 -0.001842 0.000352
2636.069582 -0.001842 0.000352
2637.112962 -0.001842 0.000352
2638.156712 -0.001842 0.000352
2639.200833 -0.001842 0.000352
2640.245325 -0.001842 0.000352
2641.290188 -0.001843 0.000352
2642.335423 -0.001844 0.000352
2643.381029 -0.001843 0.000352
2644.427007 -0.001843 0.000352
2645.473356 -0.001842 0.000352
2646.520077 -0.001842 0.000352
2647.567170 -0.001841 0.000352
2648.614636 -0.001839 0.000352
2649.662473 -0.001839 0.000352
2650.710683 -0.001840 0.000352
2651.759265 -0.001841 0.000352
2652.808220 -0.001841 0.000352
2653.857548 -0.001841 0.000352
2654.907248 -0.001842 0.000352
2655.957322 -0.001842 0.000352
2657.007769 -0.001842 0.000352
2658.058589 -0.001843 0.000352
2659.109783 -0.001843 0.000352
2660.161350 -0.001843 0.000352
2661.213290 -0.001843 0.000352
2662.265605 -0.001843 0.000352
2663.318294 -0.001842 0.000352
2664.371356 -0.001843 0.000352
2665.424793 -0.001843 0.000352
2666.478604 -0.001843 0.000352
2667.532790 -0.001843 0.000352
2668.587350 -0.001843 0.000352
2669.642285 -0.001843 0.000352
2670.697595 -0.001844 0.000352
2671.753280 -0.001845 0.000352
2672.809341 -0.001845 0.000352
2673.865776 -0.001844 0.000352
2674.922587 -0.001844 0.000352
2675.979773 -0.001845 0.000352
2677.037335 -0.001845 0.000352
2678.095273 -0.001846 0.000352
2679.153587 -0.001846 0.000352
2680.212277 -0.001847 0.000352
2681.271343 -0.001847 0.000352
2682.330786 -0.001846 0.000352
2683.390605 -0.001847 0.000352
2684.450801 -0.001847 0.000352
2685.511373 -0.001846 0.000352
2686.572322 -0.001846 0.000352
2687.633649 -0.001846 0.000352
2688.695352 -0.001847 0.000352
2689.757433 -0.001848 0.000352
2690.819891 -0.001847 0.000352
2691.882727 -0.001848 0.000352
2692.945941 -0.001848 0.000352
2694.009532 -0.001847 0.000352
2695.073501 -0.001847 0.000352
2696.137849 -0.001847 0.000352
2697.202574 -0.001848 0.000352
2698.267678 -0.001848 0.000352
2699.333161 -0.001848 0.000352
2700.399022 -0.001848 0.000352
2701.465262 -0.001847 0.000352
2702.531880 -0.001847 0.000352
2703.598878 -0.001847 0.000352
2704.666255 -0.001848 0.000352
2705.734011 -0.001848 0.000352
2706.802147 -0.001848 0.000352
2707.870663 -0.001848 0.000352
2708.939558 -0.001848 0.000352
2710.008833 -0.001848 0.000352
2711.078487 -0.001847 0.000352
2712.148522 -0.001847 0.000352
2713.218938 -0.001846 0.000352
2714.289733 -0.001846 0.000352
2715.360909 -0.001847 0.000352
2716.432466 -0.001847 0.000352
2717.504404 -0.001848 0.000352
2718.576722 -0.001848 0.000352
2719.649422 -0.001848 0.000352
2720.722503 -0.001847 0.000352
2721.795965 -0.001848 0.000352
2722.869809 -0.001848 0.000352
2723.944034 -0.001848 0.000352
2725.018641 -0.001848 0.000352
2726.093630 -0.001847 0.000352
2727.169001 -0.001848 0.000352
2728.244754 -0.001848 0.000352
2729.320889 -0.001847 0.000352
2730.397407 -0.001846 0.000352
2731.474307 -0.001846 0.000352
2732.551590 -0.001846 0.000352
2733.629256 -0.001845 0.000352
2734.707305 -0.001845 0.000352
2735.785736 -0.001845 0.000352
2736.864552 -0.001845 0.000352
2737.943750 -0.001844 0.000352
2739.023332 -0.001844 0.000352
2740.103298 -0.001844 0.000352
2741.183647 -0.001843 0.000352
2742.264380 -0.001842 0.000352
2743.345498 -0.001843 0.000352
2744.426999 -0.001843 0.000352
2745.508885 -0.001843 0.000352
2746.591156 -0.001844 0.000352
2747.673811 -0.001844 0.000352
2748.756850 -0.001843 0.000352
2749.840275 -0.001844 0.000352
2750.924085 -0.001844 0.000352
2752.008279 -0.001844 0.000352
2753.092860 -0.001843 0.000352
2754.177825 -0.001843 0.000352
2755.263176 -0.001844 0.000352
2756.348913 -0.001844 0.000352
2757.435035 -0.001844 0.000352
2758.521544 -0.001845 0.000352
2759.608439 -0.001846 0.000352
2760.695719 -0.001846 0.000352
2761.783387 -0.001847 0.000352
2762.871441 -0.001847 0.000352
2763.959881 -0.001847 0.000352
2765.048708 -0.001848 0.000352
2766.137922 -0.001848 0.000352
2767.227524 -0.001848 0.000352
2768.317512 -0.001848 0.000352
2769.407888 -0.001847 0.000352
2770.498651 -0.001846 0.000352
2771.589802 -0.001846 0.000352
2772.681341 -0.001846 0.000352
2773.773267 -0.001846 0.000352
2774.865582 -0.001846 0.000352
2775.958285 -0.001845 0.000352
2777.051376 -0.001845 0.000352
2778.144855 -0.001845 0.000352
2779.238723 -0.001846 0.000352
2780.332980 -0.001846 0.000352
2781.427626 -0.001846 0.000352
2782.522661 -0.001846 0.000352
2783.618084 -0.001846 0.000352
2784.713898 -0.001846 0.000352
2785.810100 -0.001846 0.000352
2786.906692 -0.001846 0.000352
2788.003674 -0.001846 0.000352
2789.101046 -0.001847 0.000352
2790.198807 -0.001847 0.000352
2791.296959 -0.001847 0.000352
2792.395501 -0.001848 0.000352
2793.494433 -0.001848 0.000352
2794.593756 -0.001849 0.000352
2795.693469 -0.001849 0.000352
2796.793574 -0.001850 0.000352
2797.894069 -0.001850 0.000352
2798.994955 -0.001850 0.000352
2800.096233 -0.001851 0.000352
2801.197902 -0.001851 0.000352
2802.299962 -0.001851 0.000352
2803.402414 -0.001851 0.000352
2804.505258 -0.001850 0.000352
2805.608493 -0.001850 0.000352
2806.712121 -0.001850 0.000352
2807.816141 -0.001850 0.000352
2808.920553 -0.001850 0.000352
2810.025358 -0.001851 0.000352
2811.130555 -0.001851 0.000352
2812.236146 -0.001851 0.000352
2813.342129 -0.001851 0.000352
2814.448505 -0.001851 0.000352
2815.555274 -0.001850 0.000352
2816.662436 -0.001849 0.000352
2817.769992 -0.001849 0.000352
2818.877942 -0.001850 0.000352
2819.986285 -0.001851 0.000352
2821.095022 -0.001851 0.000352
2822.204153 -0.001851 0.000352
2823.313679 -0.001852 0.000352
2824.423598 -0.001852 0.000352
2825.533912 -0.001853 0.000352
2826.644621 -0.001853 0.000352
2827.755724 -0.001853 0.000352
2828.867222 -0.001852 0.000352
2829.979115 -0.001853 0.000352
2831.091403 -0.001853 0.000352
2832.204087 -0.001853 0.000352
2833.317166 -0.001853 0.000352
2834.430640 -0.001852 0.000352
2835.544511 -0.001852 0.000352
2836.658777 -0.001852 0.000352
2837.773439 -0.001852 0.000352
2838.888497 -0.001852 0.000352
2840.003951 -0.001852 0.000352
2841.119802 -0.001852 0.000352
2842.236049 -0.001852 0.000352
2843.352693 -0.001851 0.000352
2844.469734 -0.001851 0.000352
2845.587171 -0.001850 0.000352
2846.705006 -0.001850 0.000352
2847.823238 -0.001850 0.000352
2848.941868 -0.001849 0.000352
2850.060895 -0.001849 0.000352
2851.180319 -0.001849 0.000352
2852.300142 -0.001849 0.000352
2853.420362 -0.001850 0.000352
2854.540981 -0.001850 0.000352
2855.661997 -0.001850 0.000352
2856.783412 -0.001849 0.000352
2857.905226 -0.001849 0.000352
2859.027438 -0.001849 0.000352
2860.150049 -0.001848 0.000352
2861.273059 -0.001849 0.000352
2862.396468 -0.001849 0.000352
2863.520276 -0.001848 0.000352
2864.644484 -0.001848 0.000352
2865.769091 -0.001847 0.000352
2866.894098 -0.001847 0.000352
2868.019505 -0.001847 0.000352
2869.145311 -0.001847 0.000352
2870.271518 -0.001847 0.000352
2871.398124 -0.001847 0.000352
2872.525132 -0.001847 0.000352
2873.652539 -0.001847 0.000352
2874.780348 -0.001848 0.000352
2875.908557 -0.001848 0.000352
2877.037167 -0.001847 0.000352
2878.166178 -0.001847 0.000352
2879.295590 -0.001847 0.000352
2880.425404 -0.001846 0.000352
2881.555619 -0.001846 0.000352
2882.686236 -0.001846 0.000352
2883.817254 -0.001846 0.000352
2884.948675 -0.001845 0.000352
2886.080497 -0.001846 0.000352
2887.212722 -0.001846 0.000352
2888.345349 -0.001846 0.000352
2889.478379 -0.001847 0.000352
2890.611811 -0.001847 0.000352
2891.745646 -0.001847 0.000352
2892.879884 -0.001848 0.000352
2894.014525 -0.001848 0.000352
2895.149569 -0.001848 0.000352
2896.285017 -0.001848 0.000352
2897.420868 -0.001848 0.000352
2898.557123 -0.001847 0.000352
2899.693781 -0.001847 0.000352
2900.830844 -0.001847 0.000352
2901.968310 -0.001846 0.000352
2903.106181 -0.001846 0.000352
2904.244456 -0.001847 0.000352
2905.383136 -0.001847 0.000352
2906.522220 -0.001847 0.000352
2907.661709 -0.001847 0.000352
2908.801603 -0.001846 0.000352
2909.941902 -0.001845 0.000352
2911.082606 -0.001845 0.000352
2912.223716 -0.001844 0.000352
2913.365231 -0.001844 0.000352
2914.507152 -0.001844 0.000352
2915.649479 -0.001843 0.000352
2916.792211 -0.001843 0.000352
2917.935350 -0.001844 0.000352
2919.078895 -0.001844 0.000352
2920.222846 -0.001844 0.000352
2921.367204 -0.001845 0.000352
2922.511968 -0.001844 0.000352
2923.657140 -0.001845 0.000352
2924.802718 -0.001845 0.000352
2925.948703 -0.001844 0.000352
2927.095096 -0.001844 0.000352
2928.241896 -0.001845 0.000352
2929.389103 -0.001845 0.000352
2930.536718 -0.001846 0.000352
2931.684741 -0.001845 0.000352
2932.833172 -0.001846 0.000352
2933.982012 -0.001846 0.000352
2935.131259 -0.001846 0.000352
2936.280915 -0.001846 0.000352
2937.430979 -0.001846 0.000352
2938.581452 -0.001846 0.000352
2939.732334 -0.001846 0.000352
2940.883624 -0.001846 0.000352
2942.035324 -0.001847 0.000352
2943.187434 -0.001848 0.000352
2944.339952 -0.001848 0.000352
2945.492880 -0.001848 0.000352
2946.646218 -0.001847 0.000352
2947.799966 -0.001848 0.000352
2948.954124 -0.001848 0.000352
2950.108692 -0.001847 0.000352
2951.263670 -0.001847 0.000352
2952.419059 -0.001847 0.000352
2953.574858 -0.001848 0.000352
2954.731068 -0.001846 0.000352
2955.887689 -0.001846 0.000352
2957.044721 -0.001848 0.000352
2958.202164 -0.001848 0.000352
2959.360018 -0.001848 0.000352
2960.518284 -0.001848 0.000352
2961.676961 -0.001849 0.000352
2962.836050 -0.001849 0.000352
2963.995552 -0.001849 0.000352
2965.155465 -0.001849 0.000352
2966.315790 -0.001849 0.000352
2967.476528 -0.001848 0.000352
2968.637678 -0.001848 0.000352
2969.799241 -0.001848 0.000352
2970.961216 -0.001848 0.000352
2972.123605 -0.001848 0.000352
2973.286406 -0.001848 0.000352
2974.449621 -0.001848 0.000352
2975.613249 -0.001849 0.000352
2976.777291 -0.001848 0.000352
2977.941746 -0.001848 0.000352
2979.106615 -0.001848 0.000352
2980.271898 -0.001848 0.000352
2981.437596 -0.001848 0.000352
2982.603707 -0.001848 0.000352
2983.770233 -0.001846 0.000352
2984.937173 -0.001848 0.000352
2986.104528 -0.001848 0.000352
2987.272298 -0.001849 0.000352
2988.440483 -0.001849 0.000352
2989.609083 -0.001848 0.000352
2990.778098 -0.001848 0.000352
2991.947529 -0.001848 0.000352
2993.117376 -0.001847 0.000352
2994.287638 -0.001848 0.000352
2995.458315 -0.001847 0.000352
2996.629409 -0.001847 0.000352
2997.800919 -0.001847 0.000352
2998.972846 -0.001847 0.000352
3000.145189 -0.001846 0.000352
3001.317948 -0.001846 0.000352
3002.491125 -0.001847 0.000352
3003.664718 -0.001846 0.000352
3004.838728 -0.001846 0.000352
3006.013155 -0.001846 0.000352
3007.188000 -0.001846 0.000352
3008.363262 -0.001847 0.000352
3009.538942 -0.001847 0.000352
3010.715040 -0.001846 0.000352
3011.891556 -0.001847 0.000352
3013.068489 -0.001847 0.000352
3014.245841 -0.001847 0.000352
3015.423612 -0.001847 0.000352
3016.601801 -0.001847 0.000352
3017.780408 -0.001847 0.000352
3018.959435 -0.001848 0.000352
3020.138880 -0.001847 0.000352
3021.318745 -0.001847 0.000352
3022.499028 -0.001846 0.000352
3023.679732 -0.001846 0.000352
3024.860855 -0.001846 0.000352
3026.042397 -0.001845 0.000352
3027.224360 -0.001846 0.000352
3028.406742 -0.001847 0.000352
3029.589545 -0.001846 0.000352
3030.772768 -0.001846 0.000352
3031.956411 -0.001847 0.000352
3033.140475 -0.001847 0.000352
3034.324960 -0.001848 0.000352
3035.509866 -0.001847 0.000352
3036.695193 -0.001848 0.000352
3037.880941 -0.001848 0.000352
3039.067111 -0.001848 0.000352
3040.253702 -0.001848 0.000352
3041.440714 -0.001849 0.000352
3042.628149 -0.001849 0.000352
3043.816005 -0.001849 0.000352
3045.004284 -0.001847 0.000352
3046.192985 -0.001848 0.000352
3047.382108 -0.001848 0.000352
3048.571654 -0.001847 0.000352
3049.761623 -0.001848 0.000352
3050.952014 -0.001847 0.000352
3052.142829 -0.001846 0.000352
3053.334066 -0.001846 0.000352
3054.525727 -0.001846 0.000352
3055.717812 -0.001847 0.000352
3056.910320 -0.001847 0.000352
3058.103252 -0.001847 0.000352
3059.296608 -0.001847 0.000352
3060.490387 -0.001849 0.000352
3061.684592 -0.001849 0.000352
3062.879220 -0.001849 0.000352
3064.074273 -0.001849 0.000352
3065.269751 -0.001848 0.000352
3066.465653 -0.001848 0.000352
3067.661981 -0.001848 0.000352
3068.858734 -0.001847 0.000352
3070.055911 -0.001848 0.000352
3071.253515 -0.001848 0.000352
3072.451544 -0.001848 0.000352
3073.649999 -0.001849 0.000352
3074.848879 -0.001850 0.000352
3076.048186 -0.001850 0.000352
3077.247919 -0.001849 0.000352
3078.448078 -0.001849 0.000352
3079.648663 -0.001848 0.000352
3080.849676 -0.001848 0.000352
3082.051115 -0.001848 0.000352
3083.252981 -0.001848 0.000352
3084.455274 -0.001848 0.000352
3085.657995 -0.001849 0.000352
3086.861142 -0.001849 0.000352
3088.064718 -0.001849 0.000352
3089.268721 -0.001849 0.000352
3090.473152 -0.001849 0.000352
3091.678011 -0.001849 0.000352
3092.883298 -0.001848 0.000352
3094.089013 -0.001849 0.000352
3095.295157 -0.001849 0.000352
3096.501730 -0.001850 0.000352
3097.708731 -0.001849 0.000352
3098.916161 -0.001848 0.000352
3100.124021 -0.001849 0.000352
3101.332309 -0.001848 0.000352
3102.541027 -0.001848 0.000352
3103.750175 -0.001847 0.000352
3104.959752 -0.001847 0.000352
3106.169759 -0.001847 0.000352
3107.380196 -0.001846 0.000352
3108.591063 -0.001845 0.000352
3109.802361 -0.001846 0.000352
3111.014089 -0.001846 0.000352
3112.226247 -0.001846 0.000352
3113.438836 -0.001847 0.000352
3114.651857 -0.001847 0.000352
3115.865308 -0.001847 0.000352
3117.079190 -0.001847 0.000352
3118.293504 -0.001847 0.000352
3119.508250 -0.001847 0.000352
3120.723427 -0.001847 0.000352
3121.939035 -0.001847 0.000352
3123.155076 -0.001848 0.000352
3124.371549 -0.001847 0.000352
3125.588455 -0.001846 0.000352
3126.805792 -0.001847 0.000352
3128.023563 -0.001846 0.000352
3129.241766 -0.001846 0.000352
3130.460402 -0.001846 0.000352
3131.679471 -0.001846 0.000352
3132.898973 -0.001846 0.000352
3134.118909 -0.001847 0.000352
3135.339278 -0.001847 0.000352
3136.560081 -0.001846 0.000352
3137.781318 -0.001846 0.000352
3139.002988 -0.001845 0.000352
3140.225093 -0.001845 0.000352
3141.447632 -0.001845 0.000352
3142.670606 -0.001845 0.000352
3143.894014 -0.001845 0.000352
3145.117857 -0.001846 0.000352
3146.342135 -0.001846 0.000352
3147.566848 -0.001846 0.000352
3148.791996 -0.001846 0.000352
3150.017579 -0.001845 0.000352
3151.243599 -0.001846 0.000352
3152.470053 -0.001847 0.000352
3153.696944 -0.001847 0.000352
3154.924270 -0.001847 0.000352
3156.152033 -0.001847 0.000352
3157.380232 -0.001847 0.000352
3158.608868 -0.001846 0.000352
3159.837940 -0.001847 0.000352
3161.067449 -0.001846 0.000352
3162.297394 -0.001846 0.000352
3163.527777 -0.001846 0.000352
3164.758597 -0.001847 0.000352
3165.989855 -0.001847 0.000352
3167.221550 -0.001847 0.000352
3168.453683 -0.001848 0.000352
3169.686253 -0.001848 0.000352
3170.919262 -0.001848 0.000352
3172.152709 -0.001847 0.000352
3173.386594 -0.001848 0.000352
3174.620917 -0.001848 0.000352
3175.855680 -0.001846 0.000352
3177.090881 -0.001847 0.000352
3178.326521 -0.001847 0.000352
3179.562600 -0.001846 0.000352
3180.799118 -0.001846 0.000352
3182.036076 -0.001845 0.000352
3183.273473 -0.001845 0.000352
3184.511310 -0.001845 0.000352
3185.749587 -0.001845 0.000352
3186.988304 -0.001846 0.000352
3188.227461 -0.001846 0.000352
3189.467059 -0.001845 0.000352
3190.707097 -0.001846 0.000352
3191.947575 -0.001846 0.000352
3193.188495 -0.001846 0.000352
3194.429856 -0.001847 0.000352
3195.671657 -0.001847 0.000352
3196.913900 -0.001847 0.000352
3198.156585 -0.001848 0.000352
3199.399711 -0.001847 0.000352
3200.643278 -0.001847 0.000352
3201.887288 -0.001847 0.000352
3203.131740 -0.001848 0.000352
3204.376634 -0.001847 0.000352
3205.621970 -0.001847 0.000352
3206.867749 -0.001847 0.000352
3208.113971 -0.001848 0.000352
3209.360635 -0.001848 0.000352
3210.607743 -0.001847 0.000352
3211.855294 -0.001847 0.000352
3213.103288 -0.001847 0.000352
3214.351725 -0.001846 0.000352
3215.600606 -0.001847 0.000352
3216.849931 -0.001848 0.000352
3218.099700 -0.001847 0.000352
3219.349914 -0.001847 0.000352
3220.600571 -0.001847 0.000352
3221.851673 -0.001846 0.000352
3223.103219 -0.001846 0.000352
3224.355210 -0.001847 0.000352
3225.607647 -0.001847 0.000352
3226.860528 -0.001847 0.000352
3228.113854 -0.001846 0.000352
3229.367626 -0.001847 0.000352
3230.621843 -0.001847 0.000352
3231.876506 -0.001847 0.000352
3233.131615 -0.001848 0.000352
3234.387170 -0.001848 0.000352
3235.643171 -0.001848 0.000352
3236.899619 -0.001849 0.000352
3238.156513 -0.001848 0.000352
3239.413853 -0.001849 0.000352
3240.671641 -0.001849 0.000352
3241.929875 -0.001849 0.000352
3243.188557 -0.001849 0.000352
3244.447686 -0.001848 0.000352
3245.707262 -0.001848 0.000352
3246.967286 -0.001848 0.000352
3248.227757 -0.001847 0.000352
3249.488677 -0.001847 0.000352
3250.750045 -0.001847 0.000352
3252.011861 -0.001846 0.000352
3253.274125 -0.001846 0.000352
3254.536838 -0.001846 0.000352
3255.800000 -0.001845 0.000352
3257.063610 -0.001844 0.000352
3258.327670 -0.001845 0.000352
3259.592178 -0.001845 0.000352
3260.857137 -0.001845 0.000352
3262.122544 -0.001844 0.000352
3263.388402 -0.001844 0.000352
3264.654709 -0.001843 0.000352
3265.921466 -0.001843 0.000352
3267.188673 -0.001843 0.000352
3268.456331 -0.001842 0.000352
3269.724439 -0.001842 0.000352
3270.992998 -0.001842 0.000352
3272.262007 -0.001842 0.000352
3273.531468 -0.001842 0.000352
3274.801380 -0.001842 0.000352
3276.071743 -0.001842 0.000352
3277.342557 -0.001842 0.000352
3278.613823 -0.001842 0.000352
3279.885541 -0.001843 0.000352
3281.157711 -0.001843 0.000352
3282.430332 -0.001843 0.000352
3283.703406 -0.001843 0.000352
3284.976933 -0.001844 0.000352
3286.250912 -0.001844 0.000352
3287.525344 -0.001843 0.000352
3288.800228 -0.001843 0.000352
3290.075566 -0.001843 0.000352
3291.351357 -0.001843 0.000352
3292.627601 -0.001843 0.000352
3293.904299 -0.001844 0.000352
3295.181450 -0.001844 0.000352
3296.459056 -0.001845 0.000352
3297.737115 -0.001844 0.000352
3299.015629 -0.001844 0.000352
3300.294596 -0.001844 0.000352
3301.574019 -0.001844 0.000352
3302.853896 -0.001845 0.000352
3304.134228 -0.001845 0.000352
3305.415015 -0.001846 0.000352
3306.696257 -0.001845 0.000352
3307.977954 -0.001845 0.000352
3309.260107 -0.001846 0.000352
3310.542715 -0.001846 0.000352
3311.825779 -0.001845 0.000352
3313.109300 -0.001845 0.000352
3314.393276 -0.001845 0.000352
3315.677708 -0.001844 0.000352
3316.962598 -0.001844 0.000352
3318.247943 -0.001844 0.000352
3319.533746 -0.001844 0.000352
3320.820005 -0.001844 0.000352
3322.106721 -0.001845 0.000352
3323.393895 -0.001845 0.000352
3324.681526 -0.001846 0.000352
3325.969615 -0.001846 0.000352
3327.258161 -0.001846 0.000352
3328.547165 -0.001846 0.000352
3329.836628 -0.001846 0.000352
3331.126548 -0.001846 0.000352
3332.416927 -0.001845 0.000352
3333.707765 -0.001846 0.000352
3334.999061 -0.001846 0.000352
3336.290817 -0.001846 0.000352
3337.583031 -0.001846 0.000352
3338.875704 -0.001846 0.000352
3340.168837 -0.001846 0.000352
3341.462429 -0.001847 0.000352
3342.756481 -0.001847 0.000352
3344.050993 -0.001847 0.000352
3345.345965 -0.001847 0.000352
3346.641397 -0.001846 0.000352
3347.937290 -0.001846 0.000352
3349.233643 -0.001847 0.000352
3350.530456 -0.001847 0.000352
3351.827731 -0.001847 0.000352
3353.125466 -0.001847 0.000352
3354.423663 -0.001847 0.000352
3355.722321 -0.001847 0.000352
3357.021441 -0.001847 0.000352
3358.321022 -0.001846 0.000352
3359.621065 -0.001846 0.000352
3360.921570 -0.001846 0.000352
3362.222537 -0.001846 0.000352
3363.523966 -0.001847 0.000352
3364.825858 -0.001847 0.000352
3366.128213 -0.001848 0.000352
3367.431030 -0.001847 0.000352
3368.734311 -0.001847 0.000352
3370.038054 -0.001846 0.000352
3371.342261 -0.001847 0.000352
3372.646931 -0.001848 0.000352
3373.952065 -0.001847 0.000352
3375.257663 -0.001847 0.000352
3376.563725 -0.001847 0.000352
3377.870251 -0.001846 0.000352
3379.177241 -0.001847 0.000352
3380.484695 -0.001846 0.000352
3381.792615 -0.001847 0.000352
3383.100999 -0.001847 0.000352
3384.409848 -0.001848 0.000352
3385.719162 -0.001848 0.000352
3387.028941 -0.001848 0.000352
3388.339186 -0.001848 0.000352
3389.649896 -0.001848 0.000352
3390.961073 -0.001848 0.000352
3392.272715 -0.001849 0.000352
3393.584823 -0.001849 0.000352
3394.897398 -0.001848 0.000352
3396.210439 -0.001849 0.000352
3397.523946 -0.001849 0.000352
3398.837921 -0.001849 0.000352
3400.152362 -0.001849 0.000352
3401.467270 -0.001849 0.000352
3402.782646 -0.001848 0.000352
3404.098489 -0.001849 0.000352
3405.414800 -0.001850 0.000352
3406.731579 -0.001850 0.000352
3408.048825 -0.001849 0.000352
3409.366540 -0.001849 0.000352
3410.684723 -0.001849 0.000352
3412.003374 -0.001849 0.000352
3413.322494 -0.001849 0.000352
3414.642082 -0.001850 0.000352
3415.962140 -0.001849 0.000352
3417.282667 -0.001850 0.000352
3418.603663 -0.001849 0.000352
3419.925128 -0.001849 0.000352
3421.247063 -0.001849 0.000352
3422.569468 -0.001849 0.000352
3423.892343 -0.001849 0.000352
3425.215687 -0.001849 0.000352
3426.539503 -0.001849 0.000352
3427.863788 -0.001849 0.000352
3429.188544 -0.001850 0.000352
3430.513771 -0.001849 0.000352
3431.839469 -0.001849 0.000352
3433.165638 -0.001849 0.000352
3434.492278 -0.001849 0.000352
3435.819390 -0.001848 0.000352
3437.146973 -0.001848 0.000352
3438.475028 -0.001847 0.000352
3439.803555 -0.001847 0.000352
3441.132554 -0.001847 0.000352
3442.462026 -0.001846 0.000352
3443.791970 -0.001846 0.000352
3445.122386 -0.001847 0.000352
3446.453275 -0.001846 0.000352
3447.784638 -0.001847 0.000352
3449.116473 -0.001846 0.000352
3450.448782 -0.001847 0.000352
3451.781564 -0.001847 0.000352
3453.114819 -0.001847 0.000352
3454.448549 -0.001848 0.000352
3455.782752 -0.001848 0.000352
3457.117430 -0.001848 0.000352
3458.452582 -0.001849 0.000352
3459.788208 -0.001849 0.000352
3461.124309 -0.001849 0.000352
3462.460885 -0.001849 0.000352
3463.797936 -0.001849 0.000352
3465.135462 -0.001849 0.000352
3466.473463 -0.001849 0.000352
3467.811940 -0.001849 0.000352
3469.150892 -0.001850 0.000352
3470.490320 -0.001850 0.000352
3471.830224 -0.001851 0.000352
3473.170605 -0.001850 0.000352
3474.511461 -0.001851 0.000352
3475.852794 -0.001851 0.000352
3477.194604 -0.001851 0.000352
3478.536891 -0.001852 0.000352
3479.879655 -0.001851 0.000352
3481.222895 -0.001851 0.000352
3482.566613 -0.001852 0.000352
3483.910809 -0.001852 0.000352
3485.255483 -0.001852 0.000352
3486.600634 -0.001852 0.000352
3487.946263 -0.001851 0.000352
3489.292370 -0.001851 0.000352
3490.638956 -0.001851 0.000352
3491.986020 -0.001851 0.000352
3493.333563 -0.001851 0.000352
3494.681585 -0.001851 0.000352
3496.030086 -0.001851 0.000352
3497.379066 -0.001851 0.000352
3498.728526 -0.001851 0.000352
3500.078465 -0.001851 0.000352
3501.428884 -0.001851 0.000352
3502.779782 -0.001851 0.000352
3504.131161 -0.001851 0.000352
3505.483020 -0.001852 0.000352
3506.835360 -0.001852 0.000352
3508.188179 -0.001852 0.000352
3509.541480 -0.001852 0.000352
3510.895262 -0.001852 0.000352
3512.249525 -0.001852 0.000352
3513.604268 -0.001852 0.000352
3514.959494 -0.001851 0.000352
3516.315201 -0.001851 0.000352
3517.671390 -0.001850 0.000352
3519.028060 -0.001850 0.000352
3520.385213 -0.001850 0.000352
3521.742848 -0.001850 0.000352
3523.100966 -0.001849 0.000352
3524.459566 -0.001850 0.000352
3525.818649 -0.001850 0.000352
3527.178215 -0.001850 0.000352
3528.538264 -0.001850 0.000352
3529.898797 -0.001850 0.000352
3531.259813 -0.001850 0.000352
3532.621312 -0.001850 0.000352
3533.983295 -0.001850 0.000352
3535.345763 -0.001850 0.000352
3536.708714 -0.001851 0.000352
3538.072150 -0.001851 0.000352
3539.436071 -0.001851 0.000352
3540.800476 -0.001850 0.000352
3542.165366 -0.001850 0.000352
3543.530741 -0.001850 0.000352
3544.896601 -0.001851 0.000352
3546.262947 -0.001851 0.000352
3547.629778 -0.001851 0.000352
3548.997095 -0.001851 0.000352
3550.364898 -0.001851 0.000352
3551.733187 -0.001851 0.000352
3553.101962 -0.001851 0.000352
3554.471223 -0.001851 0.000352
3555.840972 -0.001851 0.000352
3557.211206 -0.001851 0.000352
3558.581928 -0.001851 0.000352
3559.953137 -0.001851 0.000352
3561.324833 -0.001851 0.000352
3562.697017 -0.001851 0.000352
3564.069688 -0.001851 0.000352
3565.442847 -0.001850 0.000352
3566.816494 -0.001850 0.000352
3568.190630 -0.001850 0.000352
3569.565253 -0.001850 0.000352
3570.940365 -0.001850 0.000352
3572.315966 -0.001850 0.000352
3573.692055 -0.001850 0.000352
3575.068634 -0.001850 0.000352
3576.445702 -0.001850 0.000352
3577.823259 -0.001851 0.000352
3579.201306 -0.001851 0.000352
3580.579842 -0.001851 0.000352
3581.958868 -0.001851 0.000352
3583.338384 -0.001850 0.000352
3584.718391 -0.001850 0.000352
3586.098888 -0.001850 0.000352
3587.479875 -0.001850 0.000352
3588.861354 -0.001850 0.000352
3590.243323 -0.001850 0.000352
3591.625783 -0.001851 0.000352
3593.008735 -0.001850 0.000352
3594.392178 -0.001850 0.000352
3595.776113 -0.001850 0.000352
3597.160539 -0.001851 0.000352
3598.545457 -0.001851 0.000352
3599.930868 -0.001852 0.000352
3601.316771 -0.001852 0.000352
3602.703166 -0.001851 0.000352
3604.090055 -0.001851 0.000352
3605.477436 -0.001851 0.000352
3606.865310 -0.001851 0.000352
3608.253677 -0.001851 0.000352
3609.642537 -0.001851 0.000352
3611.031891 -0.001851 0.000352
3612.421739 -0.001850 0.000352
3613.812081 -0.001851 0.000352
3615.202917 -0.001851 0.000352
3616.594247 -0.001851 0.000352
3617.986072 -0.001851 0.000352
3619.378391 -0.001851 0.000352
3620.771205 -0.001851 0.000352
3622.164514 -0.001851 0.000352
3623.558318 -0.001850 0.000352
3624.952617 -0.001851 0.000352
3626.347412 -0.001851 0.000352
3627.742702 -0.001851 0.000352
3629.138489 -0.001851 0.000352
3630.534771 -0.001851 0.000352
3631.931549 -0.001852 0.000352
3633.328824 -0.001852 0.000352
3634.726596 -0.001852 0.000352
3636.124864 -0.001852 0.000352
3637.523629 -0.001852 0.000352
3638.922891 -0.001851 0.000352
3640.322650 -0.001852 0.000352
3641.722907 -0.001851 0.000352
3643.123662 -0.001851 0.000352
3644.524914 -0.001851 0.000352
3645.926664 -0.001851 0.000352
3647.328912 -0.001851 0.000352
3648.731659 -0.001851 0.000352
3650.134904 -0.001850 0.000352
3651.538648 -0.001850 0.000352
3652.942890 -0.001850 0.000352
3654.347632 -0.001850 0.000352
3655.752873 -0.001849 0.000352
3657.158613 -0.001850 0.000352
3658.564853 -0.001849 0.000352
3659.971592 -0.001849 0.000352
3661.378831 -0.001850 0.000352
3662.786571 -0.001849 0.000352
3664.194811 -0.001849 0.000352
3665.603551 -0.001849 0.000352
3667.012792 -0.001848 0.000352
3668.422533 -0.001849 0.000352
3669.832776 -0.001849 0.000352
3671.243519 -0.001848 0.000352
3672.654764 -0.001848 0.000352
3674.066511 -0.001848 0.000352
3675.478759 -0.001848 0.000352
3676.891509 -0.001849 0.000352
3678.304761 -0.001849 0.000352
3679.718516 -0.001848 0.000352
3681.132773 -0.001848 0.000352
3682.547532 -0.001848 0.000352
3683.962794 -0.001848 0.000352
3685.378559 -0.001848 0.000352
3686.794827 -0.001848 0.000352
3688.211599 -0.001848 0.000352
3689.628873 -0.001848 0.000352
3691.046652 -0.001848 0.000352
3692.464934 -0.001849 0.000352
3693.883721 -0.001849 0.000352
3695.303011 -0.001849 0.000352
3696.722806 -0.001850 0.000352
3698.143106 -0.001849 0.000352
3699.563910 -0.001849 0.000352
3700.985219 -0.001849 0.000352
3702.407033 -0.001850 0.000352
3703.829353 -0.001850 0.000352
3705.252178 -0.001850 0.000352
3706.675508 -0.001850 0.000352
3708.099345 -0.001850 0.000352
3709.523687 -0.001849 0.000352
3710.948536 -0.001849 0.000352
3712.373891 -0.001849 0.000352
3713.799752 -0.001849 0.000352
3715.226120 -0.001849 0.000352
3716.652995 -0.001849 0.000352
3718.080377 -0.001849 0.000352
3719.508266 -0.001849 0.000352
3720.936663 -0.001849 0.000352
3722.365567 -0.001849 0.000352
3723.794979 -0.001849 0.000352
3725.224899 -0.001849 0.000352
3726.655327 -0.001848 0.000352
3728.086264 -0.001848 0.000352
3729.517709 -0.001847 0.000352
3730.949663 -0.001848 0.000352
3732.382125 -0.001848 0.000352
3733.815097 -0.001848 0.000352
3735.248578 -0.001848 0.000352
3736.682568 -0.001847 0.000352
3738.117068 -0.001847 0.000352
3739.552077 -0.001846 0.000352
3740.987597 -0.001846 0.000352
3742.423627 -0.001845 0.000352
3743.860167 -0.001845 0.000352
3745.297217 -0.001845 0.000352
3746.734778 -0.001845 0.000352
3748.172850 -0.001845 0.000352
3749.611434 -0.001845 0.000352
3751.050528 -0.001845 0.000352
3752.490134 -0.001845 0.000352
3753.930251 -0.001845 0.000352
3755.370880 -0.001846 0.000352
3756.812021 -0.001846 0.000352
3758.253674 -0.001846 0.000352
3759.695840 -0.001846 0.000352
3761.138518 -0.001846 0.000352
3762.581708 -0.001846 0.000352
3764.025412 -0.001846 0.000352
3765.469628 -0.001846 0.000352
3766.914358 -0.001846 0.000352
3768.359601 -0.001845 0.000352
3769.805358 -0.001845 0.000352
3771.251629 -0.001846 0.000352
3772.698413 -0.001846 0.000352
3774.145712 -0.001846 0.000352
3775.593525 -0.001846 0.000352
3777.041852 -0.001846 0.000352
3778.490695 -0.001846 0.000352
3779.940052 -0.001845 0.000352
3781.389924 -0.001845 0.000352
3782.840311 -0.001844 0.000352
3784.291214 -0.001844 0.000352
3785.742632 -0.001844 0.000352
3787.194566 -0.001844 0.000352
3788.647016 -0.001844 0.000352
3790.099983 -0.001844 0.000352
3791.553465 -0.001845 0.000352
3793.007464 -0.001845 0.000352
3794.461980 -0.001845 0.000352
3795.917013 -0.001845 0.000352
3797.372563 -0.001846 0.000352
3798.828630 -0.001845 0.000352
3800.285214 -0.001845 0.000352
3801.742316 -0.001845 0.000352
3803.199936 -0.001845 0.000352
3804.658074 -0.001844 0.000352
3806.116730 -0.001844 0.000352
3807.575904 -0.001844 0.000352
3809.035597 -0.001844 0.000352
3810.495809 -0.001844 0.000352
3811.956539 -0.001845 0.000352
3813.417789 -0.001845 0.000352
3814.879558 -0.001845 0.000352
3816.341846 -0.001845 0.000352
3817.804654 -0.001845 0.000352
3819.267982 -0.001845 0.000352
3820.731830 -0.001845 0.000352
3822.196198 -0.001845 0.000352
3823.661087 -0.001846 0.000352
3825.126496 -0.001846 0.000352
3826.592426 -0.001846 0.000352
3828.058876 -0.001845 0.000352
3829.525848 -0.001844 0.000352
3830.993341 -0.001844 0.000352
3832.461356 -0.001845 0.000352
3833.929893 -0.001846 0.000352
3835.398951 -0.001846 0.000352
3836.868531 -0.001846 0.000352
3838.338634 -0.001846 0.000352
3839.809259 -0.001846 0.000352
3841.280406 -0.001845 0.000352
3842.752076 -0.001845 0.000352
3844.224270 -0.001846 0.000352
3845.696986 -0.001846 0.000352
3847.170226 -0.001846 0.000352
3848.643990 -0.001846 0.000352
3850.118277 -0.001847 0.000352
3851.593088 -0.001847 0.000352
3853.068423 -0.001846 0.000352
3854.544282 -0.001847 0.000352
3856.020666 -0.001846 0.000352
3857.497575 -0.001846 0.000352
3858.975008 -0.001846 0.000352
3860.452967 -0.001846 0.000352
3861.931450 -0.001846 0.000352
3863.410459 -0.001846 0.000352
3864.889994 -0.001846 0.000352
3866.370054 -0.001847 0.000352
3867.850641 -0.001847 0.000352
3869.331753 -0.001847 0.000352
3870.813392 -0.001847 0.000352
3872.295557 -0.001847 0.000352
3873.778250 -0.001847 0.000352
3875.261469 -0.001847 0.000352
3876.745215 -0.001847 0.000352
3878.229488 -0.001846 0.000352
3879.714289 -0.001847 0.000352
3881.199617 -0.001847 0.000352
3882.685474 -0.001847 0.000352
3884.171858 -0.001847 0.000352
3885.658770 -0.001847 0.000352
3887.146211 -0.001847 0.000352
3888.634181 -0.001848 0.000352
3890.122679 -0.001848 0.000352
3891.611706 -0.001847 0.000352
3893.101263 -0.001847 0.000352
3894.591349 -0.001847 0.000352
3896.081964 -0.001847 0.000352
3897.573109 -0.001847 0.000352
3899.064784 -0.001847 0.000352
3900.556989 -0.001847 0.000352
3902.049724 -0.001847 0.000352
3903.542990 -0.001846 0.000352
3905.036786 -0.001846 0.000352
3906.531113 -0.001846 0.000352
3908.025971 -0.001846 0.000352
3909.521361 -0.001846 0.000352
3911.017282 -0.001846 0.000352
3912.513734 -0.001846 0.000352
3914.010719 -0.001846 0.000352
3915.508235 -0.001846 0.000352
3917.006283 -0.001845 0.000352
3918.504864 -0.001845 0.000352
3920.003977 -0.001845 0.000352
3921.503623 -0.001846 0.000352
3923.003802 -0.001846 0.000352
3924.504514 -0.001846 0.000352
3926.005760 -0.001847 0.000352
3927.507539 -0.001846 0.000352
3929.009851 -0.001846 0.000352
3930.512698 -0.001846 0.000352
3932.016078 -0.001846 0.000352
3933.519993 -0.001846 0.000352
3935.024442 -0.001846 0.000352
3936.529426 -0.001847 0.000352
3938.034944 -0.001847 0.000352
3939.540998 -0.001847 0.000352
3941.047587 -0.001847 0.000352
3942.554711 -0.001847 0.000352
3944.062371 -0.001847 0.000352
3945.570567 -0.001847 0.000352
3947.079298 -0.001847 0.000352
3948.588566 -0.001847 0.000352
3950.098370 -0.001847 0.000352
3951.608710 -0.001847 0.000352
3953.119588 -0.001847 0.000352
3954.631002 -0.001847 0.000352
3956.142953 -0.001847 0.000352
3957.655442 -0.001847 0.000352
3959.168468 -0.001847 0.000352
3960.682032 -0.001847 0.000352
3962.196133 -0.001848 0.000352
3963.710773 -0.001847 0.000352
3965.225951 -0.001847 0.000352
3966.741667 -0.001847 0.000352
3968.257922 -0.001848 0.000352
3969.774716 -0.001848 0.000352
3971.292049 -0.001848 0.000352
3972.809921 -0.001847 0.000352
3974.328333 -0.001847 0.000352
3975.847284 -0.001847 0.000352
3977.366775 -0.001847 0.000352
3978.886806 -0.001846 0.000352
3980.407377 -0.001847 0.000352
3981.928488 -0.001847 0.000352
3983.450140 -0.001846 0.000352
3984.972333 -0.001846 0.000352
3986.495066 -0.001847 0.000352
3988.018341 -0.001847 0.000352
3989.542157 -0.001847 0.000352
3991.066514 -0.001847 0.000352
3992.591414 -0.001846 0.000352
3994.116855 -0.001847 0.000352
3995.642838 -0.001847 0.000352
3997.169364 -0.001847 0.000352
3998.696432 -0.001847 0.000352
4000.224042 -0.001847 0.000352
4001.752196 -0.001847 0.000352
4003.280892 -0.001846 0.000352
4004.810132 -0.001847 0.000352
4006.339916 -0.001847 0.000352
4007.870242 -0.001847 0.000352
4009.401113 -0.001847 0.000352
4010.932528 -0.001847 0.000352
4012.464487 -0.001847 0.000352
4013.996990 -0.001847 0.000352
4015.530038 -0.001847 0.000352
4017.063631 -0.001847 0.000352
4018.597769 -0.001847 0.000352
4020.132452 -0.001847 0.000352
4021.667680 -0.001847 0.000352
4023.203454 -0.001848 0.000352
4024.739773 -0.001848 0.000352
4026.276639 -0.001848 0.000352
4027.814051 -0.001848 0.000352
4029.352009 -0.001849 0.000352
4030.890514 -0.001849 0.000352
4032.429565 -0.001849 0.000352
4033.969163 -0.001848 0.000352
4035.509309 -0.001848 0.000352
4037.050001 -0.001848 0.000352
4038.591242 -0.001847 0.000352
4040.133029 -0.001848 0.000352
4041.675365 -0.001848 0.000352
4043.218249 -0.001847 0.000352
4044.761681 -0.001847 0.000352
4046.305662 -0.001847 0.000352
4047.850191 -0.001847 0.000352
4049.395270 -0.001847 0.000352
4050.940897 -0.001847 0.000352
4052.487074 -0.001847 0.000352
4054.033800 -0.001846 0.000352
4055.581075 -0.001846 0.000352
4057.128901 -0.001846 0.000352
4058.677276 -0.001846 0.000352
4060.226202 -0.001846 0.000352
4061.775679 -0.001846 0.000352
4063.325705 -0.001846 0.000352
4064.876283 -0.001846 0.000352
4066.427412 -0.001846 0.000352
4067.979092 -0.001846 0.000352
4069.531323 -0.001846 0.000352
4071.084106 -0.001846 0.000352
4072.637441 -0.001846 0.000352
4074.191328 -0.001846 0.000352
4075.745767 -0.001846 0.000352
4077.300758 -0.001847 0.000352
4078.856302 -0.001847 0.000352
4080.412399 -0.001847 0.000352
4081.969049 -0.001847 0.000352
4083.526252 -0.001847 0.000352
4085.084008 -0.001846 0.000352
4086.642318 -0.001846 0.000352
4088.201181 -0.001846 0.000352
4089.760599 -0.001846 0.000352
4091.320571 -0.001846 0.000352
4092.881097 -0.001846 0.000352
4094.442178 -0.001846 0.000352
4096.003813 -0.001846 0.000352
4097.566004 -0.001846 0.000352
4099.128749 -0.001846 0.000352
4100.692050 -0.001846 0.000352
4102.255907 -0.001846 0.000352
4103.820319 -0.001845 0.000352
4105.385287 -0.001845 0.000352
4106.950811 -0.001844 0.000352
4108.516892 -0.001844 0.000352
4110.083529 -0.001844 0.000352
4111.650723 -0.001844 0.000352
4113.218474 -0.001844 0.000352
4114.786781 -0.001843 0.000352
4116.355647 -0.001844 0.000352
4117.925069 -0.001844 0.000352
4119.495050 -0.001844 0.000352
4121.065588 -0.001844 0.000352
4122.636685 -0.001844 0.000352
4124.208340 -0.001844 0.000352
4125.780553 -0.001844 0.000352
4127.353325 -0.001844 0.000352
4128.926656 -0.001844 0.000352
4130.500546 -0.001843 0.000352
4132.074995 -0.001843 0.000352
4133.650004 -0.001843 0.000352
4135.225573 -0.001843 0.000352
4136.801701 -0.001844 0.000352
4138.378390 -0.001843 0.000352
4139.955639 -0.001843 0.000352
4141.533448 -0.001843 0.000352
4143.111818 -0.001845 0.000352
4144.690749 -0.001845 0.000352
4146.270241 -0.001845 0.000352
4147.850295 -0.001845 0.000352
4149.430910 -0.001845 0.000352
4151.012086 -0.001845 0.000352
4152.593825 -0.001845 0.000352
4154.176125 -0.001845 0.000352
4155.758988 -0.001845 0.000352
4157.342414 -0.001845 0.000352
4158.926402 -0.001845 0.000352
4160.510953 -0.001845 0.000352
4162.096067 -0.001845 0.000352
4163.681744 -0.001845 0.000352
4165.267985 -0.001845 0.000352
4166.854789 -0.001845 0.000352
4168.442158 -0.001844 0.000352
4170.030090 -0.001845 0.000352
4171.618587 -0.001845 0.000352
4173.207649 -0.001844 0.000352
4174.797275 -0.001844 0.000352
4176.387466 -0.001845 0.000352
4177.978222 -0.001845 0.000352
4179.569543 -0.001845 0.000352
4181.161430 -0.001845 0.000352
4182.753882 -0.001846 0.000352
4184.346901 -0.001846 0.000352
4185.940485 -0.001846 0.000352
4187.534636 -0.001847 0.000352
4189.129353 -0.001847 0.000352
4190.724638 -0.001847 0.000352
4192.320488 -0.001847 0.000352
4193.916907 -0.001847 0.000352
4195.513892 -0.001847 0.000352
4197.111445 -0.001847 0.000352
4198.709566 -0.001847 0.000352
4200.308254 -0.001847 0.000352
4201.907511 -0.001847 0.000352
4203.507336 -0.001847 0.000352
4205.107729 -0.001847 0.000352
4206.708691 -0.001847 0.000352
4208.310223 -0.001848 0.000352
4209.912323 -0.001847 0.000352
4211.514993 -0.001847 0.000352
4213.118232 -0.001848 0.000352
4214.722041 -0.001848 0.000352
4216.326419 -0.001848 0.000352
4217.931368 -0.001848 0.000352
4219.536888 -0.001848 0.000352
4221.142978 -0.001847 0.000352
4222.749638 -0.001848 0.000352
4224.356870 -0.001848 0.000352
4225.964672 -0.001848 0.000352
4227.573047 -0.001847 0.000352
4229.181992 -0.001847 0.000352
4230.791510 -0.001846 0.000352
4232.401599 -0.001846 0.000352
4234.012261 -0.001846 0.000352
4235.623494 -0.001847 0.000352
4237.235301 -0.001847 0.000352
4238.847680 -0.001847 0.000352
4240.460633 -0.001847 0.000352
4242.074158 -0.001846 0.000352
4243.688257 -0.001846 0.000352
4245.302929 -0.001846 0.000352
4246.918176 -0.001847 0.000352
4248.533996 -0.001847 0.000352
4250.150390 -0.001847 0.000352
4251.767359 -0.001847 0.000352
4253.384903 -0.001846 0.000352
4255.003021 -0.001846 0.000352
4256.621714 -0.001846 0.000352
4258.240983 -0.001846 0.000352
4259.860827 -0.001846 0.000352
4261.481246 -0.001846 0.000352
4263.102242 -0.001846 0.000352
4264.723813 -0.001846 0.000352
4266.345961 -0.001845 0.000352
4267.968685 -0.001845 0.000352
4269.591986 -0.001845 0.000352
4271.215864 -0.001845 0.000352
4272.840319 -0.001845 0.000352
4274.465351 -0.001846 0.000352
4276.090960 -0.001846 0.000352
4277.717148 -0.001846 0.000352
4279.343913 -0.001846 0.000352
4280.971256 -0.001846 0.000352
4282.599178 -0.001846 0.000352
4284.227678 -0.001846 0.000352
4285.856757 -0.001846 0.000352
4287.486414 -0.001846 0.000352
4289.116651 -0.001845 0.000352
4290.747467 -0.001846 0.000352
4292.378863 -0.001846 0.000352
4294.010838 -0.001846 0.000352
4295.643394 -0.001846 0.000352
4297.276529 -0.001846 0.000352
4298.910245 -0.001846 0.000352
4300.544542 -0.001847 0.000352
4302.179419 -0.001847 0.000352
4303.814877 -0.001846 0.000352
4305.450916 -0.001846 0.000352
4307.087537 -0.001847 0.000352
4308.724740 -0.001847 0.000352
4310.362524 -0.001847 0.000352
4312.000890 -0.001848 0.000352
4313.639838 -0.001847 0.000352
4315.279369 -0.001847 0.000352
4316.919483 -0.001847 0.000352
4318.560179 -0.001847 0.000352
4320.201459 -0.001847 0.000352
4321.843321 -0.001847 0.000352
4323.485767 -0.001847 0.000352
4325.128797 -0.001847 0.000352
4326.772411 -0.001847 0.000352
4328.416608 -0.001847 0.000352
4330.061390 -0.001847 0.000352
4331.706757 -0.001848 0.000352
4333.352708 -0.001848 0.000352
4334.999244 -0.001848 0.000352
4336.646366 -0.001848 0.000352
4338.294072 -0.001848 0.000352
4339.942364 -0.001847 0.000352
4341.591242 -0.001847 0.000352
4343.240706 -0.001847 0.000352
4344.890756 -0.001847 0.000352
4346.541392 -0.001848 0.000352
4348.192615 -0.001848 0.000352
4349.844425 -0.001848 0.000352
4351.496822 -0.001847 0.000352
4353.149806 -0.001847 0.000352
4354.803377 -0.001848 0.000352
4356.457536 -0.001848 0.000352
4358.112283 -0.001848 0.000352
4359.767618 -0.001848 0.000352
4361.423541 -0.001848 0.000352
4363.080053 -0.001847 0.000352
4364.737153 -0.001848 0.000352
4366.394842 -0.001848 0.000352
4368.053120 -0.001849 0.000352
4369.711988 -0.001849 0.000352
4371.371445 -0.001849 0.000352
4373.031491 -0.001849 0.000352
4374.692128 -0.001849 0.000352
4376.353355 -0.001849 0.000352
4378.015172 -0.001849 0.000352
4379.677579 -0.001849 0.000352
4381.340578 -0.001850 0.000352
4383.004167 -0.001850 0.000352
4384.668348 -0.001849 0.000352
4386.333120 -0.001849 0.000352
4387.998483 -0.001849 0.000352
4389.664439 -0.001849 0.000352
4391.330986 -0.001849 0.000352
4392.998126 -0.001850 0.000352
4394.665858 -0.001850 0.000352
4396.334183 -0.001850 0.000352
4398.003100 -0.001850 0.000352
4399.672611 -0.001850 0.000352
4401.342715 -0.001850 0.000352
4403.013413 -0.001850 0.000352
4404.684704 -0.001850 0.000352
4406.356589 -0.001850 0.000352
4408.029068 -0.001850 0.000352
4409.702142 -0.001850 0.000352
4411.375810 -0.001850 0.000352
4413.050073 -0.001849 0.000352
4414.724931 -0.001849 0.000352
4416.400384 -0.001849 0.000352
4418.076432 -0.001849 0.000352
4419.753076 -0.001849 0.000352
4421.430316 -0.001849 0.000352
4423.108152 -0.001850 0.000352
4424.786584 -0.001850 0.000352
4426.465613 -0.001850 0.000352
4428.145238 -0.001850 0.000352
4429.825460 -0.001850 0.000352
4431.506280 -0.001850 0.000352
4433.187696 -0.001851 0.000352
4434.869710 -0.001851 0.000352
4436.552322 -0.001851 0.000352
4438.235532 -0.001851 0.000352
4439.919340 -0.001851 0.000352
4441.603746 -0.001851 0.000352
4443.288751 -0.001851 0.000352
4444.974355 -0.001852 0.000352
4446.660557 -0.001852 0.000352
4448.347359 -0.001852 0.000352
4450.034761 -0.001852 0.000352
4451.722762 -0.001852 0.000352
4453.411362 -0.001852 0.000352
4455.100563 -0.001852 0.000352
4456.790365 -0.001852 0.000352
4458.480766 -0.001852 0.000352
4460.171769 -0.001852 0.000352
4461.863372 -0.001851 0.000352
4463.555576 -0.001851 0.000352
4465.248382 -0.001851 0.000352
4466.941790 -0.001850 0.000352
4468.635799 -0.001850 0.000352
4470.330410 -0.001850 0.000352
4472.025623 -0.001851 0.000352
4473.721439 -0.001851 0.000352
4475.417858 -0.001851 0.000352
4477.114879 -0.001851 0.000352
4478.812503 -0.001851 0.000352
4480.510731 -0.001851 0.000352
4482.209562 -0.001850 0.000352
4483.908997 -0.001851 0.000352
4485.609035 -0.001851 0.000352
4487.309678 -0.001851 0.000352
4489.010926 -0.001851 0.000352
4490.712777 -0.001850 0.000352
4492.415234 -0.001851 0.000352
4494.118295 -0.001850 0.000352
4495.821962 -0.001850 0.000352
4497.526234 -0.001850 0.000352
4499.231112 -0.001850 0.000352
4500.936596 -0.001850 0.000352
4502.642686 -0.001850 0.000352
4504.349382 -0.001850 0.000352
4506.056684 -0.001850 0.000352
4507.764594 -0.001849 0.000352
4509.473110 -0.001849 0.000352
4511.182233 -0.001849 0.000352
4512.891964 -0.001849 0.000352
4514.602302 -0.001849 0.000352
4516.313248 -0.001850 0.000352
4518.024802 -0.001850 0.000352
4519.736965 -0.001850 0.000352
4521.449735 -0.001850 0.000352
4523.163115 -0.001850 0.000352
4524.877103 -0.001850 0.000352
4526.591701 -0.001850 0.000352
4528.306907 -0.001850 0.000352
4530.022724 -0.001850 0.000352
4531.739150 -0.001850 0.000352
4533.456185 -0.001850 0.000352
4535.173832 -0.001850 0.000352
4536.892088 -0.001850 0.000352
4538.610955 -0.001850 0.000352
4540.330433 -0.001849 0.000352
4542.050522 -0.001850 0.000352
4543.771222 -0.001850 0.000352
4545.492534 -0.001850 0.000352
4547.214458 -0.001850 0.000352
4548.936993 -0.001850 0.000352
4550.660140 -0.001849 0.000352
4552.383900 -0.001850 0.000352
4554.108273 -0.001850 0.000352
4555.833258 -0.001850 0.000352
4557.558856 -0.001850 0.000352
4559.285067 -0.001850 0.000352
4561.011892 -0.001851 0.000352
4562.739331 -0.001850 0.000352
4564.467383 -0.001850 0.000352
4566.196049 -0.001850 0.000352
4567.925330 -0.001850 0.000352
4569.655226 -0.001850 0.000352
4571.385736 -0.001850 0.000352
4573.116861 -0.001850 0.000352
4574.848601 -0.001850 0.000352
4576.580956 -0.001850 0.000352
4578.313928 -0.001850 0.000352
4580.047515 -0.001850 0.000352
4581.781718 -0.001850 0.000352
4583.516537 -0.001850 0.000352
4585.251973 -0.001850 0.000352
4586.988025 -0.001850 0.000352
4588.724695 -0.001851 0.000352
4590.461982 -0.001850 0.000352
4592.199886 -0.001850 0.000352
4593.938407 -0.001850 0.000352
4595.677547 -0.001850 0.000352
4597.417304 -0.001851 0.000352
4599.157680 -0.001850 0.000352
4600.898674 -0.001850 0.000352
4602.640287 -0.001851 0.000352
4604.382519 -0.001851 0.000352
4606.125370 -0.001851 0.000352
4607.868840 -0.001850 0.000352
4609.612930 -0.001850 0.000352
4611.357640 -0.001850 0.000352
4613.102969 -0.001850 0.000352
4614.848919 -0.001851 0.000352
4616.595489 -0.001851 0.000352
4618.342680 -0.001851 0.000352
4620.090492 -0.001851 0.000352
4621.838925 -0.001851 0.000352
4623.587980 -0.001851 0.000352
4625.337656 -0.001851 0.000352
4627.087953 -0.001850 0.000352
4628.838873 -0.001850 0.000352
4630.590415 -0.001851 0.000352
4632.342579 -0.001851 0.000352
4634.095366 -0.001851 0.000352
4635.848776 -0.001851 0.000352
4637.602809 -0.001851 0.000352
4639.357465 -0.001851 0.000352
4641.112745 -0.001851 0.000352
4642.868649 -0.001851 0.000352
4644.625176 -0.001851 0.000352
4646.382328 -0.001851 0.000352
4648.140104 -0.001851 0.000352
4649.898505 -0.001851 0.000352
4651.657531 -0.001851 0.000352
4653.417182 -0.001851 0.000352
4655.177458 -0.001851 0.000352
4656.938360 -0.001851 0.000352
4658.699887 -0.001851 0.000352
4660.462041 -0.001851 0.000352
4662.224820 -0.001851 0.000352
4663.988227 -0.001851 0.000352
4665.752259 -0.001851 0.000352
4667.516919 -0.001851 0.000352
4669.282206 -0.001851 0.000352
4671.048120 -0.001851 0.000352
4672.814661 -0.001851 0.000352
4674.581831 -0.001851 0.000352
4676.349628 -0.001851 0.000352
4678.118054 -0.001851 0.000352
4679.887108 -0.001851 0.000352
4681.656791 -0.001850 0.000352
4683.427102 -0.001851 0.000352
4685.198043 -0.001851 0.000352
4686.969613 -0.001851 0.000352
4688.741812 -0.001851 0.000352
4690.514642 -0.001852 0.000352
4692.288101 -0.001852 0.000352
4694.062191 -0.001852 0.000352
4695.836911 -0.001852 0.000352
4697.612261 -0.001852 0.000352
4699.388243 -0.001852 0.000352
4701.164856 -0.001852 0.000352
4702.942100 -0.001852 0.000352
4704.719976 -0.001852 0.000352
4706.498483 -0.001852 0.000352
4708.277623 -0.001852 0.000352
4710.057394 -0.001851 0.000352
4711.837798 -0.001851 0.000352
4713.618835 -0.001850 0.000352
4715.400505 -0.001850 0.000352
4717.182808 -0.001851 0.000352
4718.965744 -0.001851 0.000352
4720.749314 -0.001851 0.000352
4722.533518 -0.001851 0.000352
4724.318356 -0.001850 0.000352
4726.103828 -0.001850 0.000352
4727.889934 -0.001850 0.000352
4729.676676 -0.001850 0.000352
4731.464052 -0.001850 0.000352
4733.252063 -0.001850 0.000352
4735.040710 -0.001850 0.000352
4736.829993 -0.001850 0.000352
4738.619911 -0.001850 0.000352
4740.410465 -0.001850 0.000352
4742.201656 -0.001850 0.000352
4743.993483 -0.001851 0.000352
4745.785947 -0.001851 0.000352
4747.579048 -0.001851 0.000352
4749.372786 -0.001851 0.000352
4751.167161 -0.001851 0.000352
4752.962175 -0.001851 0.000352
4754.757826 -0.001851 0.000352
4756.554115 -0.001851 0.000352
4758.351042 -0.001851 0.000352
4760.148609 -0.001850 0.000352
4761.946813 -0.001850 0.000352
4763.745657 -0.001850 0.000352
4765.545141 -0.001851 0.000352
4767.345263 -0.001851 0.000352
4769.146026 -0.001850 0.000352
4770.947428 -0.001850 0.000352
4772.749470 -0.001851 0.000352
4774.552153 -0.001850 0.000352
4776.355477 -0.001850 0.000352
4778.159441 -0.001850 0.000352
4779.964046 -0.001851 0.000352
4781.769293 -0.001851 0.000352
4783.575181 -0.001851 0.000352
4785.381711 -0.001851 0.000352
4787.188883 -0.001850 0.000352
4788.996697 -0.001850 0.000352
4790.805153 -0.001850 0.000352
4792.614253 -0.001850 0.000352
4794.423995 -0.001850 0.000352
4796.234380 -0.001851 0.000352
4798.045409 -0.001851 0.000352
4799.857081 -0.001851 0.000352
4801.669397 -0.001851 0.000352
4803.482357 -0.001851 0.000352
4805.295961 -0.001851 0.000352
4807.110210 -0.001851 0.000352
4808.925103 -0.001851 0.000352
4810.740641 -0.001851 0.000352
4812.556825 -0.001850 0.000352
4814.373654 -0.001850 0.000352
4816.191129 -0.001850 0.000352
4818.009249 -0.001850 0.000352
4819.828016 -0.001851 0.000352
4821.647429 -0.001850 0.000352
4823.467488 -0.001850 0.000352
4825.288195 -0.001850 0.000352
4827.109548 -0.001850 0.000352
4828.931548 -0.001850 0.000352
4830.754196 -0.001850 0.000352
4832.577492 -0.001850 0.000352
4834.401436 -0.001851 0.000352
4836.226028 -0.001851 0.000352
4838.051268 -0.001851 0.000352
4839.877157 -0.001851 0.000352
4841.703695 -0.001851 0.000352
4843.530881 -0.001851 0.000352
4845.358717 -0.001850 0.000352
4847.187203 -0.001850 0.000352
4849.016339 -0.001850 0.000352
4850.846124 -0.001850 0.000352
4852.676560 -0.001850 0.000352
4854.507646 -0.001850 0.000352
4856.339383 -0.001850 0.000352
4858.171771 -0.001850 0.000352
4860.004810 -0.001850 0.000352
4861.838500 -0.001850 0.000352
4863.672842 -0.001850 0.000352
4865.507836 -0.001850 0.000352
4867.343482 -0.001850 0.000352
4869.179780 -0.001850 0.000352
4871.016731 -0.001850 0.000352
4872.854335 -0.001850 0.000352
4874.692592 -0.001850 0.000352
4876.531502 -0.001851 0.000352
4878.371065 -0.001851 0.000352
4880.211282 -0.001851 0.000352
4882.052153 -0.001851 0.000352
4883.893679 -0.001850 0.000352
4885.735858 -0.001850 0.000352
4887.578693 -0.001850 0.000352
4889.422182 -0.001850 0.000352
4891.266326 -0.001850 0.000352
4893.111126 -0.001850 0.000352
4894.956581 -0.001850 0.000352
4896.802692 -0.001849 0.000352
4898.649459 -0.001849 0.000352
4900.496883 -0.001849 0.000352
4902.344963 -0.001850 0.000352
4904.193699 -0.001850 0.000352
4906.043093 -0.001849 0.000352
4907.893144 -0.001849 0.000352
4909.743852 -0.001849 0.000352
4911.595218 -0.001849 0.000352
4913.447242 -0.001849 0.000352
4915.299924 -0.001849 0.000352
4917.153264 -0.001850 0.000352
4919.007264 -0.001850 0.000352
4920.861921 -0.001849 0.000352
4922.717238 -0.001849 0.000352
4924.573215 -0.001849 0.000352
4926.429850 -0.001849 0.000352
4928.287146 -0.001849 0.000352
4930.145102 -0.001849 0.000352
4932.003718 -0.001849 0.000352
4933.862994 -0.001848 0.000352
4935.722931 -0.001848 0.000352
4937.583529 -0.001848 0.000352
4939.444788 -0.001849 0.000352
4941.306709 -0.001848 0.000352
4943.169291 -0.001848 0.000352
4945.032536 -0.001848 0.000352
4946.896442 -0.001848 0.000352
4948.761011 -0.001848 0.000352
4950.626242 -0.001848 0.000352
4952.492136 -0.001848 0.000352
4954.358694 -0.001848 0.000352
4956.225914 -0.001848 0.000352
4958.093798 -0.001848 0.000352
4959.962346 -0.001848 0.000352
4961.831558 -0.001848 0.000352
4963.701434 -0.001848 0.000352
4965.571975 -0.001848 0.000352
4967.443180 -0.001848 0.000352
4969.315051 -0.001848 0.000352
4971.187586 -0.001848 0.000352
4973.060787 -0.001848 0.000352
4974.934654 -0.001848 0.000352
4976.809186 -0.001847 0.000352
4978.684385 -0.001848 0.000352
4980.560250 -0.001848 0.000352
4982.436782 -0.001848 0.000352
4984.313981 -0.001848 0.000352
4986.191846 -0.001847 0.000352
4988.070379 -0.001848 0.000352
4989.949580 -0.001847 0.000352
4991.829448 -0.001847 0.000352
4993.709985 -0.001847 0.000352
4995.591189 -0.001847 0.000352
4997.473062 -0.001847 0.000352
4999.355604 -0.001847 0.000352
5001.238815 -0.001847 0.000352


==> fig4/resultat.dat <==
# transport results (not shown in paper) 
#  pt         -v2    dv2         -v3       dv3      -v4       dv4
0.046667 -0.007629 0.000423 -0.006598 0.000422 0.000141 0.000423 
0.140000 -0.025494 0.000391 -0.014876 0.000391 -0.001248 0.000391 
0.233333 -0.037281 0.000416 -0.021667 0.000416 -0.002363 0.000416 
0.326667 -0.049208 0.000456 -0.028248 0.000456 -0.003649 0.000456 
0.420000 -0.058998 0.000509 -0.036456 0.000509 -0.004416 0.000509 
0.513333 -0.069567 0.000572 -0.043873 0.000572 -0.006013 0.000572 
0.606667 -0.078498 0.000646 -0.050798 0.000646 -0.009603 0.000645 
0.700000 -0.088333 0.000733 -0.056664 0.000733 -0.009366 0.000732 
0.793333 -0.096241 0.000834 -0.065510 0.000833 -0.011554 0.000833 
0.886667 -0.105668 0.000949 -0.069893 0.000950 -0.012737 0.000948 
0.980000 -0.114369 0.001082 -0.077674 0.001084 -0.014052 0.001081 
1.073333 -0.123139 0.001235 -0.081783 0.001236 -0.017121 0.001234 
1.166667 -0.127994 0.001415 -0.090357 0.001414 -0.020863 0.001411 
1.260000 -0.138400 0.001618 -0.098468 0.001616 -0.022039 0.001615 
1.353333 -0.142834 0.001851 -0.102847 0.001849 -0.020947 0.001854 
1.446667 -0.151428 0.002125 -0.109919 0.002116 -0.024803 0.002129 
1.540000 -0.159974 0.002432 -0.116286 0.002434 -0.026596 0.002429 
1.633333 -0.164495 0.002799 -0.120764 0.002792 -0.024395 0.002793 
1.726667 -0.169406 0.003209 -0.126980 0.003206 -0.028166 0.003210 
1.820000 -0.176140 0.003670 -0.136000 0.003687 -0.034989 0.003678 
1.913333 -0.181409 0.004241 -0.136349 0.004206 -0.029939 0.004229 
2.006667 -0.196608 0.004831 -0.142203 0.004829 -0.022749 0.004816 
2.100000 -0.198327 0.005593 -0.163767 0.005559 -0.039046 0.005606 
2.193333 -0.199330 0.006440 -0.159343 0.006364 -0.029121 0.006402 
2.286667 -0.214508 0.007328 -0.157510 0.007338 -0.035379 0.007371 
2.380000 -0.215630 0.008471 -0.153298 0.008439 -0.046568 0.008480 
2.473333 -0.208455 0.009717 -0.171770 0.009697 -0.039587 0.009808 
2.566667 -0.209133 0.011275 -0.171639 0.011132 -0.052609 0.011137 
2.660000 -0.232543 0.012756 -0.187042 0.012804 -0.054381 0.012795 
2.753333 -0.232796 0.014776 -0.178462 0.014398 -0.049923 0.014887 
2.846667 -0.248192 0.017135 -0.170402 0.017155 -0.041351 0.016798 
2.940000 -0.231601 0.019477 -0.179794 0.019537 -0.052349 0.019913 
3.033333 -0.238331 0.022507 -0.155531 0.022716 -0.084490 0.022043 
3.126667 -0.275036 0.025351 -0.210411 0.025768 -0.059447 0.025734 
3.220000 -0.196878 0.030831 -0.235891 0.029934 -0.022579 0.030861 
3.313333 -0.263938 0.034100 -0.219501 0.034711 -0.124655 0.034711 
3.406667 -0.229735 0.039284 -0.178703 0.038576 -0.141420 0.040226 
3.500000 -0.202627 0.046932 -0.300757 0.044281 -0.050735 0.046225 
3.593333 -0.241861 0.048450 -0.217241 0.049507 -0.081720 0.051299 
3.686667 -0.369014 0.062746 -0.264175 0.059761 -0.093041 0.062746 
3.780000 -0.229578 0.063758 -0.179315 0.069338 -0.207201 0.071429 
3.873333 -0.086874 0.086387 -0.269266 0.076696 -0.123788 0.074125 
3.966667 -0.240403 0.098058 -0.239056 0.093659 0.021021 0.083918 
4.060000 -0.256842 0.097129 -0.188084 0.116248 -0.263011 0.111803 
4.153333 -0.125148 0.127000 -0.206451 0.121268 -0.233332 0.147442 


==> fig4/vnvspt0.1.dat <==
#results from ideal hydro, epsilon_n=0.1
# pt    v2		v3		v4		v5		v7(?)
0.01	4.38897e-05	8.34612e-07	0		-9.33762e-08	-2.81906e-07
0.17	0.00757774	0.00257862	0.00045323	6.38206e-05	1.26135e-08
0.33	0.016253	0.00969302	0.00309064	0.000617855	-4.75925e-06
0.49	0.0239278	0.0188015	0.00823358	0.001956	-2.83926e-05
0.65	0.0312008	0.0287986	0.0154294	0.00415244	-7.72735e-05
0.81	0.0383053	0.0391887	0.0241369	0.00720517	-0.000133949
0.97	0.0453249	0.0497163	0.0338985	0.0110674	-0.000161322
1.13	0.0522875	0.0602457	0.0443614	0.0156651	-0.000117852
1.29	0.0592027	0.0707061	0.0552779	0.0209154	3.60075e-05
1.45	0.0660824	0.0810664	0.0664723	0.0267365	0.000330788
1.61	0.0729287	0.091312	0.0778276	0.033054	0.000789248
1.77	0.0797486	0.101443	0.0892686	0.0398024	0.00142722
1.93	0.0865444	0.111462	0.100741	0.0469247	0.00225519
2.09	0.0933212	0.121375	0.112215	0.0543713	0.00327896
2.25	0.100082	0.13119	0.123665	0.0620991	0.00450053
2.41	0.106828	0.140913	0.135079	0.070071	0.00591898
2.57	0.113561	0.150549	0.146447	0.0782533	0.00753185
2.73	0.120284	0.160102	0.15776	0.0866175	0.00933444
2.89	0.126996	0.169576	0.169013	0.0951379	0.0113213
3.05	0.133698	0.178975	0.180205	0.103793	0.0134848
3.21	0.140391	0.1883	0.191329	0.112561	0.0158194
3.37	0.147074	0.197553	0.202383	0.121425	0.0183163
3.53	0.153747	0.206735	0.213365	0.130368	0.0209675
3.69	0.16041	0.215847	0.224273	0.139377	0.0237657
3.85	0.167061	0.22489	0.235102	0.148438	0.0267028


==> fig4/vnvspt0.2.dat <==
#results from ideal hydro, epsilon_n=0.2
#pt	v2		v3		v4	v5
0.01	8.6446e-05	1.80242e-06	0	-9.21489e-08
0.17	0.0149952	0.00513936	0.000817773	0.000120359
0.33	0.0322938	0.0192973	0.0055878	0.00114369
0.49	0.0477183	0.037411	0.0149068	0.00359088
0.65	0.0623908	0.0572849	0.0279604	0.00760183
0.81	0.0767442	0.0779267	0.0437801	0.013204
0.97	0.0909129	0.0988182	0.0615382	0.0203456
1.13	0.10494	0.119674	0.0806	0.0289145
1.29	0.118841	0.140335	0.100498	0.0387693
1.45	0.13262	0.160719	0.120898	0.049761
1.61	0.146283	0.180781	0.141566	0.0617449
1.77	0.159833	0.200501	0.162334	0.0745861
1.93	0.17327	0.219873	0.183083	0.0881615
2.09	0.186596	0.238892	0.203726	0.102358
2.25	0.199812	0.25756	0.224199	0.117074
2.41	0.212916	0.275878	0.24445	0.132217
2.57	0.225907	0.293845	0.264446	0.147703
2.73	0.238782	0.311463	0.284151	0.163456
2.89	0.25154	0.328732	0.303544	0.179406
3.05	0.264177	0.345649	0.322601	0.19549
3.21	0.27669	0.362216	0.341306	0.211652
3.37	0.289075	0.37843	0.359645	0.22784
3.53	0.30133	0.394292	0.377602	0.244008
3.69	0.313452	0.409799	0.39517	0.260113
3.85	0.325435	0.424953	0.412338	0.276118


==> fig5/a.dat <==
2 1.43 0.06
3 4.15 0.26
4 11.0 0.9

==> fig6/epsilon2pis08.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.371236107466653	-2.3786999725896488e-11	-2.3786999725896488e-11	-2.3786999725896488e-11	0.000030460479210501955
0.1	5.456488932946401	-1.8475188308540048e-9	0.003318667712198267	-1.8475188308540048e-9	0.00009369791538795187
0.2	5.555807011499787	-3.6854210232894358e-9	0.00664996723498415	-3.6854210232894358e-9	0.00019382532644090662
0.3	5.708364012482372	-4.208415508355565e-9	0.010077766152559602	-4.208415508355565e-9	0.0003762810486732555
0.4	5.940469405993426	-4.262705887070417e-9	0.013699351830215372	-4.262705887070417e-9	0.0005918192704808826
0.5	6.212532120702735	-4.19945696812568e-9	0.01767206325511901	-4.19945696812568e-9	0.000926154074536723

==> fig6/epsilon2pis16.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.497376850936106	1.765782938895624e-10	1.765782938895624e-10	1.765782938895624e-10	-1.38188177331702e-6
0.1	5.507879427774982	-1.0965705755094794e-9	0.0029670948563148268	-1.0965705755094794e-9	0.000010217826398396068
0.2	5.544187727707349	-1.728555031429358e-9	0.006647970139793089	-1.728555031429358e-9	-0.000019848179444498554
0.3	5.760904687315363	3.463653275699738e-10	0.009083384683670826	3.463653275699738e-10	0.00014673712962233893
0.4	6.0035188651496565	3.5236762293516847e-9	0.012298263169727158	3.5236762293516847e-9	0.00024666104791626196
0.5	6.3194703405481985	7.883834949933625e-9	0.015750463944155423	7.883834949933625e-9	0.00036389840828998876

==> fig6/epsilon2pisideal.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.321925994458513	-9.158250763934276e-9	-9.158250763934276e-9	-9.158250763934276e-9	0.0013440010562601082
0.1	5.329161144302415	-2.2896414590524324e-8	0.025422355535080047	-2.2896414590524324e-8	0.0017700931419338006
0.2	5.426833916540189	-4.7971076013081356e-8	0.050712527424555565	-4.7971076013081356e-8	0.0031769385279476377
0.3	5.505906467746165	-8.618259136852515e-8	0.08035586556346436	-8.618259136852515e-8	0.005821445693968487
0.4	5.792658569947634	-1.3790388120207277e-7	0.10413284794921587	-1.3790388120207277e-7	0.009261041948253742
0.5	6.05551189619752	-2.05630292918507e-7	0.13438588990338565	-2.05630292918507e-7	0.013978807657273612

==> fig6/epsilon3pis08.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.371236107466653	-1.4945812717963765e-10	-1.4945812717963765e-10	-1.4945812717963765e-10	0.00019138883542507514
0.1	5.4737920899865085	-0.0001305408842346592	0.000044349895047910894	0.012989192997787601	0.0003547504824870069
0.2	5.539730286920051	-0.0002064775642485085	-0.000042858520281571313	0.025949253140608485	0.00029871879539163115
0.3	5.6598114432239806	0.0018650860409497687	0.0020568706941725273	0.03813066416519584	0.000013769546198513857
0.4	5.934151880798517	-0.00137125989170632	0.0002519228423628656	0.05158832565218141	0.00022006937493355774
0.5	6.310191541255942	-0.0006864026600212267	0.0002551934386285871	0.06321207964475105	0.00006829441033777997

==> fig6/epsilon3pis08test.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.371236107466653	-1.4945812717963765e-10	-1.4945812717963765e-10	-1.4945812717963765e-10	0.00019138883542507514
0.1	5.4737920899865085	-0.0001305408842346592	0.000044349895047910894	0.012989192997787601	0.0003547504824870069
0.2	5.539730286920051	-0.0002064775642485085	-0.000042858520281571313	0.025949253140608485	0.00029871879539163115
0.3	5.6598114432239806	0.0018650860409497687	0.0020568706941725273	0.03813066416519584	0.000013769546198513857
0.4	5.934151880798517	-0.00137125989170632	0.0002519228423628656	0.05158832565218141	0.00022006937493355774
0.5	6.310191541255942	-0.0006864026600212267	0.0002551934386285871	0.06321207964475105	0.00006829441033777997

==> fig6/epsilon3pis16.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.497376850936106	1.1094741417337374e-9	1.1094741417337374e-9	1.1094741417337374e-9	-8.68261925436477e-6
0.1	5.523699221192975	-0.00008749056965192011	0.000027702970124170632	0.00829319834549374	-0.00005967703521506048
0.2	5.592553422837175	-0.00017271205649533212	-0.00005689374815785447	0.016655349571475905	-0.00010441574276195824
0.3	5.763764887579036	-0.0003021550779067073	-0.00007480138028658821	0.024964202454401157	-0.00006298563712288416
0.4	6.016773708695587	-0.0005093133553003437	0.00008214816420945631	0.033134835713170004	-0.00012933317468337882
0.5	6.383955052479895	-0.0006738989993981348	0.00025745706543184614	0.041063927356401436	-0.000163240882898027

==> fig6/epsilon3pisideal.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.321925994458513	-9.158250763934276e-9	-9.158250763934276e-9	-9.158250763934276e-9	0.0013440010562601082
0.1	5.345758212083255	-0.00013417328510707035	-0.00005823508724659417	0.023165291369090263	0.0012160488618885364
0.2	5.406708831253124	-0.000023084189725051555	-0.00004479095772005109	0.046102183608057894	0.0010919814017864835
0.3	5.5686313580797675	-0.0003581877961213521	-0.0000806847977590391	0.06775532155519184	0.0009350128892021896
0.4	5.797086572417834	-0.0006811599661371522	0.00005961378469652797	0.08907724298050214	0.000878615966024279
0.5	6.128997362833279	-0.0008494139941890713	0.0002592590821871643	0.1085164853545807	0.0006375831883287811

==> fig6/epsilon4pis08.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.371236107466653	-2.3786999725896488e-11	-2.3786999725896488e-11	-2.3786999725896488e-11	0.000030460479210501955
0.1	5.463296908276446	3.3260541827314775e-9	3.3260541827314775e-9	3.3260541827314775e-9	0.00042334187121345027
0.2	5.324446498875837	1.6061496999380174e-8	1.6061496999380174e-8	1.6061496999380174e-8	0.0006981216843566603
0.3	5.6620573938191905	2.9114235372337152e-8	2.9114235372337152e-8	2.9114235372337152e-8	0.001040485513687313
0.4	5.9772689094948115	4.076952968537747e-8	4.076952968537747e-8	4.076952968537747e-8	0.0014462935743938892
0.5	6.299455129718177	4.529812220657285e-8	4.529812220657285e-8	4.529812220657285e-8	0.0020771650509305616

==> fig6/epsilon4pis16.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.497376850936106	1.765782938895624e-10	1.765782938895624e-10	1.765782938895624e-10	-1.38188177331702e-6
0.1	5.516651754286476	1.2065818547033624e-8	1.2065818547033624e-8	1.2065818547033624e-8	-0.00040952572950235007
0.2	5.464419188764517	3.65633914982934e-8	3.65633914982934e-8	3.65633914982934e-8	-0.0008023171278210926
0.3	5.71893634966775	6.214514946018071e-8	6.214514946018071e-8	6.214514946018071e-8	-0.0011000671967466354
0.4	6.0408299918357	8.701498457600082e-8	8.701498457600082e-8	8.701498457600082e-8	-0.0011240355838723916
0.5	6.371532608613321	1.0215841886624032e-7	1.0215841886624032e-7	1.0215841886624032e-7	-0.0008313544357422976

==> fig6/epsilon4pisideal.dat <==
"eps	mult			v1			v2			v3			v4"
0.	5.321925994458513	-9.158250763934276e-9	-9.158250763934276e-9	-9.158250763934276e-9	0.0013440010562601082
0.1	5.336234110375341	-1.084765249675777e-7	-1.084765249675777e-7	-1.084765249675777e-7	0.01396408095361264
0.2	5.348406998619128	-2.255959667070925e-7	-2.255959667070925e-7	-2.255959667070925e-7	0.0255335629880106
0.3	5.515369381873571	-3.416033695392062e-7	-3.416033695392062e-7	-3.416033695392062e-7	0.03504828284820544
0.4	5.808959976734214	-4.362048325587414e-7	-4.362048325587414e-7	-4.362048325587414e-7	0.04183737916378159
0.5	5.933273634687788	-4.7328171301977375e-7	-4.7328171301977375e-7	-4.7328171301977375e-7	0.04467022627431359

==> fig6/epsilon5pis08.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	26.911153069618283	3.932586236446754e-21	2.537361662057334e-21	8.061387089046839e-22	0.00014321999398228598	0.	4.803853415171625e-21	1.82572361436506e-21
0.1	27.301022460175133	0.0011496475719659704	0.0008648054469532276	0.0007340607872726486	0.00028204618798748993	0.0011104998598965871	0.00005735629676414578	9.66937618627736e-6
0.2	27.87493814648694	0.0008256396442969586	0.0005430951371554855	0.00007428994054433632	0.0001776179851948954	0.0019878976376761933	0.00002566161977748088	2.626725068838898e-6

==> fig6/epsilon5pis16.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	27.60523118187651	4.930404253028416e-21	3.29148756814945e-21	9.361864377274146e-22	0.000172997921428746	0.	5.718192471376438e-21	2.150794742597518e-21
0.1	27.775722711988234	0.0011868737543349278	0.000282886683937174	0.00009547051757225732	0.00015560605488799733	0.0013682502177275431	4.130976947670779e-6	1.8907427165493613e-6
0.2	28.307640519198543	0.0008366108174397062	0.00035628197446398256	0.00007832753439722398	0.00015003268566580536	0.0024453168571652996	0.0000510172257554442	0.000019983871908505687

==> fig6/epsilon5pisideal.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	26.397712225401666	1.0666774467254539e-20	6.787449171581362e-21	1.954325739470721e-21	0.00035853855131404107	0.	1.073007536951734e-20	4.418440974954973e-21
0.1	26.55703441352286	0.00177113256937837	0.0006387752369851496	0.00021621372167932368	0.000051664685502244025	0.0053317781298139865	6.470334110664354e-6	5.259487173031793e-6
0.2	26.858111476507496	0.0009255479594947476	0.0006697711625998784	0.00022258651706229222	0.00006177544897501061	0.009858409412793418	0.00008743049911573062	0.000016101048847559837

==> fig6/epsilon7pis08.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	26.911153069618283	3.932586236446754e-21	2.537361662057334e-21	8.061387089046839e-22	0.00014321999398228598	0.	4.803853415171625e-21	1.82572361436506e-21
0.1	27.32662210065279	0.00044435400032439437	0.0005017940700204448	0.0005081205250092992	0.0004073182742541921	0.00012872622782233173	0.00006303695487996152	0.0003941003330504622

==> fig6/epsilon7pis16.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	27.60523118187651	4.930404253028416e-21	3.29148756814945e-21	9.361864377274146e-22	0.000172997921428746	0.	5.718192471376438e-21	2.150794742597518e-21
0.1	27.76622692382649	0.00006984457427893356	0.0001053013818490816	0.00012605006685011155	0.00018228656546964573	0.000014858351427097442	0.000013251879211645807	0.000880268329828763

==> fig6/epsilon7pisideal.dat <==
"eps	mult			v1			v2			v3			v4			v5			v6			v7"
0.	26.397712225401666	1.0666774467254539e-20	6.787449171581362e-21	1.954325739470721e-21	0.00035853855131404107	0.	1.073007536951734e-20	4.418440974954973e-21
0.1	26.324600645917553	0.0017682999327849967	0.0004347946551577451	0.0003970597782254139	0.00039903708040251134	0.0002174449234935655	0.000049235487727346884	0.0001151419794229816

==> fig6/oldvn.dat <==
# eta/s   v2            v3          v4           v5  
0         0.02542235   0.02316529  0.01396408   0.00533177
0.08      0.0208518    0.01298919  0.00265993   0.001110499
0.16      0.0186428    0.00829319 -0.00257313  -0.0013682502


==> fig6/psi40.0.dat <==
#b(fm)	epsilon2	psi2	epsilon4	psi4	epsilon'4	psi'4
2.219029	0.0519675	-1.8901e-17	0.0832826	1.64318e-17	0.082797	0.0
4.042536	0.131405	3.58823e-17	0.0881549	5.26439e-17	0.098282	0.0
5.255027	0.188432	1.26257e-17	0.0874668	7.12025e-18	0.113947	0.0
6.229415	0.232713	1.33899e-17	0.0843408	5.06195e-18	0.128808	0.0
7.073846	0.267315	-3.3437e-18	0.0849079	2.61362e-17	0.147501	0.0
7.808276	0.29263	1.54899e-17	0.0905948	2.53405e-17	0.169761	0.0
8.490135	0.312097	-8.96166e-18	0.0969879	2.0125e-17	0.190981	0.0
9.117499	0.325019	1.63619e-17	0.107194	-1.27168e-17	0.212985	0.0
9.716515	0.329424	7.84339e-18	0.129757	2.16612e-18	0.243441	0.0
10.31122	0.329511	-9.24522e-19	0.151968	7.28209e-18	0.268875	0.0
10.862024	0.320109	1.11089e-17	0.188371	2.03014e-18	0.302173	0.0
11.409592	0.303975	9.36043e-18	0.231883	4.2038e-18	0.335988	0.0
11.983777	0.2759	-9.17308e-18	0.296966	6.45527e-18	0.383028	0.0
12.55476	0.240992	4.10508e-17	0.370204	4.86971e-18	0.432203	0.0
13.058938	0.20091	1.299e-18	0.456462	-4.49321e-18	0.494232	0.0

==> fig6/vnvseta.dat <==
0.0001	0.021023900668512084	0.018630691930606194	0.009719457047871435	0.0035882772816905333
0.08	0.017888808663825972	0.015325135006905247	0.006398586697165309	0.001596769379167765
0.16	0.01539217404102615	0.01282691480585556	0.004030971436004882	0.00013252163322906516

==> fig7/EccCorr24-LHC-x18.dat <==
0.025000 385.529024 2.348419 0.104058 0.093778 0.089624 0.085366 0.010828 0.000241 0.008032 -0.000173 -0.071474 0.000092 -0.000884
0.075000 333.317389 4.295548 0.150576 0.110353 0.103053 0.098496 0.022673 0.000944 0.010620 -0.000411 -0.065680 0.000245 -0.002096
0.125000 284.945792 5.561657 0.200901 0.126565 0.118505 0.110922 0.040361 0.002661 0.014043 -0.001163 -0.110738 0.000577 -0.004270
0.175000 242.367930 6.587144 0.244278 0.144181 0.134197 0.123956 0.059672 0.005404 0.018009 -0.002629 -0.179100 0.001088 -0.007153
0.225000 204.690869 7.475028 0.286299 0.161609 0.150498 0.139349 0.081967 0.009788 0.022650 -0.005079 -0.252037 0.001887 -0.011087
0.275000 171.355963 8.277467 0.324729 0.179422 0.170285 0.153023 0.105449 0.015757 0.028997 -0.008584 -0.295651 0.003171 -0.016292
0.325000 142.524980 8.998177 0.357640 0.200684 0.191014 0.169385 0.127907 0.022952 0.036486 -0.013304 -0.353497 0.004889 -0.022428
0.375000 117.397819 9.670683 0.388906 0.221649 0.210780 0.188917 0.151248 0.032078 0.044428 -0.019200 -0.396385 0.007195 -0.029651
0.425000 95.033898 10.295341 0.421038 0.245303 0.234560 0.205078 0.177273 0.043740 0.055019 -0.027656 -0.431645 0.010791 -0.039393
0.475000 75.559884 10.911328 0.449902 0.271797 0.259616 0.228646 0.202412 0.057272 0.067400 -0.038390 -0.470920 0.015748 -0.051087
0.525000 58.571662 11.488397 0.486089 0.294753 0.285981 0.248954 0.236283 0.077162 0.081785 -0.054383 -0.528466 0.023291 -0.067576
0.575000 43.845672 12.075212 0.522697 0.319352 0.314985 0.273438 0.273212 0.101830 0.099215 -0.075107 -0.578035 0.034260 -0.088520
0.625000 31.625681 12.646354 0.565661 0.339213 0.353082 0.301371 0.319973 0.137460 0.124667 -0.105213 -0.646204 0.051336 -0.118228
0.675000 21.884169 13.208312 0.612029 0.351768 0.396728 0.323473 0.374579 0.183451 0.157393 -0.144620 -0.705737 0.076583 -0.157307
0.725000 14.398705 13.753793 0.654148 0.366789 0.444033 0.352544 0.427909 0.234868 0.197165 -0.188925 -0.738534 0.108762 -0.201744
#0.775000 8.887310 14.313694 0.687100 0.369277 0.491369 0.389573 0.472106 0.284667 0.241444 -0.225503 -0.712755 0.142455 -0.242688
#0.825000 4.448115 15.014066 0.681179 0.481419 0.587925 0.514325 0.464005 0.296709 0.345656 -0.236334 -0.565218 0.183445 -0.272233
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig7/EccCorr24-RHIC-x0145.dat <==
#1-%cent_2-Npart_3-b_4-RMSeps2_5-RMSeps3_6-RMSeps4_7-RMSeps5_8-Ecc2^2_9-Ecc2^4_10-Ecc4^2_11-Ecc4Ecc2^2cos(4(Psi4-Psi2))12-cos(4(Psi4-Psi2)13-eps4^2eps_2^2_14-eps4_eps_2^2
0.025000 352.243003 2.212771 0.107314 0.096457 0.094364 0.091425 0.011516 0.000269 0.008905 -0.000147 -0.064135 0.000105 -0.000971
0.075000 298.556224 4.051143 0.158249 0.114729 0.111271 0.108983 0.025043 0.001135 0.012381 -0.000462 -0.068768 0.000313 -0.002480
0.125000 251.782824 5.259889 0.211011 0.134201 0.127548 0.122094 0.044526 0.003182 0.016268 -0.001447 -0.128590 0.000728 -0.005046
0.175000 212.495372 6.225734 0.259203 0.150805 0.147024 0.139058 0.067186 0.006761 0.021616 -0.003584 -0.217861 0.001468 -0.008825
0.225000 178.826271 7.050421 0.303036 0.170138 0.166287 0.154705 0.091831 0.012161 0.027651 -0.006912 -0.283852 0.002614 -0.013826
0.275000 149.487049 7.785909 0.340678 0.190445 0.188969 0.172840 0.116062 0.019006 0.035709 -0.011348 -0.331016 0.004356 -0.020133
0.325000 123.630880 8.468159 0.380447 0.209898 0.211982 0.190992 0.144740 0.029148 0.044936 -0.017810 -0.380172 0.006853 -0.028341
0.375000 101.052393 9.099095 0.411855 0.234150 0.237904 0.214702 0.169625 0.040147 0.056598 -0.025489 -0.415763 0.010359 -0.037841
0.425000 81.489678 9.698484 0.446053 0.259222 0.266997 0.238642 0.198963 0.054790 0.071288 -0.037064 -0.447135 0.015853 -0.051005
0.475000 64.121612 10.272595 0.484940 0.291158 0.298824 0.264135 0.235167 0.075851 0.089296 -0.053165 -0.504341 0.023998 -0.068571
0.525000 49.577046 10.821136 0.520967 0.318003 0.331502 0.295165 0.271407 0.099899 0.109894 -0.073269 -0.549525 0.035291 -0.089718
0.575000 37.037890 11.361653 0.559495 0.349473 0.369559 0.324414 0.313035 0.132440 0.136574 -0.101128 -0.593610 0.052342 -0.118072
0.625000 26.297443 11.913330 0.606571 0.380914 0.411544 0.359660 0.367928 0.178485 0.169368 -0.143032 -0.669612 0.079304 -0.158714
0.675000 18.290099 12.435213 0.660382 0.393763 0.463204 0.383201 0.436104 0.242699 0.214558 -0.199301 -0.722057 0.119465 -0.213837
0.725000 12.430292 12.928981 0.713622 0.398920 0.517074 0.402594 0.509256 0.320232 0.267366 -0.267922 -0.784416 0.172873 -0.279995
#0.775000 7.240173 13.544216 0.757716 0.386431 0.578672 0.426439 0.574133 0.399971 0.334862 -0.332693 -0.790999 0.234536 -0.347658
#0.825000 2.316017 14.704210 0.932682 0.363675 0.903496 0.372502 0.869895 0.826234 0.816305 -0.817423 -0.948114 0.794326 -0.819410
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig8/EccCorr24-LHC-x18.dat <==
0.025000 385.529024 2.348419 0.104058 0.093778 0.089624 0.085366 0.010828 0.000241 0.008032 -0.000173 -0.071474 0.000092 -0.000884
0.075000 333.317389 4.295548 0.150576 0.110353 0.103053 0.098496 0.022673 0.000944 0.010620 -0.000411 -0.065680 0.000245 -0.002096
0.125000 284.945792 5.561657 0.200901 0.126565 0.118505 0.110922 0.040361 0.002661 0.014043 -0.001163 -0.110738 0.000577 -0.004270
0.175000 242.367930 6.587144 0.244278 0.144181 0.134197 0.123956 0.059672 0.005404 0.018009 -0.002629 -0.179100 0.001088 -0.007153
0.225000 204.690869 7.475028 0.286299 0.161609 0.150498 0.139349 0.081967 0.009788 0.022650 -0.005079 -0.252037 0.001887 -0.011087
0.275000 171.355963 8.277467 0.324729 0.179422 0.170285 0.153023 0.105449 0.015757 0.028997 -0.008584 -0.295651 0.003171 -0.016292
0.325000 142.524980 8.998177 0.357640 0.200684 0.191014 0.169385 0.127907 0.022952 0.036486 -0.013304 -0.353497 0.004889 -0.022428
0.375000 117.397819 9.670683 0.388906 0.221649 0.210780 0.188917 0.151248 0.032078 0.044428 -0.019200 -0.396385 0.007195 -0.029651
0.425000 95.033898 10.295341 0.421038 0.245303 0.234560 0.205078 0.177273 0.043740 0.055019 -0.027656 -0.431645 0.010791 -0.039393
0.475000 75.559884 10.911328 0.449902 0.271797 0.259616 0.228646 0.202412 0.057272 0.067400 -0.038390 -0.470920 0.015748 -0.051087
0.525000 58.571662 11.488397 0.486089 0.294753 0.285981 0.248954 0.236283 0.077162 0.081785 -0.054383 -0.528466 0.023291 -0.067576
0.575000 43.845672 12.075212 0.522697 0.319352 0.314985 0.273438 0.273212 0.101830 0.099215 -0.075107 -0.578035 0.034260 -0.088520
0.625000 31.625681 12.646354 0.565661 0.339213 0.353082 0.301371 0.319973 0.137460 0.124667 -0.105213 -0.646204 0.051336 -0.118228
0.675000 21.884169 13.208312 0.612029 0.351768 0.396728 0.323473 0.374579 0.183451 0.157393 -0.144620 -0.705737 0.076583 -0.157307
0.725000 14.398705 13.753793 0.654148 0.366789 0.444033 0.352544 0.427909 0.234868 0.197165 -0.188925 -0.738534 0.108762 -0.201744
#0.775000 8.887310 14.313694 0.687100 0.369277 0.491369 0.389573 0.472106 0.284667 0.241444 -0.225503 -0.712755 0.142455 -0.242688
#0.825000 4.448115 15.014066 0.681179 0.481419 0.587925 0.514325 0.464005 0.296709 0.345656 -0.236334 -0.565218 0.183445 -0.272233
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig8/EccCorr24-RHIC-x0145.dat <==
0.025000 352.243003 2.212771 0.107314 0.096457 0.094364 0.091425 0.011516 0.000269 0.008905 -0.000147 -0.064135 0.000105 -0.000971
0.075000 298.556224 4.051143 0.158249 0.114729 0.111271 0.108983 0.025043 0.001135 0.012381 -0.000462 -0.068768 0.000313 -0.002480
0.125000 251.782824 5.259889 0.211011 0.134201 0.127548 0.122094 0.044526 0.003182 0.016268 -0.001447 -0.128590 0.000728 -0.005046
0.175000 212.495372 6.225734 0.259203 0.150805 0.147024 0.139058 0.067186 0.006761 0.021616 -0.003584 -0.217861 0.001468 -0.008825
0.225000 178.826271 7.050421 0.303036 0.170138 0.166287 0.154705 0.091831 0.012161 0.027651 -0.006912 -0.283852 0.002614 -0.013826
0.275000 149.487049 7.785909 0.340678 0.190445 0.188969 0.172840 0.116062 0.019006 0.035709 -0.011348 -0.331016 0.004356 -0.020133
0.325000 123.630880 8.468159 0.380447 0.209898 0.211982 0.190992 0.144740 0.029148 0.044936 -0.017810 -0.380172 0.006853 -0.028341
0.375000 101.052393 9.099095 0.411855 0.234150 0.237904 0.214702 0.169625 0.040147 0.056598 -0.025489 -0.415763 0.010359 -0.037841
0.425000 81.489678 9.698484 0.446053 0.259222 0.266997 0.238642 0.198963 0.054790 0.071288 -0.037064 -0.447135 0.015853 -0.051005
0.475000 64.121612 10.272595 0.484940 0.291158 0.298824 0.264135 0.235167 0.075851 0.089296 -0.053165 -0.504341 0.023998 -0.068571
0.525000 49.577046 10.821136 0.520967 0.318003 0.331502 0.295165 0.271407 0.099899 0.109894 -0.073269 -0.549525 0.035291 -0.089718
0.575000 37.037890 11.361653 0.559495 0.349473 0.369559 0.324414 0.313035 0.132440 0.136574 -0.101128 -0.593610 0.052342 -0.118072
0.625000 26.297443 11.913330 0.606571 0.380914 0.411544 0.359660 0.367928 0.178485 0.169368 -0.143032 -0.669612 0.079304 -0.158714
0.675000 18.290099 12.435213 0.660382 0.393763 0.463204 0.383201 0.436104 0.242699 0.214558 -0.199301 -0.722057 0.119465 -0.213837
0.725000 12.430292 12.928981 0.713622 0.398920 0.517074 0.402594 0.509256 0.320232 0.267366 -0.267922 -0.784416 0.172873 -0.279995
#0.775000 7.240173 13.544216 0.757716 0.386431 0.578672 0.426439 0.574133 0.399971 0.334862 -0.332693 -0.790999 0.234536 -0.347658
#0.825000 2.316017 14.704210 0.932682 0.363675 0.903496 0.372502 0.869895 0.826234 0.816305 -0.817423 -0.948114 0.794326 -0.819410
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig8/LHCCGCpreresoangle0.26pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S/t	overlap		mult			<pt>			v1			v2			v3			v4"
2.364041	384.8348	0.025	0.097767	0.0975952	0.0976265	0.0666416	0.0620385	100.182	321.8339794639446	0.6748334161088099	0.0007761942282733351	0.013286179683834682	0.018779187024387467	0.0002571882450784234
4.281714	333.253994	0.075	0.111335	0.110397	0.110484	0.176681	0.165971	83.4676	255.82457925173412	0.6770945914981297	0.0000716209447563388	0.03493279414584049	0.019450473967702286	0.0011833683345038465
5.53874	285.319439	0.125	0.124386	0.123392	0.123577	0.254064	0.238923	71.7556	207.98977145780867	0.6765441149650986	-0.0002528069770647666	0.049663315120567854	0.020269636489355876	0.0023271944729193806
6.524804	244.826784	0.175	0.137461	0.13654	0.136757	0.314926	0.295844	62.7162	170.89897752946533	0.6745180529327234	0.00012794452472821523	0.0607495476022158	0.020922186133343998	0.0036672830631681794
7.399348	208.060691	0.225	0.151341	0.150488	0.150736	0.367914	0.344942	54.9934	139.6598757685183	0.6709832485190866	0.001399447767247608	0.06978177776575503	0.021313663193651987	0.005247457566387346
8.194608	174.579095	0.275	0.173955	0.173172	0.173418	0.414562	0.387673	48.4461	113.01910425866083	0.66481254023853	0.00018170182184956745	0.07723607934896393	0.02190652417643788	0.006488421265668993
8.935264	144.926193	0.325	0.1878	0.187111	0.187341	0.455824	0.424956	42.5658	90.15624596803784	0.6570372959510773	0.0009071424569692374	0.0839015570012539	0.021556684324051806	0.007929366569698946
9.600442	119.446559	0.375	0.207389	0.206992	0.207135	0.490243	0.455496	37.7365	71.29222296118695	0.6476210606930884	0.0006139879783193243	0.08873723265521863	0.021514506344630632	0.008934839810324365
10.232648	97.309399	0.425	0.227367	0.227181	0.227234	0.519661	0.481009	33.5227	55.27173837840066	0.6348498397196332	0.0005512518039054502	0.09098819058773011	0.020574273818990865	0.009456569069337882
10.821942	77.953902	0.475	0.245483	0.245471	0.245403	0.543097	0.500669	29.9443	42.12876288849637	0.6205610253883739	0.0007112948531904409	0.09323016689939181	0.019816349080217722	0.009689601043364427
#11.38769	61.667743	0.525	0.263102	0.263081	0.262958	0.560904	0.514731	26.8807	0.	Indeterminate	ComplexInfinity	ComplexInfinity	Indeterminate	ComplexInfinity
11.942358	46.980178	0.575	0.283611	0.284084	0.283685	0.572517	0.522692	24.335	22.1705898421576	0.5814015972823398	-0.0003320047907485217	0.090514194267206	0.015440102179268278	0.0070048789448181855
12.458328	35.195043	0.625	0.301678	0.302066	0.301619	0.576338	0.523491	22.3677	15.377049582698618	0.5578287309789242	0.0003107725186475968	0.08624999930664881	0.011711830884720081	0.004386876306500705
12.966542	25.487877	0.675	0.30835	0.308295	0.307945	0.571693	0.516657	20.7195	9.969086941812032	0.5327042457458984	-0.0008467369813772256	0.07973328364371794	0.006512305281633631	0.0009671989593286472
13.552689	17.48047	0.725	0.307045	0.3064	0.306269	0.553541	0.497714	19.3358	0.	Indeterminate	ComplexInfinity	ComplexInfinity	ComplexInfinity	ComplexInfinity


==> fig8/LHCGlauberangle0.54pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S		overlap		mult			<pt>			v1			v2			v3			v4"
2.364041	384.8348	0.025	0.110788	0.0977857	0.0977797	0.0548054	0.0480844	2207.32		670.4815915402473	0.6095251841316266	-0.0004824393536224501	0.011497870024627144	0.019039216069706093	0.0003456331323214582
4.281714	333.253994	0.075	0.124547	0.111679	0.111575	0.147637	0.130764	1880.848	527.1437281414584	0.6056849605290138	0.0002445379558145232	0.030135622121396935	0.020101359793359034	0.0010694759043875328
5.53874		285.319439	0.125	0.138868	0.125445	0.125129	0.215768	0.191312	1641.376	421.5669260805556	0.6003112203443176	0.0008318343801938647	0.043154923322363724	0.02096447907828378	0.0023086886969129203
6.524804	244.826784	0.175	0.155883	0.139544	0.138913	0.269355	0.238315	1454.222	339.61859472064265	0.5930395423600644	-0.0004539525905938569	0.053068223923642126	0.021794903544228583	0.003506801919348289
7.399348	208.060691	0.225	0.173400	0.154756	0.153686	0.315118	0.277695	1294.45		270.9247154864212	0.5844180646082947	-0.00047754376702112227	0.06140676870727244	0.022024059703713964	0.004763530215881238
8.194608	174.579095	0.275	0.194430	0.179153	0.177446	0.353945	0.31024		1161.028	213.21027599039925	0.5729512356114352	-0.00008103775802408751	0.06644527528206425	0.023221732188546992	0.00562064005686141
8.935264	144.926193	0.325	0.215846	0.194655	0.192266	0.385821	0.336013	1043.114	164.3905951893421	0.5598021022648122	-9.300501788027075e-6	0.07115622030110556	0.022675680950415413	0.006489366751718071
9.600442	119.446559	0.375	0.235382	0.215919	0.212734	0.409718	0.354307	950.084		125.98128705910202	0.5449265007652161	0.00005226263450511692	0.07319980752857697	0.02254502518508164	0.006808550594564819
10.232648	97.309399	0.425	0.260485	0.237217	0.233221	0.426539	0.365967	872.986		94.31659771545684	0.5274376998858579	-0.0003537025718494072	0.07310831624551538	0.021715149929515117	0.0067402275321115455
10.821942	77.953902	0.475	0.284736	0.255899	0.25123		0.435323	0.370443	812.266		69.18129551602864	0.5079862950189404	0.0007155971988957978	0.0711034799756216	0.020102984160923577	0.006069666217212707
11.38769	61.667743	0.525	0.308541	0.273117	0.268007	0.435863	0.367739	766.24		49.0720532501516	0.48700198785301047	-0.0005298045808341895	0.0678811008922184	0.01767379120714994	0.004841561942098382
11.942358	46.980178	0.575	0.328129	0.292108	0.286868	0.427438	0.35748		735.934		33.39179232365235	0.4646308813424844	-0.0008927750360863786	0.06120024490813614	0.014695060753517604	0.003283305656374916
12.458328	35.195043	0.625	0.342296	0.307513	0.302599	0.410226	0.340342	720.712		22.2132007827358	0.44137710415322007	0.0025440002905334404	0.05211322222741491	0.01025603822445719	0.0014088873859369629
12.966542	25.487877	0.675	0.343363	0.310494	0.306452	0.383324	0.315816	713.982		14.03680085010386	0.41900942535234453	-0.00028825355702286016	0.04114337549810606	0.005157517564790467	-0.00013559316613027
13.552689	17.48047	0.725	0.343285	0.304594	0.301955	0.34054		0.278865	718.762		7.532796555128772	0.3939402603487944	-0.0009357822022457324	0.025288116898191798	-0.00015619279149047414	-0.0010408482408252402

==> fig8/RHICCGCpreresoangle0.54pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S/t	overlap		mult			<pt>			v1			v2			v3			v4"
2.219029	352.241448	0.025	0.084203	0.0841877	0.0841865	0.0652024	0.0596839	96.4118	126.95855067054472	0.5634359535309577	0.0002579576447426066	0.011873869988833358	0.01174763577462628	0.00012521441234255323
4.042536	298.540639	0.075	0.099531	0.1001	0.0999879	0.172296	0.160162	80.8898	101.41251512139787	0.5659329502688211	-0.000761778241937984	0.031739942355850995	0.012973279520729748	0.00044187511422990895
5.255027	251.846311	0.125	0.11746	0.11914	0.118787	0.249653	0.23292	69.7911	83.26629455133605	0.5664220885717596	-0.00014775637371563504	0.04458828169595355	0.013866007168275782	0.0011376204767862776
6.229415	212.285543	0.175	0.134285	0.137648	0.136974	0.312166	0.291219	60.9865	68.31363807822781	0.5657634366758223	0.00036813155408223393	0.055117304475854084	0.014432780184459627	0.0018059099795115765
7.073846	177.757314	0.225	0.151721	0.157374	0.156253	0.365573	0.340552	53.6378	56.112467905975	0.5638363897437434	-0.00009848583370192237	0.06335840999493322	0.014516186147268096	0.0022711696972608285
7.808276	148.258885	0.275	0.170423	0.178845	0.177148	0.410975	0.382	47.5631	46.019377523770665	0.5609229467657728	-0.0005936235591171453	0.0700034351052079	0.014550580744702321	0.0028699174653793414
8.490135	122.840701	0.325	0.186745	0.198496	0.196058	0.451115	0.418211	42.1929	37.46413711121444	0.5566315119371937	0.000024475949429598514	0.07443649921653032	0.013859757975634455	0.0032157047371507838
9.117499	100.504041	0.375	0.207923	0.223338	0.220011	0.486087	0.44926	37.6431	30.11126908017374	0.5512063336975843	0.00014367307142631834	0.07846111099970529	0.01294533734759851	0.0033326755458902083
#9.716515	80.765906	0.425	0.226245	0.245592	0.241188	0.516639	0.475822	33.5689	0.	Indeterminate	ComplexInfinity	ComplexInfinity	ComplexInfinity	ComplexInfinity
10.31122	63.442316	0.475	0.259766	0.284018	0.278155	0.544069	0.49902	30.1248	18.095006607574952	0.5352491865971923	0.0008286171657410436	0.08220114884165075	0.010118122635671576	0.002452593800558346
10.862024	49.019879	0.525	0.283864	0.311851	0.304599	0.564203	0.515288	27.1791	13.525334691382838	0.5245056314507527	0.0015490654185539765	0.08089597303542369	0.007743194945480567	0.0009112504155787134
11.409592	36.093581	0.575	0.317348	0.348786	0.33995	0.579342	0.526496	24.8068	9.70601872895278	0.5105711921024586	-0.0001130539190029982	0.07699749589837793	0.004088739944467117	-0.001475821076213234
11.983777	25.13617	0.625	0.344242	0.376445	0.366416	0.585827	0.529421	22.6714	6.361615574672718	0.49323744439275696	0.00012370000226771629	0.06842953260119161	-0.0009150245510551326	-0.0046244583878610745
12.55476	16.884144	0.675	0.353726	0.382616	0.372331	0.579148	0.520428	20.8381	3.7881621560434184	0.47235221497525925	0.000978507930000513	0.054186708533484354	-0.006124194393225101	-0.0072259600001698
13.058938	11.099178	0.725	0.351704	0.374597	0.365003	0.56022	0.501225	19.6242	2.1842222097862716	0.45157471663854604	0.00008674540100282004	0.03600764796365087	-0.009310441248398884	-0.007608653973953778


==> fig8/RHICGlauberangle0.54pisv08.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S		overlap		mult			<pt>			v1			v2			v3			v4"
2.219029	352.241448	0.025	0.095579	0.084216	0.0842118	0.0510726	0.0446575	2084.9		288.3631760677436	0.5164681046188149	-0.00023017514563807698	0.009004517656637276	0.012318074715557814	0.0001713258643771945
4.042536	298.540639	0.075	0.114236	0.099796	0.0997144	0.140208	0.123778	1790.444	228.66490700708175	0.5141536334669343	-0.00010727906948407292	0.024370654617483594	0.013645428672618374	0.0005789093137700041
5.255027	251.846311	0.125	0.133692	0.118353	0.118081	0.207234	0.183225	1570.066	183.80349738035903	0.5105213688242279	-0.00009083831538007343	0.035522264673087556	0.014822530437336445	0.00109664583637621
6.229415	212.285543	0.175	0.150267	0.136156	0.135579	0.261506	0.230778	1392.496	147.49219532187507	0.5057907964986234	0.0010209849487415165	0.04371539333377331	0.015485403140135873	0.0017379242396367005
7.073846	177.757314	0.225	0.169672	0.154895	0.153887	0.306972	0.269888	1244.166	117.95997968743298	0.49960851225918307	-0.0005390118715723952	0.05050211353791782	0.015822044212074456	0.002377107763940078
7.808276	148.258885	0.275	0.190275	0.175134	0.173573	0.343995	0.300974	1122.934	93.94273900027795	0.4925445103662049	-0.001034834262419235	0.05529772302471939	0.0160147895412266	0.002793750296279493
8.490135	122.840701	0.325	0.209669	0.193053	0.190849	0.37489		0.326096	1017.488	73.54644019077239	0.48437137615216963	0.0005326325927032299	0.05893933378094263	0.015421249102595501	0.0029375525288333655
9.117499	100.504041	0.375	0.233064	0.215913	0.212942	0.399268	0.345017	931.17		57.21440375984402	0.47408549817139295	-0.0002820393306549699	0.06030417537393193	0.01460934432138901	0.0029586191763878817
9.716515	80.765906	0.425	0.258120	0.235559	0.231825	0.417317	0.357972	857.06		43.32803321491234	0.46287381120069565	0.00007897704315979091	0.0600035475602676	0.013051456138836666	0.002626236165343756
10.31122	63.442316	0.475	0.290091	0.270379	0.265697	0.429324	0.365159	800.694		31.42858316180446	0.45010869408893767	-0.0007235053214864134	0.058569955073125554	0.01161320722837663	0.0020269034740183264
10.862024	49.019879	0.525	0.314966	0.294506	0.289222	0.432711	0.364892	756.89		22.481125570603947	0.4360405073281592	0.0000990015812855308	0.05375033029367247	0.008885582072387684	0.0011559805151732513
11.409592	36.093581	0.575	0.347925	0.326985	0.321311	0.427808	0.35743		730.786		15.288335769102181	0.42030403947257544	0.00009875204567137497	0.046508072236451224	0.005546665891930304	0.00005767212018120885
11.983777	25.13617	0.625	0.379015	0.350948	0.345539	0.411117	0.340152	715.23		9.409927814432674	0.4030424528194565	0.0001287918249360937	0.035852456876154105	0.0013618050593178195	-0.0009854067945274253
12.55476	16.884144	0.675	0.394546	0.355933	0.351574	0.38117		0.312659	707.618		5.358405743911369	0.3849124826404909	-0.0011962088869433291	0.021450932664917575	-0.002101701504297323	-0.0012361120228945783
13.058938	11.099178	0.725	0.401389	0.34954		0.346513	0.344041	0.28051		709.704		2.9050467499136947	0.371445837956645	-0.00001223867149031502	0.009515825873921495	-0.0030115269406565436	-0.0007456357690930387

==> fig9/CGCptcut.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S/t	overlap		mult			<pt>			v1			v2			v3			v4"			eps2Glauber	eps2CGC
2.219029	352.241448	0.025	0.084203	0.0841877	0.0841865	0.0652024	0.0596839	96.4118	27.325309028842607	1.1326178036459709	0.000248971582863303	0.022153066499862706	0.026086807884995136	0.00024297479649930065	0.011236	0.117318
4.042536	298.540639	0.075	0.099531	0.1001		0.0999879	0.172296	0.160162	80.8898	22.05187796728055	1.1347499398840126	-0.0010718054631296235	0.05870641160344718	0.028477848770325193	0.0009431222408534065	0.024632	0.198632
5.255027	251.846311	0.125	0.11746		0.11914		0.118787	0.249653	0.23292		69.7911	18.150189809822923	1.135466099832528	-0.0003812187459242081	0.08232285172408677	0.030094413069918394	0.0026768630952620064	0.043837	0.269232
6.229415	212.285543	0.175	0.134285	0.137648	0.136974	0.312166	0.291219	60.9865	14.852647646167938	1.1347599810037048	0.00014201562290228713	0.10064957469739529	0.030879611316661844	0.004318404824793318	0.066106	0.327825
7.073846	177.757314	0.225	0.151721	0.157374	0.156253	0.365573	0.340552	53.6378	12.108389489526264	1.133342354710188	-0.0004320623474044002	0.11461772446299555	0.030524986243927823	0.005263567644663575	0.090722	0.401196
7.808276	148.258885	0.275	0.170423	0.178845	0.177148	0.410975	0.382		47.5631	9.813599754672442	1.1310097698546784	-0.001164534450714123	0.12572980286711166	0.029952845704289383	0.0066189294337063885	0.115013	0.401196
8.490135	122.840701	0.325	0.186745	0.198496	0.196058	0.451115	0.418211	42.1929	7.850387469550632	1.1277785141652552	-0.00034572105753608674	0.13258214728108786	0.02782692604090635	0.0072646650885377865	0.143382	0.474848
9.117499	100.504041	0.375	0.207923	0.223338	0.220011	0.486087	0.44926		37.6431	6.166946599851372	1.1236298838754537	-0.0001083041284336079	0.1381829870378728	0.025060155664525158	0.007215068143508291	0.167557	0.474848
#9.716515	80.765906	0.425	0.226245	0.245592	0.241188	0.516639	0.475822	33.5689	0.	Indeterminate	ComplexInfinity	ComplexInfinity	ComplexInfinity	ComplexInfinity	0.197573	0.539339
10.31122	63.442316	0.475	0.259766	0.284018	0.278155	0.544069	0.49902		30.1248	3.4530094829616433	1.1114050622076102	0.0002874915885683527	0.13912367382788582	0.016522401937946206	0.003494959225358057	0.232506	0.539339
10.862024	49.019879	0.525	0.283864	0.311851	0.304599	0.564203	0.515288	27.1791	2.454214531075809	1.1033381015291124	0.0018145728640106763	0.13195981709897958	0.009824796597531011	-0.0019160593243872136	0.268108	0.594456
11.409592	36.093581	0.575	0.317348	0.348786	0.33995		0.579342	0.526496	24.8068	1.644720641497615	1.0934195134690643	-0.0005390007018749186	0.11920833555866955	-0.0004366679161847766	-0.010370644655860553	0.310207	0.594456
11.983777	25.13617	0.625	0.344242	0.376445	0.366416	0.585827	0.529421	22.6714	0.9844851260387973	1.0815334018864562	-0.00005994342141499999	0.09667495047928579	-0.014155487329289689	-0.021999257652321632	0.365262	0.629718
12.55476	16.884144	0.675	0.353726	0.382616	0.372331	0.579148	0.520428	20.8381	0.5215492823602966	1.0682485328787712	0.0015640795577027205	0.0664700255112482	-0.02801426037017751	-0.032390928680786	0.432782	0.629718
13.058938	11.099178	0.725	0.351704	0.374597	0.365003	0.56022		0.501225	19.6242	0.2654715852932018	1.0554248061821403	0.00023576766413897822	0.035873908979664956	-0.035563374201936934	-0.03453904152261129	0.498503	0.629718



==> fig9/EccCorr24-RHIC-x0145.dat <==
0.025000 352.243003 2.212771 0.107314 0.096457 0.094364 0.091425 0.011516 0.000269 0.008905 -0.000147 -0.064135 0.000105 -0.000971
0.075000 298.556224 4.051143 0.158249 0.114729 0.111271 0.108983 0.025043 0.001135 0.012381 -0.000462 -0.068768 0.000313 -0.002480
0.125000 251.782824 5.259889 0.211011 0.134201 0.127548 0.122094 0.044526 0.003182 0.016268 -0.001447 -0.128590 0.000728 -0.005046
0.175000 212.495372 6.225734 0.259203 0.150805 0.147024 0.139058 0.067186 0.006761 0.021616 -0.003584 -0.217861 0.001468 -0.008825
0.225000 178.826271 7.050421 0.303036 0.170138 0.166287 0.154705 0.091831 0.012161 0.027651 -0.006912 -0.283852 0.002614 -0.013826
0.275000 149.487049 7.785909 0.340678 0.190445 0.188969 0.172840 0.116062 0.019006 0.035709 -0.011348 -0.331016 0.004356 -0.020133
0.325000 123.630880 8.468159 0.380447 0.209898 0.211982 0.190992 0.144740 0.029148 0.044936 -0.017810 -0.380172 0.006853 -0.028341
0.375000 101.052393 9.099095 0.411855 0.234150 0.237904 0.214702 0.169625 0.040147 0.056598 -0.025489 -0.415763 0.010359 -0.037841
0.425000 81.489678 9.698484 0.446053 0.259222 0.266997 0.238642 0.198963 0.054790 0.071288 -0.037064 -0.447135 0.015853 -0.051005
0.475000 64.121612 10.272595 0.484940 0.291158 0.298824 0.264135 0.235167 0.075851 0.089296 -0.053165 -0.504341 0.023998 -0.068571
0.525000 49.577046 10.821136 0.520967 0.318003 0.331502 0.295165 0.271407 0.099899 0.109894 -0.073269 -0.549525 0.035291 -0.089718
0.575000 37.037890 11.361653 0.559495 0.349473 0.369559 0.324414 0.313035 0.132440 0.136574 -0.101128 -0.593610 0.052342 -0.118072
0.625000 26.297443 11.913330 0.606571 0.380914 0.411544 0.359660 0.367928 0.178485 0.169368 -0.143032 -0.669612 0.079304 -0.158714
0.675000 18.290099 12.435213 0.660382 0.393763 0.463204 0.383201 0.436104 0.242699 0.214558 -0.199301 -0.722057 0.119465 -0.213837
0.725000 12.430292 12.928981 0.713622 0.398920 0.517074 0.402594 0.509256 0.320232 0.267366 -0.267922 -0.784416 0.172873 -0.279995
#0.775000 7.240173 13.544216 0.757716 0.386431 0.578672 0.426439 0.574133 0.399971 0.334862 -0.332693 -0.790999 0.234536 -0.347658
#0.825000 2.316017 14.704210 0.932682 0.363675 0.903496 0.372502 0.869895 0.826234 0.816305 -0.817423 -0.948114 0.794326 -0.819410
#0.875000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.925000 nan nan nan nan nan nan nan nan nan nan nan nan nan
#0.975000 nan nan nan nan nan nan nan nan nan nan nan nan nan


==> fig9/Glauberptcut.dat <==
"#b		Npart		Cent	eps3		eps3E		eps3S		eps2E		eps2S		overlap		mult			<pt>			v1			v2			v3			v4                      eps2     rmseps2
2.219029	352.241448	0.025	0.084203	0.084216	0.0842118	0.0510726	0.0446575	2084.9		53.886796396994434	1.1432029840422009	-0.00023286440366388365	0.020434491915588694	0.03592528080238772	0.0005780400973967943	0.011236 0.105998
4.042536	298.540639	0.075	0.099531	0.099796	0.0997144	0.140208	0.123778	1790.444	42.283032735891375	1.1410121489118668	-0.00017966446260112001	0.05589552501364171	0.0398409416877794	0.002018610172832713	0.024632 0.156947
5.255027	251.846311	0.125	0.11746		0.118353	0.118081	0.207234	0.183225	1570.066	33.41872042225793	1.1376787670097033	-0.00009796505403607291	0.08224506293894694	0.04346806249917514	0.0038839513214041018	0.043837 0.209374
6.229415	212.285543	0.175	0.134285	0.136156	0.135579	0.261506	0.230778	1392.496	26.220202610991347	1.1332497665280428	0.0012707903692374596	0.10219981352720771	0.04562923481250113	0.006307180574785236	0.066106 0.257110
7.073846	177.757314	0.225	0.151721	0.154895	0.153887	0.306972	0.269888	1244.166	20.344794211045585	1.1274507826444036	-0.0006209908653611337	0.11849465615731945	0.046796426602020484	0.008810971936732515	0.090722 0.301201
7.808276	148.258885	0.275	0.170423	0.175134	0.173573	0.343995	0.300974	1122.934	15.630665757601184	1.1207696777115315	-0.000926108161590191	0.13080283252263913	0.047635194690202574	0.010600119329702486	0.115013 0.339136
8.490135	122.840701	0.325	0.186745	0.193053	0.190849	0.37489		0.326096	1017.488	11.716971011793229	1.1127576166464144	0.00036436357575238173	0.13987502709052146	0.04620147905237426	0.011368943952869845	0.143382 0.378658
9.117499	100.504041	0.375	0.207923	0.215913	0.212942	0.399268	0.345017	931.17		8.607754925984118	1.1034269890976025	-0.00035437236214814886	0.14485219093699178	0.04441423469382918	0.011787724685722062	0.167557 0.409338
9.716515	80.765906	0.425	0.226245	0.235559	0.231825	0.417317	0.357972	857.06		6.098546384097886	1.0929694264604946	0.0002608357432293121	0.1454593095645339	0.04011482027192269	0.01070115869815301	0.197573 0.444492
10.31122	63.442316	0.475	0.259766	0.270379	0.265697	0.429324	0.365159	800.694		4.076274454099346	1.0809697675475443	-0.0005943186017523196	0.1433269825951033	0.03603002337893228	0.008313824712660723	0.232506 0.482189
10.862024	49.019879	0.525	0.283864	0.294506	0.289222	0.432711	0.364892	756.89		2.6465769601318927	1.0684721447236538	0.00039990729029441597	0.1331823312273063	0.02763535954152824	0.004397947652554227	0.268108 0.517791 
11.409592	36.093581	0.575	0.317348	0.326985	0.321311	0.427808	0.35743		730.786		1.5988517130150377	1.0550710144054567	0.00025589803921447526	0.11687042903829255	0.016358469026403956	-0.0012074093811786867	0.310207 0.556962
11.983777	25.13617	0.625	0.344242	0.350948	0.345539	0.411117	0.340152	715.23		0.8527602326625958	1.0409986766425077	0.00023468855200541993	0.09116358294141894	0.0008770263192574883	-0.007351727813148143	0.365262 0.604369
12.55476	16.884144	0.675	0.353726	0.355933	0.351574	0.38117		0.312659	707.618		0.41070516583681643	1.0269207641610913	-0.002486456886204736	0.05527292881291906	-0.01325356858195829	-0.009350497916338952	0.432782 0.657862
13.058938	11.099178	0.725	0.351704	0.34954		0.346513	0.344041	0.28051		709.704		0.19396203229775205	1.0155676809581127	0.000092858041126867	0.02450262414566064	-0.016868317119983788	-0.005979931895452973	0.498503 0.706048
#	0.562993
#	0.556531
#	nan
#	nan
#	nan


==> fig9/STAR.dat <==
#     Npart   V2Delta   error    V3Delta error
  348     0.00186 0.00002 0.00110 0.00002
  300     0.00429 0.00002 0.00145 0.00002
  233     0.00870 0.00002 0.00180 0.00002
  163     0.01460 0.00003 0.00197 0.00003
  110     0.01910 0.00004 0.00207 0.00004
  71      0.02117 0.00006 0.00213 0.00006
  43      0.02076 0.00011 0.00171 0.00011
  23      0.01805 0.00020 0.00111 0.00020
  11      0.01499 0.00041 0.00032 0.00041
